Immersed boundary-conformal isogeometric methods for magnetostatics

Isogeometric analysis was proposed to bridge the gap between computer-aided design and numerical discretization. However, standard multi-patch isogeometric analysis mandates conformal discretizations across patch interfaces, posing challenges for multi-material domain problems. In the context of electric machines, this requirement becomes evident in a large number of patches needed to represent machines consisting of several domains and materials. In this work, we adopt, extend, and evaluate three non-conformal discretization strategies for magnetostatic problems: a fully immersed approach, the union with non-conformal patches, and the union with conformal layers. In all three methods, boundary-conformal high-order quadrature rules are employed for integration over trimmed boundary and interface elements. In the two union approaches, material regions are, as far as possible, represented by independent non-conformal spline patches that are embedded within a background patch and coupled weakly through Nitsche's method. In the latter framework, critical interfaces are additionally surrounded by conformal layers that enable the strong imposition of boundary conditions and improved resolution of interface behavior. The proposed approaches are assessed through several magnetostatic benchmark problems and an industrial application. The numerical results show that the union methods achieve highly accurate solutions, while the fully immersed approach struggles with discontinuities in field gradients across material interfaces. Nevertheless, these methods significantly reduce the geometric preprocessing effort compared to conventional, conformal multi-patch analysis and require substantially fewer patches. Overall, this demonstrates that our immersed boundary-conformal isogeometric framework possesses great potential for efficient simulation of complex electromagnetic devices.

==> data/IBCM_straighthorseshoe_3elem_100penal.txt <==
helem	L2_p2_IBCM_100	L2_p4_IBCM_100	L2_p6_IBCM_100	H1s_p2_IBCM_100	H1s_p4_IBCM_100	H1s_p6_IBCM_100
0.08	6.91E-06	1.79E-06	1.20E-06	0.003297153	0.001468163	0.001004435
0.06	4.52E-06	1.31E-06	7.78E-07	0.002789853	0.001256508	0.000843867
0.04	2.51E-06	9.89E-07	5.68E-07	0.001988172	0.000980852	0.000658049
0.02	9.19E-07	3.63E-07	2.46E-07	0.001007745	0.000505079	0.000361254
0.01	3.82E-07	1.66E-07	1.13E-07	0.000550478	0.000284364	0.000224018

==> data/IBM_MagFluxMagnit_at_y=0.1_h=127_k.txt <==
x,p1,p2,p3,p4,p5,p6,p7
0,0.00289372353776521,0.00291432821404548,0.00290989942239184,0.00290690615274029,0.00290868316300697,0.00290828316173699,0.00292816051169405
0.000166666666666667,0.00289389340530645,0.00291412866122155,0.00291001847433213,0.00290691101526254,0.00291108068074092,0.00290931090820715,0.00290063443585449
0.000333333333333333,0.00289440294811478,0.00291426933774672,0.00291037230172707,0.00290722075711071,0.00291179702571116,0.00290961695914336,0.00290810473518549
0.0005,0.00289525198684924,0.00291475102395111,0.00291096130915402,0.00290781737171156,0.00291180627097902,0.00290989959352099,0.00291770149613043
0.000666666666666667,0.00289644022295868,0.00291557438085088,0.00291178616998486,0.0029086830655775,0.00291183895917331,0.00291052695239291,0.0029190350413815
0.000833333333333333,0.00289796723920596,0.00291673994947329,0.00291284782602174,0.00290980029988417,0.00291238079840842,0.00291161856798729,0.00291368064606142
0.001,0.00289983250039871,0.00291824815039218,0.00291414748698518,0.00291115183191715,0.00291367216721534,0.00291312807338209,0.002907386781752
0.00116666666666667,0.0029020353543239,0.00292009928347524,0.00291568662985306,0.0029127207563983,0.00291570843432614,0.00291492647267347,0.00290503006563667
0.00133333333333333,0.00289938913792933,0.00292153792672304,0.00291746109087968,0.00291449473080102,0.00291825362592832,0.00291688462622358,0.00290832231005592
0.0015,0.00290230898844943,0.00292330226548563,0.00291946621795447,0.00291648015623982,0.00292099313327688,0.00291893442587624,0.00291603684919502
0.00166666666666667,0.00290557215052581,0.00292541861171658,0.00292170430271255,0.00291868874428221,0.00292369623448059,0.00292107350771934,0.00292546138982397
0.00183333333333333,0.00290917746890303,0.00292788868763984,0.00292417790883903,0.00292113242907682,0.00292623208893603,0.00292334635999482,0.00293372429846194
0.002,0.00291312367321059,0.00293071408795589,0.00292688986451352,0.00292382333869744,0.00292856928410507,0.00292582440351971,0.00293872344345626
0.00216666666666667,0.00291740938016109,0.00293389627845189,0.00292984326084017,0.0029267737663988,0.00293077506101601,0.00292858617169943,0.00293965299438305
0.00233333333333333,0.00292203309592292,0.00293743659484528,0.00293304145010771,0.00292999614164372,0.00293301421260985,0.00293169772919716,0.00293713037326953
0.0025,0.00291612128248678,0.00294048343482903,0.00293647613660588,0.00293349873299359,0.00293554125479269,0.00293519367233093,0.00293292762787327
0.00266666666666667,0.00292156724881178,0.00294384575148738,0.00294013610480073,0.00293726938897311,0.00293861430805611,0.00293906504610311,0.00292935416531559
0.00283333333333333,0.00292736246161132,0.00294758358660253,0.00294402550976338,0.00294129013516807,0.0029423978725008,0.00294326602085931,0.00292854205662283
0.003,0.00293350485105049,0.0029516996420535,0.00294814881567989,0.00294554345106201,0.00294695315344532,0.0029477287414177,0.00293190718803429
0.00316666666666667,0.00293999224110992,0.00295619647607341,0.00295251074035963,0.00295001231176657,0.0029522393255979,0.00295237837567244,0.00293984261269315
0.00333333333333333,0.00294682235324774,0.00296107650096978,0.00295711625251793,0.00295468022855674,0.00295811512972318,0.00295714788078403,0.00295164205713688
0.0035,0.00295399281017722,0.00296634198112485,0.00296197056885242,0.00295953128954139,0.00296434079325937,0.00296199238686805,0.00296564858582222
0.00366666666666667,0.00294389553498552,0.00297097331958105,0.00296706292388521,0.00296455564205769,0.00297058698635038,0.00296690294236356,0.00297962245914268
0.00383333333333333,0.00295205873427001,0.00297590563104087,0.00297237600977487,0.00296977274985216,0.00297653472643682,0.00297191426452907,0.00299129645321867
0.004,0.00296057823269693,0.00298124908348811,0.00297791576917633,0.00297521159637337,0.00298199519746766,0.002977095599069,0.00299894879525911
0.00416666666666667,0.00296945096354946,0.0029870072009505,0.00298368855749104,0.00298090100120947,0.0029869219296007,0.00298253392992261,0.00300180093713519
0.00433333333333333,0.00297867377025376,0.00299318333812709,0.00298970096519595,0.00298686954102273,0.00299140816083792,0.00298831717621987,0.00300019907732321
0.0045,0.0029882434114271,0.00299978067735837,0.00299595981382961,0.0029931454761722,0.00299568368239428,0.00299451789219279,0.00299558106580681
0.00466666666666667,0.00299815656594919,0.00300680222595626,0.00300247215172344,0.00299975667716289,0.00300011114212595,0.00300117758615961,0.00299023318726831
0.00483333333333333,0.00298251338144865,0.0030129979511089,0.00300922355553508,0.00300672131256578,0.00300517333694425,0.00300829192942261,0.00298684486811767
0.005,0.00299364935397391,0.00301946692218705,0.00301618714614692,0.00301400356386347,0.00301133317859868,0.00301580291630427,0.00298789717233671
0.00516666666666667,0.00300514815322871,0.00302639383385306,0.00302337046444444,0.00302154915843149,0.00301885566174451,0.00302361135286124,0.00299506087916068
0.00533333333333333,0.00301700563066046,0.00303378277269029,0.00303078170300325,0.00302930519909021,0.00302778947294107,0.00303159892342584,0.00300880635472964
0.0055,0.00302921757427512,0.0030416376198644,0.00303842925748419,0.00303722032060223,0.00303797266343852,0.00303965008146562,0.00302826337565879
0.00566666666666667,0.0030417797148109,0.00304996204770885,0.00304632172120223,0.00304524482122468,0.00304903892211579,0.00304767306505826,0.00305131990499629
0.00583333333333333,0.00305468773180669,0.00305875951679174,0.00305446787939277,0.00305333079719134,0.0030604244047828,0.00305561989147234,0.00307494981754434
0.006,0.00303175677880538,0.00306649819728456,0.0030628535244115,0.0030614464583941,0.00307138647090444,0.00306350499883423,0.00309576329656642
0.00616666666666667,0.00304616547071279,0.00307445988102449,0.00307144685107182,0.00306965222548766,0.00308121100629163,0.00307141489525902,0.00311074832252258
0.00633333333333333,0.00306094063029686,0.00308293562025037,0.0030802567124492,0.00307804307086206,0.00308949285905982,0.00307949059475685,0.0031180040660194
0.0065,0.00307607697685709,0.00309192966526211,0.00308929291721853,0.00308671171627971,0.00309616673963894,0.00308789668024709,0.00311721429800422
0.00666666666666667,0.00309156920527541,0.00310144601470649,0.00309856542676843,0.00309574827854724,0.00310149643145533,0.0030967908471591,0.0031097982325059
0.00683333333333333,0.00310741199273173,0.00311148841252943,0.00310808434822962,0.00310524001002456,0.0031060621315785,0.00310629502856886,0.00309874090564134
0.007,0.00312360000516193,0.00312206034557335,0.0031178599271765,0.00311527104649873,0.00311074580649678,0.00311646832371482,0.00308811737244913
0.00716666666666666,0.00309136608474095,0.00313131418376558,0.00312787185829257,0.00312589891273004,0.00311669971857142,0.00312728213119232,0.00308233941532509
0.00733333333333333,0.00310935761964059,0.00314070950668407,0.00313807028120404,0.00313701472244459,0.0031250338571321,0.00313860737922584,0.00308519432406386
0.0075,0.00312771329960304,0.00315068087473939,0.00314846466997387,0.00314844254500478,0.00313637178832124,0.00315023943611033,0.00309894126380587
0.00766666666666667,0.00314642675156706,0.0031612321143143,0.00315906622736657,0.0031600122316745,0.00315080308888605,0.00316194229196484,0.00312377228481872
0.00783333333333333,0.00316549163041163,0.00317236674685774,0.0031698862399849,0.00317156015969564,0.00316790663268533,0.00317349174805159,0.00315767546472879
0.008,0.00318490162520001,0.00318408798750639,0.00318093607004028,0.00318292972155543,0.00318677378965658,0.00318471596577454,0.0031966601293375
0.00816666666666666,0.00320465046502168,0.00319639874453697,0.00319222714681202,0.00319397185893422,0.0032060313750293,0.00319553306526985,0.0032353293941996
0.00833333333333333,0.00316101078593254,0.00320711845309548,0.00320374788521718,0.00320458183392679,0.00322388581619026,0.00320598515538035,0.00326781086162199
0.0085,0.00318284990249669,0.00321785777405,0.00321545901128293,0.0032149428789844,0.00323859055510922,0.00321625562449257,0.00328901976430431
0.00866666666666666,0.00320504129082394,0.00322923534340628,0.00322737008881369,0.00322536343097403,0.00324915948055246,0.00322663335407432,0.0032959357485438
0.00883333333333333,0.00322757768473065,0.0032412537437621,0.00323949245996192,0.00323613968716459,0.00325545680487433,0.00323744869088395,0.00328842549312512
0.009,0.00325045190813184,0.00325391520077053,0.00325183742877282,0.00324755376950288,0.00325815832512122,0.00324901150432683,0.00326945661215456
0.00916666666666666,0.00327365687942496,0.00326722158533335,0.00326441625239513,0.00325987281626929,0.00325870170228645,0.00326155418581756,0.00324469078643855
0.00933333333333333,0.0032971856153933,0.00328117441677462,0.00327724013216897,0.00327334824234887,0.00325922529025365,0.00327518007213644,0.00322150519938308
0.0095,0.00324025130887667,0.00329329361783371,0.00329027810622296,0.00328815865667497,0.00326247298445257,0.00328981785862255,0.00320756565654075
0.00966666666666666,0.003266071787423,0.00330527081041903,0.00330343890148891,0.0033039834184537,0.00327109112062483,0.00330519870795197,0.00320916251916549
0.00983333333333333,0.00329221959190104,0.00331793891898119,0.00331672991547428,0.00332026794667424,0.00328653974202468,0.00332090668916263,0.00322978695763318
0.01,0.00331868698535536,0.00333129817060024,0.00333016312398177,0.00333648281715728,0.00330898814389536,0.00333646971626375,0.00326940426241896
0.0101666666666667,0.00334546638258553,0.00334534840270397,0.0033437503838866,0.00335212731920623,0.00333740824090739,0.00335144700784078,0.00332434199881931
0.0103333333333333,0.00337255035129591,0.00336008907114804,0.00335750342530668,0.00336673145430816,0.00336964834586342,0.00336550911189706,0.00338763377898812
0.0105,0.00339993161281451,0.00337551925927058,0.00337143384381607,0.0033798586391882,0.0034024886947088,0.00337850973641249,0.00344985698482647
0.0106666666666667,0.00332848724609083,0.00338887265065677,0.00338555015378947,0.00339119520970563,0.0034317291402506,0.00339054784550984,0.00350064091002108
0.0108333333333333,0.00335816852724783,0.00340186453264589,0.00339985337184135,0.00340127905583401,0.00345320701694049,0.00340199725172667,0.00353092818894805
0.011,0.00338813677176992,0.00341557948429557,0.0034143494253828,0.00341107296847089,0.00346457722657924,0.00341343308371569,0.00353544149347044
0.0111666666666667,0.00341838443242631,0.00343001408650866,0.00342904420630431,0.00342148108222591,0.00346560075369012,0.00342549971925377,0.00351435048520101
0.0113333333333333,0.00344890415759886,0.00344516454220865,0.00344394317974423,0.00343333885351295,0.00345802919776738,0.00343878643420153,0.00347364824866519
0.0115,0.00347968878860798,0.00346102669209433,0.00345905138406048,0.00344741059165204,0.00344540434966042,0.0034537184229994,0.00342410626223271
0.0116666666666667,0.00351073135680284,0.00347759603106453,0.00347437343175587,0.00346438986032978,0.00343276966896185,0.00347046412179855,0.00337896703804227
0.0118333333333333,0.00342488070579085,0.00349209552985263,0.00348984276553595,0.00348477616622406,0.003426290224667,0.00348885882202177,0.00335093632956338
0.012,0.00345788636969905,0.0035060465944661,0.00350525302569295,0.00350767294588008,0.00343170819922043,0.0035083698803524,0.0033493641673852
0.0121666666666667,0.00349112370016521,0.00352070390837053,0.00352060110203547,0.00353143141183681,0.00345197024242731,0.00352819620487655,0.00337863140235227
0.0123333333333333,0.00352458614325321,0.00353605879786985,0.0035358984620065,0.00355450263894223,0.00348720563546805,0.0035474467041027,0.003437984717104
0.0125,0.00355826734799713,0.00355210232484691,0.00355115640692329,0.00357545131867749,0.00353512304641549,0.00356530846365194,0.00352175534397303
0.0126666666666667,0.0035921611608731,0.00356882530980725,0.00356638607656327,0.0035929664071423,0.00359115477601331,0.00358119639909875,0.0036193099326715
0.0128333333333333,0.0036262616202917,0.00358621835478482,0.0035815984546596,0.00360588221191323,0.00364839451220697,0.00359488219213168,0.00371537029982588
0.013,0.00352823128959802,0.00360115860304861,0.00359687662584885,0.003613396348993,0.00369756431900507,0.003606597036075,0.003791963179353
0.0131666666666667,0.00356342944634789,0.00361514176847073,0.00361245975118875,0.00361706472773276,0.00372907247203797,0.00361706931564208,0.00383268710805812
0.0133333333333333,0.00359879403373901,0.00362978942908464,0.00362834544363579,0.00361974782168088,0.00373746620643559,0.00362737292963922,0.00382815426719942
0.0135,0.00363432019329985,0.003645087007034,0.00364450968868731,0.00362401219058416,0.00372261482697535,0.00363866540022138,0.00378000395302852
0.0136666666666667,0.00367000323290785,0.00366101984479974,0.00366092736389705,0.00363207087085716,0.00368951620009324,0.00365195370983608,0.00370169549188685
0.0138333333333333,0.00370583862083289,0.0036775732324666,0.00367757230174429,0.00364578828669669,0.00364741633306197,0.00366790882974831,0.00361525529181613
0.014,0.00374182197996304,0.00369473243385107,0.00369441735398766,0.00366672915724745,0.00360818033856775,0.00368672986899915,0.00354441325286692
0.0141666666666667,0.00363676545441703,0.00371083014610563,0.00371126737581112,0.00369600670334645,0.00358417026838524,0.00370805129247386,0.00350684731784477
0.0143333333333333,0.00367228837126216,0.00372638520598861,0.0037274952420776,0.00373137990538586,0.00358470804525425,0.00373091781537597,0.00351009703038772
0.0145,0.0037079124424256,0.00374233845144783,0.00374307916541661,0.00376852011291744,0.00361272993630383,0.00375396449267785,0.00355385849478973
0.0146666666666667,0.00374363478018399,0.00375866807076006,0.00375806090188176,0.00380336859810942,0.00366705124607058,0.00377572064875286,0.00363522413705622
0.0148333333333333,0.00377945259817253,0.00377535271902405,0.00377248409968739,0.00383215253924669,0.00374425470297068,0.00379488844767451,0.00374987720334294
0.015,0.00381536320734791,0.00379237152870624,0.00378639436657092,0.00385147873182458,0.00383796264596241,0.00381058663999411,0.00388724370665783
0.0151666666666667,0.00385136401212045,0.0038097041180757,0.003799839337398,0.0038585668166388,0.00393631887552621,0.00382255312828116,0.00402498665112905
0.0153333333333333,0.00374781048182968,0.00382268727325884,0.00381313856640765,0.00385198691286138,0.00401970897604046,0.00383128372943643,0.00413027828578241
0.0155,0.00378105407323192,0.00383309805468769,0.00382738702712283,0.00383665297938126,0.00406470552747911,0.00383803845556069,0.00417064707577179
0.0156666666666667,0.00381434562722905,0.00384417349923459,0.00384255389884786,0.00382093519515052,0.00405727048559473,0.00384454276321714,0.00412984443342764
0.0158333333333333,0.00384768389885208,0.00385588895105209,0.00385847693367981,0.00381138452827166,0.00399951501519698,0.00385252083008774,0.00401978986571771
0.016,0.00388106768419156,0.003868220057291,0.00387499517831441,0.00381227769069159,0.00391050401103223,0.00386331340235941,0.00388134615776649
0.0161666666666667,0.00391449581879112,0.00388114280293132,0.00389194939454659,0.00382584998629693,0.00382141314761055,0.00387764148948411,0.00376885480017247
0.0163333333333333,0.00394796717611186,0.00389463354266612,0.00390918241615086,0.00385317662468255,0.00376366062715254,0.00389552157198435,0.00372054781653078
0.0165,0.00385739697353967,0.00391393291990804,0.00392611723014855,0.00389532565552663,0.00375302154097611,0.00391629955989228,0.00373527765865008
0.0166666666666667,0.00388527231696216,0.00393642364582977,0.00394078471749348,0.00394908900915886,0.00378082434326407,0.00393876631840941,0.0037824460461807
0.0168333333333333,0.00391316291331734,0.00395759254604564,0.00395320998628593,0.00400710460002556,0.00382789996869879,0.00396139631919257,0.00383962698906173
0.017,0.00394106843877415,0.00397742113221883,0.00396371834499976,0.00406078409854939,0.00389036320415765,0.00398260896198166,0.00391888455654829
0.0171666666666667,0.00396898857843797,0.00399589216919769,0.00397266778641662,0.00410000136712101,0.00398517268733605,0.00400095039894226,0.00405191553540517
0.0173333333333333,0.00399692302605032,0.00401298958614738,0.00398045003290147,0.00411452218298311,0.00412958943295571,0.00401524785264522,0.00424185449537482
0.0175,0.00402487148369998,0.00402869839540765,0.00398749141070959,0.00409723818222241,0.0043078724920741,0.00402478724814111,0.00442952352819561
0.0176666666666667,0.00395999523833048,0.00402402317337149,0.00399479284039303,0.00405017302373041,0.004451397364069,0.00402952816162155,0.00451600101793825
0.0178333333333333,0.00397947222891091,0.00400900463411271,0.00400507262552517,0.00399922804546999,0.00446579218062898,0.00403035822441284,0.00442993600601002
0.018,0.00399895145970749,0.00400287009712067,0.00401775782197921,0.00397632991956424,0.00431618629241231,0.00402944818734838,0.00419942616229197
0.0181666666666667,0.00401843289814207,0.00400567140296495,0.00403193845641865,0.00399218584329932,0.00408326797411157,0.00403030345437306,0.00398121907002767
0.0183333333333333,0.00403791651226155,0.00401740114983062,0.00404685246672117,0.00403357863558008,0.00395337768614918,0.00403681551143656,0.00397112926028323
0.0185,0.00405740227072323,0.00403799306219815,0.00406188618252668,0.00407410627003738,0.00408112044846478,0.00405112105398819,0.00418532923057277
0.0186666666666667,0.00407689014277985,0.00406732428443272,0.00407657330606621,0.00409536362342947,0.00437956511125593,0.00407111208046564,0.00440115889230659
0.0188333333333333,0.00404874223580847,0.00408964737428232,0.00408976920657143,0.00411657942752765,0.0045367042552694,0.00409024711999763,0.00439429101027657
0.019,0.00405756740049288,0.00411586317762061,0.0040967158371262,0.00419906929330165,0.00434522698199407,0.00410482142126803,0.004213614479901
0.0191666666666667,0.00406639258802939,0.00416471785413827,0.00409808142539456,0.00433788461547223,0.00419084095382557,0.00413106803558825,0.0042802654555813
0.0193333333333333,0.0040752177982694,0.00423537820258608,0.00409667797943782,0.00441759976876551,0.0047496044747633,0.00420008216403978,0.00485528795056111
0.0195,0.00408404303106591,0.00432678979629222,0.00409664153475216,0.00430975142104741,0.00555499026411217,0.00427417053043484,0.0053238342431474
0.0196666666666667,0.00409286828627278,0.00443774489176277,0.00410343365275721,0.00408407572413602,0.00517322766587196,0.00418322761947246,0.00469996028299049
0.0198333333333333,0.00410169356374556,0.00456695085065143,0.00412377753242208,0.00442235265351032,0.00413259507140298,0.00418929663587681,0.00426839275651908
0.02,0.00454639046539886,0.0259263560002164,0.00475604504773138,0.00653436456698185,0.0123282403714789,0.00701803914839251,0.0112044612648603
0.0201666666666667,0.00457780131656617,0.0852799313413141,0.018294550022352,0.0116616217213449,0.0312190862928702,0.0157291862178891,0.0256938697500933
0.0203333333333333,0.00460925834958411,0.144834752490695,0.049034468342623,0.0216524916787571,0.0608198053214762,0.0318686099596362,0.0476066811782838
0.0205,0.00464076062533256,0.204447805187089,0.0955954512180888,0.0384809203590375,0.101455872358838,0.0573310569943431,0.0773891763141877
0.0206666666666667,0.00467230722868626,0.264118198928163,0.157826819880067,0.0641903305146722,0.152440064764014,0.0938832381546667,0.115059042935557
0.0208333333333333,0.00470389726779831,0.323856391545797,0.23571106140825,0.100874383431273,0.211941104991026,0.142613975717419,0.160039838298591
0.021,0.00473552987340782,0.383675346063976,0.329256769116992,0.150652425627069,0.276961510172548,0.203509455347083,0.211150558344376
0.0211666666666667,0.519385883440041,0.425251565651676,0.434797742296145,0.21553674819415,0.343336152351327,0.2750604216408,0.26667344433505
0.0213333333333333,0.519614391429172,0.443364265358105,0.523632099484376,0.293766298515661,0.406156756400763,0.353936765776339,0.324487111447834
0.0215,0.520004548278396,0.461596136893295,0.589696746582893,0.379130486023473,0.461262462451733,0.435145503999868,0.382245782668218
0.0216666666666667,0.520555990520252,0.479949628396379,0.633028854655371,0.465165830001827,0.505808258594963,0.512728905038573,0.437562870208762
0.0218333333333333,0.521268206290405,0.498427337642092,0.653675761828562,0.545413865481463,0.538275097142789,0.580550835875812,0.488178341282727
0.022,0.52214053768914,0.517031979302412,0.651702807104987,0.613423319089663,0.558468854122222,0.633084522446787,0.532108199977424
0.0221666666666667,0.523172183792091,0.535766358422858,0.627211453325574,0.662754705826066,0.567517418988495,0.666201037065215,0.567776020033126
0.0223333333333333,0.526682122687373,0.546012019414876,0.583109233124075,0.687138397744828,0.5678614132734,0.67795733967143,0.594126379450497
0.0225,0.528028953164885,0.543823555396491,0.544068244253582,0.685864291463664,0.562920694207695,0.669301416727788,0.610719386296665
0.0226666666666667,0.529532359527411,0.541813512786307,0.515831505419745,0.665299297574055,0.555873594334808,0.644072706197306,0.617797184175232
0.0228333333333333,0.531191012327269,0.539979972120593,0.498254318455939,0.632267075641818,0.549159905416668,0.608163310878316,0.616299458749434
0.023,0.533003462232851,0.538320842881334,0.491178451287518,0.593563283465034,0.544474201045259,0.568515378941454,0.607815313152905
0.0231666666666667,0.534968146071785,0.536833867404323,0.494461985180019,0.555907933597282,0.542774971598515,0.532095001468795,0.594469370534591
0.0233333333333333,0.537083393203602,0.535516625591733,0.508008870207641,0.525872990048634,0.544297830863207,0.504872337735782,0.578741709557901
0.0235,0.543368156759788,0.536553368818279,0.530772284288459,0.509729624366725,0.548570584530844,0.490884222828841,0.563223845159071
0.0236666666666667,0.545783825832632,0.541380496312812,0.552170720581879,0.50948750503392,0.554563460717946,0.491514370513689,0.550319478268136
0.0238333333333333,0.548346123392843,0.546342907253764,0.569390316807242,0.521537402755036,0.561256106263137,0.505499582245061,0.541933109473473
0.024,0.551053004055773,0.551438957623557,0.582442062075286,0.54199261654203,0.567881115217452,0.529644356813234,0.539241073059195
0.0241666666666667,0.553902348124021,0.556666975054209,0.591347133096367,0.567034927890156,0.573925934675099,0.559539901595849,0.542587514738716
0.0243333333333333,0.556891968854998,0.562025264063902,0.596136972370028,0.592857557604884,0.579129238406673,0.590259129175331,0.55149199838958
0.0245,0.560019619685386,0.567512111038587,0.596854539538309,0.615646389403599,0.583477165518775,0.61711408864156,0.564749940707196
0.0246666666666667,0.568795860846054,0.572710901786546,0.5939125973511,0.631633699325289,0.587198726043916,0.636471154672469,0.580619459522594
0.0248333333333333,0.572210404190688,0.577247090696513,0.591717695439694,0.639303675568718,0.590713572403919,0.646529496654114,0.597100866013119
0.025,0.575758851606579,0.581912811845408,0.591536062270242,0.6405086785017,0.594421633108538,0.647571831031335,0.612283601358858
0.0251666666666667,0.579438743037927,0.586705911012873,0.593331271398871,0.637372870078285,0.598606932814635,0.641509931903132,0.624658534611118
0.0253333333333333,0.583247590525849,0.591624222446519,0.597070579941348,0.631990514192762,0.603437661095272,0.631270609625567,0.633330647907799
0.0255,0.587182884598854,0.596665573909132,0.602725905178432,0.626405348498751,0.60896896487123,0.620174936845561,0.638119655007577
0.0256666666666667,0.59124210038549,0.60182779142373,0.610274561932253,0.622596459799993,0.615145416710711,0.611344080903062,0.639543954135199
0.0258333333333333,0.602181307510963,0.607289440764089,0.619579225270054,0.622461545519504,0.621803085809086,0.6071668430531,0.638688449553972
0.026,0.606521812735293,0.613264975449045,0.628868244106798,0.626794765044101,0.62869355690388,0.608869389522404,0.636964830262059
0.0261666666666667,0.610982738156546,0.619354819243892,0.637561713083199,0.63467015896704,0.635591097087361,0.616425070957686,0.63580770565326
0.0263333333333333,0.615561465753268,0.625557267809075,0.645664409488199,0.645038597596024,0.642345361165888,0.628856041316375,0.636410380252217
0.0265,0.620255386682634,0.631870628765917,0.653181420275465,0.656875490919479,0.64888167298572,0.644563383401157,0.639557054084767
0.0266666666666667,0.625061905806787,0.638293224078811,0.660118152709323,0.669170090042714,0.655199620546957,0.661627232822061,0.645547697803677
0.0268333333333333,0.62997844587436,0.644823392217718,0.666480351620418,0.680920171412183,0.6613715979357,0.678112347086734,0.654201603785443
0.027,0.642748072685227,0.651485218209068,0.672314562153687,0.69113782166822,0.667541261379998,0.692394539493713,0.664928762351094
0.0271666666666667,0.647952413986669,0.658318641729701,0.678341475873261,0.699349050840597,0.673906325281239,0.703485738877248,0.676865844791382
0.0273333333333333,0.653264350687903,0.66525731494318,0.684819752254995,0.705979477688012,0.680637148180389,0.711177695584682,0.689061781823207
0.0275,0.658681279684022,0.672299836363585,0.691743399278762,0.711542017108659,0.687834449198317,0.715906618131905,0.70065540964456
0.0276666666666667,0.664200632166691,0.679444822272459,0.699107068205145,0.71654030888439,0.695529647284378,0.718546814732361,0.711007212404835
0.0278333333333333,0.669819876215271,0.686690907886522,0.706906058824661,0.721466243500298,0.703686439637278,0.720201498027384,0.719779182907718
0.028,0.675536519081986,0.694036748384704,0.715136319096792,0.726798913684202,0.712201959988859,0.722002077014799,0.726959986444122
0.0281666666666667,0.689818448349936,0.701526209810119,0.723780240733596,0.733003423259863,0.720907609872425,0.724924184622259,0.73283437248289
0.0283333333333333,0.695842950364491,0.709250289847249,0.732523342766695,0.740323131544085,0.729584974075996,0.729629241623809,0.737899345453478
0.0285,0.701963625015787,0.71707346326926,0.741237741138344,0.748589334534449,0.738050886329414,0.736399982395283,0.742743138348503
0.0286666666666667,0.708177978691766,0.724994697095503,0.749923566620603,0.757592265236831,0.746205572072457,0.745202488051537,0.747929674140921
0.0288333333333333,0.714483567024397,0.733012974084222,0.758580900681254,0.767127449441456,0.754033144623326,0.755767956273552,0.753915231477756
0.029,0.720877995903026,0.741127293230551,0.767209776259863,0.776994546094962,0.761599865433084,0.767664788908651,0.76099834125253
0.0291666666666667,0.727358922260332,0.749336670187532,0.775810178568495,0.786996537541456,0.769052138614805,0.780364887350352,0.769299358580064
0.0293333333333333,0.742848414589863,0.757664649135338,0.784388109220133,0.796939645083441,0.776614399809873,0.793308587000477,0.778766046895285
0.0295,0.74967000982756,0.766175694543365,0.793113120145417,0.806693918247675,0.784569357240515,0.805969813243756,0.789202618121099
0.0296666666666667,0.756577979918091,0.774782990927756,0.802061205579961,0.81625990071014,0.79314957292013,0.817906936895898,0.800317171709984
0.0298333333333333,0.763569980581325,0.783485793188521,0.811231095098967,0.825653969059928,0.802473267625642,0.828787709109074,0.81177240166106
0.03,0.770643724608793,0.792283367678348,0.82062174757358,0.834891672378543,0.812544549869919,0.838407467298041,0.823229725099826
0.0301666666666667,0.777796981736732,0.801174992451775,0.830232344047664,0.843987679921607,0.823255396250853,0.846706039066098,0.834386358849582
0.0303333333333333,0.78502757837199,0.810159957471263,0.840062280409721,0.852955731128943,0.834386335964048,0.853782318911898,0.845005434552285
0.0305,0.801420224565411,0.819254353628381,0.850106292177093,0.861808734272209,0.845606416708133,0.859905915233151,0.854938702366452
0.0306666666666667,0.809034414170144,0.828516107924045,0.860183471395644,0.870595031236046,0.856497171477009,0.865523782982175,0.864141186604625
0.0308333333333333,0.816726703421114,0.837873714092386,0.870202071762093,0.879445913415183,0.86670891697448,0.871230874497746,0.872676862106765
0.031,0.824494906382633,0.847326651795067,0.880161684627653,0.888503057483964,0.876064234361724,0.877682653327518,0.880713568016933
0.0311666666666667,0.832336897548721,0.856874407781864,0.890061849273936,0.897906991648581,0.884561847884667,0.885499923722516,0.888506530181458
0.0313333333333333,0.840250610943827,0.866516476067201,0.899902052475387,0.907797681322421,0.892372985613363,0.895182483841042,0.896371621246744
0.0315,0.848234039143818,0.876252358080496,0.909681728255628,0.918315329490913,0.89983552854032,0.907026835152809,0.904649944192833
0.0316666666666667,0.865208547773073,0.886079510445216,0.919405891350604,0.929601061405942,0.907447201774241,0.921039619957628,0.913665122074287
0.0318333333333333,0.87362389847395,0.895990653540881,0.929365471940331,0.941673783617359,0.915828474373511,0.936843802780007,0.923674011153427
0.032,0.882110314245462,0.9059980698744,0.939724393983815,0.954239777324852,0.92549735444194,0.953652566954884,0.934814616350791
0.0321666666666666,0.890665763729461,0.916101352164582,0.950483052823247,0.966955877796809,0.936719028549674,0.970394327444999,0.947066933175828
0.0323333333333333,0.89928827665521,0.926300098127939,0.961642598266802,0.979477140921736,0.949506130996034,0.985896020860205,0.960237969764726
0.0325,0.907975942438661,0.936593910619984,0.973204896031402,0.991457253204221,0.963620123232378,0.999086927797944,0.973971801392695
0.0326666666666666,0.916726908753838,0.946982397758078,0.985172488569773,1.00255038469924,0.978565235711208,1.00921408163318,0.987785915988614
0.0328333333333333,0.933930837332412,0.957476305850905,0.997540695215312,1.01241470721421,0.993579151046878,1.01605132675502,1.00113634080475
0.033,0.943160013151478,0.968144635098901,1.00969773745004,1.02095074352754,1.00767250350148,1.02007294713946,1.01351300266092
0.0331666666666666,0.952454088078695,0.97891116474821,1.02125314268893,1.02870972290835,1.01998444509529,1.02245429496316,1.02455582737341
0.0333333333333333,0.961811180736732,0.989775627245298,1.03220172981045,1.03634312942576,1.03006444070761,1.02479057009904,1.03415211967519
0.0335,0.971229469736702,1.00073775715446,1.04253986984008,1.0444877480577,1.03789684445726,1.02876626021962,1.0424818836179
0.0336666666666667,0.980707191970332,1.01179729130072,1.05226537177175,1.05376859127863,1.04389158819669,1.0358883886287,1.05000582744898
0.0338333333333333,0.990242640912861,1.02295396889962,1.0613773933921,1.06480799104327,1.04885783086066,1.04728168656463,1.05740069011451
0.034,1.00728847230138,1.03415357706565,1.06988573810141,1.07824025898949,1.0539685488517,1.06349712440535,1.06545142407831
0.0341666666666666,1.01733566517344,1.04492525883267,1.07903582371778,1.09434017745015,1.06067327171166,1.08426833792247,1.074910722914
0.0343333333333333,1.02744205588533,1.0557876150544,1.08969851222329,1.11222067695084,1.07020469288622,1.10833695477629,1.08634188999848
0.0345,1.03760591465893,1.06674007809343,1.10188031184799,1.13074549854301,1.08322730221534,1.13359862931165,1.099990133204
0.0346666666666666,1.04782556918308,1.07778209142796,1.11560034295744,1.14873377657644,1.09985488503798,1.15743600611001,1.11571114841331
0.0348333333333333,1.05809940274904,1.08891310955176,1.1308894418329,1.16496678709113,1.11964155271294,1.1771826010981,1.13295321107013
0.035,1.06842585242366,1.1001325978641,1.14778911017652,1.17821405818291,1.14152160486489,1.190689682016,1.15079759082843
0.0351666666666666,1.08490489929287,1.11152901816587,1.16634084222937,1.18727691796544,1.1637291489779,1.19691061841024,1.16807480787838
0.0353333333333333,1.0957504302934,1.12436152035466,1.18384850742554,1.19168909562234,1.18383293419442,1.19637939962701,1.18357415127611
0.0355,1.10664954282225,1.13730752947436,1.19808755503288,1.19318184663497,1.19957555829522,1.19125673248176,1.19633284100618
0.0356666666666666,1.11760066926039,1.15036723654902,1.208998003503,1.19384998330768,1.20970060616803,1.18467501944241,1.20590595835318
0.0358333333333333,1.1286022954947,1.16354082632769,1.21657597413845,1.19563992507493,1.21409410135969,1.17992795540366,1.21251458925118
0.036,1.13965295902859,1.17682847745403,1.22087108687569,1.20035702922926,1.2137619014125,1.17988879649173,1.21704252221325
0.0361666666666666,1.15075124714744,1.19023036263313,1.22198628510073,1.20975042251333,1.21069109184641,1.18675290936272,1.22089226393789
0.0363333333333333,1.16626972226253,1.20355678788025,1.22008474257747,1.22567540392216,1.20763226264124,1.20198636317146,1.22574033616231
0.0365,1.17785450282538,1.21107678825027,1.22050694281254,1.24941106978692,1.20780009259604,1.22616708478176,1.23324364400078
0.0366666666666666,1.18948704818189,1.21863940728328,1.22762072132976,1.279216697824,1.21387576912279,1.25860845762958,1.24474348300691
0.0368333333333333,1.20116597061591,1.22623954722508,1.2413383532099,1.31237560355601,1.22741548321951,1.29711974773859,1.26103146901556
0.037,1.21288993043292,1.23387227310881,1.26191200577256,1.34572382273989,1.24909641686218,1.33799483876394,1.28218485457544
0.0371666666666666,1.22465763417056,1.2415328091689,1.28990254514863,1.37568170439599,1.27869242592451,1.37640651931479,1.30742439608035
0.0373333333333333,1.23646783287137,1.24921653513501,1.32612579032064,1.39844575213185,1.31468986212215,1.40726075884369,1.33501844239981
0.0375,1.25070086659766,1.25691898243371,1.3715808537892,1.41029742888254,1.3537429014115,1.42633010168883,1.36233723698812
0.0376666666666666,1.26291548956024,1.28390955683134,1.4147491651454,1.40901991327239,1.39040573612437,1.43139383356607,1.38617471522685
0.0378333333333333,1.27517174348763,1.31186398575744,1.44203104977576,1.39708759529708,1.41868276175439,1.42290439212718,1.40336678702255
0.038,1.28746843944326,1.34074447269309,1.45243988973813,1.3782731536237,1.43415863003241,1.40367378043883,1.4115251905648
0.0381666666666666,1.29980442963191,1.37051561561633,1.44622252462706,1.35625421742644,1.43479381747453,1.37800239036841,1.40962745120664
0.0383333333333333,1.3121786058209,1.401144390037,1.42484264653464,1.33427953656265,1.42124445414617,1.35061799110296,1.39830672611763
0.0385,1.32458989782214,1.43260010373981,1.39117234892639,1.31487772187413,1.39676991250261,1.32561884996918,1.37975742585253
0.0386666666666666,1.33703727203319,1.46485432967891,1.3498875069857,1.29965087281202,1.36664632071989,1.30566653465243,1.35724299161599
0.0388333333333333,1.35002149509594,1.41885829791997,1.31465532058714,1.28904768809812,1.33693639364512,1.29166580217568,1.33429383834904
0.039,1.3627406187445,1.37644403341472,1.29325320681393,1.28218926405636,1.31226975821727,1.28304606470996,1.3138259987833
0.0391666666666666,1.37549403790986,1.34074907945563,1.28165333233004,1.27805422081171,1.29454144619775,1.27845668146154,1.29753318308753
0.0393333333333333,1.3882808074267,1.31225402031045,1.27629830724974,1.27578803873084,1.28340628109584,1.27640848168801,1.285778486664
0.0395,1.40110001420578,1.29138171988654,1.27435603773591,1.27470547281073,1.27724961051915,1.27566395373374,1.27792956705257
0.0396666666666666,1.41395077599607,1.27846647146057,1.27384516920472,1.27428513443507,1.27415945545018,1.27538793003207,1.27290401076878
0.0398333333333333,1.42683224019739,1.27372641242128,1.27368214770024,1.27415937853825,1.27260297571957,1.27513222019223,1.26966111973823
0.04,1.27391400258122,1.27370549015034,1.27358450871693,1.27409975062007,1.2716854016839,1.27473689575805,1.26747476281774
0.0401666666666666,1.27393155399732,1.27371147369627,1.27352604705413,1.27399562120015,1.27105461000055,1.27421280251836,1.26596775371133
0.0403333333333333,1.27394910541343,1.27372226574726,1.27349974465045,1.27383155686358,1.27063791433342,1.27364507404868,1.2649968558853
0.0405,1.27396665682953,1.27373786629416,1.27349890083989,1.27364550072723,1.27043618213358,1.27313081472894,1.26450672937345
0.0406666666666666,1.27398420824564,1.27375827532173,1.2735170077254,1.27349144272759,1.2704318496114,1.27274482666679,1.26442987719784
0.0408333333333333,1.27400175966172,1.27378349280857,1.27354775036634,1.27341237788695,1.27056926972658,1.2725250833222,1.26465268612148
0.041,1.27401931107785,1.27381351872723,1.27358500685502,1.27342350418874,1.27077102078629,1.27247158656134,1.26503075207048
0.0411666666666666,1.27406818783936,1.27384780667536,1.27362405030559,1.27350648148742,1.27096543885731,1.2725539677049,1.26542401763852
0.0413333333333333,1.27411112226929,1.27388607698521,1.27366465509084,1.2736265291041,1.27110766723277,1.2727242637772,1.26572713289704
0.0415,1.27415405669923,1.273928348303,1.27370742485371,1.2737554838339,1.27118112249428,1.27293038918613,1.265883692746
0.0416666666666666,1.27419699112919,1.27397462059404,1.27375297036926,1.2738737064032,1.27119055954987,1.27312649944403,1.26588570168857
0.0418333333333333,1.27423992555917,1.27402489381991,1.27380191308389,1.27396911351259,1.27115519686513,1.27327961444407,1.26576397033457
0.042,1.27428285998918,1.27407916793873,1.27385488511014,1.27403657440294,1.27110205430594,1.27337288673017,1.26557393727039
0.0421666666666666,1.27432579441921,1.27413744290497,1.27391252922062,1.27407767197076,1.27105927503337,1.27340590616017,1.26537978754043
0.0423333333333333,1.2744047860162,1.27419914290687,1.27397515665263,1.27410078473204,1.2710493464641,1.27339222416945,1.26523919029097
0.0425,1.27446834348842,1.27426341982078,1.27404211711604,1.27411846529353,1.2710836726884,1.27335422866174,1.26519135958069
0.0426666666666666,1.27453190096076,1.27433026641448,1.27411276266067,1.27414153064998,1.27116244802879,1.27331679974441,1.26525098192944
0.0428333333333333,1.27459545843326,1.27439968264107,1.27418645148419,1.27417777172189,1.27127749484803,1.27330188635678,1.2654084453637
0.043,1.27465901590588,1.27447166845128,1.27426254435936,1.27423180388584,1.27141531539598,1.27332465745061,1.26563503160201
0.0431666666666666,1.27472257337864,1.2745462237938,1.27434040463414,1.27430498032658,1.27156014535806,1.27339136310328,1.26589121761922
0.0433333333333333,1.27478613085152,1.27462334861499,1.27441939823138,1.27439536755941,1.27169699091207,1.27349899910733,1.26613610309459
0.0435,1.27488369238702,1.27470208577904,1.27449906573775,1.27449778578231,1.27181463229036,1.27363680370001,1.26633604099607
0.0436666666666666,1.27495711630559,1.2747814514326,1.27457941776504,1.27460517468961,1.27190796776071,1.27378943793063,1.26647073282112
0.0438333333333333,1.27503054022453,1.27486147331627,1.27466041944119,1.27471157465673,1.27197787369233,1.27394084930749,1.2665356401134
0.044,1.27510396414382,1.27494215139529,1.27474203249724,1.27481270111624,1.27202962456471,1.27407743138865,1.26654087161411
0.0441666666666666,1.27517738806345,1.27502348563448,1.27482421876461,1.27490591139815,1.27207121789644,1.27419012019705,1.26650749336925
0.0443333333333333,1.27525081198343,1.27510547599834,1.27490694017497,1.27499018665612,1.27211169665571,1.27427545525722,1.26646226944782
0.0445,1.27532423590377,1.2751881224508,1.27499015876052,1.27506612963825,1.27215946548015,1.2743356340681,1.26643183416706
0.0446666666666666,1.27542709710757,1.27527052384408,1.27507374402767,1.27513599780458,1.27222060491534,1.27437756495385,1.26643733388891
0.0448333333333333,1.27549835926444,1.27535179348099,1.27515728073782,1.27520321403219,1.27229751734073,1.2744109509118,1.26649061123406
0.0449999999999999,1.27556962142185,1.27543197586616,1.27524037342986,1.27527072987148,1.2723889911932,1.27444589871373,1.266592758507
0.0451666666666666,1.27564088357977,1.2755110709877,1.27532262979313,1.27534060054371,1.27249116235328,1.27449089114381,1.26673503722697
0.0453333333333333,1.27571214573822,1.27558907883436,1.27540365781571,1.27541397288952,1.27259854495944,1.27455139990456,1.26690154871425
0.0455,1.27578340789722,1.27566599939567,1.27548306578435,1.27549107868589,1.27270506184446,1.27462916709441,1.26707292929432
0.0456666666666666,1.27585467005671,1.27574183266185,1.27556046228413,1.27557123239711,1.27280507349697,1.2747221675076,1.26723034245343
0.0458333333333333,1.27595001676287,1.27581569988665,1.2756355089014,1.27565281914147,1.27289440317268,1.27482525419683,1.26735905640174
0.046,1.27600772378036,1.27588682186807,1.27570807647564,1.27573353994721,1.27297117388623,1.27493145170232,1.26745092408055
0.0461666666666666,1.27606543079835,1.27595527127539,1.27577805195025,1.27581135366715,1.2730357891936,1.27503356281654,1.26750526294342
0.0463333333333333,1.27612313781681,1.27602104812368,1.27584532036382,1.27588473940323,1.27309033565568,1.2751255189178,1.26752816134046
0.0465,1.27618084483577,1.27608415242945,1.27590976678204,1.27595269508239,1.27313793725939,1.27520328821605,1.26753062333535
0.0466666666666666,1.2762385518552,1.27614458421056,1.2759712762977,1.27601473635183,1.2731821093294,1.27526534050888,1.26752602158407
0.0468333333333333,1.27629625887513,1.27620234348632,1.27602973403066,1.27607089673268,1.27322611158477,1.27531267298089,1.26752733075291
0.047,1.27637315529629,1.27625669039758,1.27608500785624,1.27612173897305,1.2732723013221,1.27534839737699,1.26754462186698
0.0471666666666666,1.27640773324784,1.27630706868966,1.27613689789498,1.27616825469073,1.27332159311472,1.27537689975726,1.26758330131073
0.0473333333333333,1.27644231119964,1.27635357509207,1.27618520442082,1.27621132826362,1.27337345051906,1.27540276749228,1.26764347211256
0.0475,1.27647688915166,1.27639620964325,1.27622972883888,1.27625156341301,1.27342626365777,1.27542986482263,1.26772042370273
0.0476666666666666,1.27651146710391,1.2764349723833,1.2762702726406,1.27628928117868,1.27347776219444,1.27546069909294,1.26780596011025
0.0478333333333333,1.27654604505639,1.27646986335397,1.27630663740373,1.27632451916355,1.27352542834991,1.27549608780428,1.26789022192095
0.048,1.2765806230091,1.27650088259862,1.27633862479193,1.27635703115759,1.27356690979996,1.27553512890596,1.26796365664542
0.0481666666666666,1.27663057981756,1.2765274184012,1.27636605329072,1.27638628133689,1.27360043194676,1.27557547494153,1.26801879553089
0.0483333333333333,1.27663467870394,1.27654907675445,1.27638882939051,1.27641149007796,1.27362514802838,1.27561390150829,1.2680515019506
0.0485,1.27663877759032,1.27656597168171,1.27640687612083,1.27643193827547,1.27364115664362,1.275647040753,1.26806143041022
0.0486666666666666,1.2766428764767,1.27657810323958,1.27642011556792,1.27644707563507,1.27364926247426,1.27567201620428,1.26805168896514
0.0488333333333333,1.27664697536307,1.27658547148639,1.27642846985285,1.27645652131315,1.27365071156438,1.27568687716499,1.26802790624386
0.049,1.27665107424948,1.27658807648212,1.27643186113146,1.27646006388937,1.27364692648766,1.27569082851544,1.26799694191687
0.0491666666666666,1.27665517313587,1.27658591828838,1.27643021159415,1.27645766144002,1.27363924138106,1.27568425677889,1.2679654808304
0.0493333333333333,1.27667205925252,1.27657851142801,1.27642344319001,1.27644944495743,1.27362863706386,1.27566855248134,1.26793875280855
0.0495,1.27664038996647,1.27656560169745,1.27641147263613,1.27643569851594,1.2736155122306,1.27564573251445,1.26791962011765
0.0496666666666666,1.27660872068071,1.27654731373359,1.2763942124111,1.27641668611448,1.27359966333474,1.27561794185803,1.26790822776902
0.0498333333333333,1.27657705139522,1.276523647606,1.27637157492262,1.27639258335923,1.27358043600133,1.27558701427693,1.26790223187899
0.05,1.27654538211,1.27649460338592,1.27634347261159,1.27636347669605,1.27355689488102,1.27555416783839,1.26789746347647
0.0501666666666666,1.27651371282512,1.27646018114608,1.27630981795202,1.27632936331046,1.27352799354605,1.27551984031813,1.26788885345229
0.0503333333333333,1.27648204354047,1.27642038096091,1.2762705234511,1.27629015106238,1.27349274438413,1.2754836650175,1.26787144358064
0.0505,1.27646164196423,1.27637481918453,1.27622550768775,1.27624565668701,1.27345038837853,1.27544458716642,1.26784130928345
0.0506666666666666,1.27639052959479,1.27632332355177,1.27617472425519,1.27619561360308,1.27340054373477,1.27540111826663,1.26779622187657
0.0508333333333333,1.27631941722705,1.27626602144412,1.27611813173183,1.27613976813212,1.27334322361084,1.27535167667562,1.26773591017322
0.051,1.27624830486094,1.27620291294043,1.27605568794823,1.27607792143618,1.27327873980895,1.27529489075273,1.26766190689507
0.0511666666666666,1.2761771924965,1.27613399812115,1.27598735075356,1.27600993001769,1.27320759327181,1.27522980958321,1.26757708000526
0.0513333333333333,1.2761060801337,1.27605927706806,1.27591307801538,1.27593570572804,1.27313036453851,1.27515601804295,1.2674849726816
0.0515,1.27603496777257,1.2759787498645,1.27583282761973,1.27585521578373,1.27304760417903,1.27507365636759,1.26738907643363
0.0516666666666666,1.27597442477231,1.27589211332066,1.27574655916463,1.27576848368087,1.27295972325626,1.27498334422493,1.26729216227897
0.0518333333333333,1.2758612975842,1.27579923905999,1.27565423682531,1.27567558535925,1.27286689616368,1.2748860104419,1.26719579462981
0.052,1.27574817040083,1.27570025149237,1.27555581889251,1.27557659414843,1.27276904560398,1.27478266072014,1.26710013165723
0.0521666666666666,1.27563504322226,1.27559515070363,1.27545126305422,1.27547155489959,1.27266590334393,1.27467416766558,1.26700402705335
0.0523333333333333,1.2755219160485,1.27548393678104,1.27534052701212,1.27536048358973,1.27255708040246,1.27456112340715,1.26690536240723
0.0525,1.27540878887945,1.27536660981318,1.27522356848112,1.27524336730656,1.27244213726641,1.27444375770601,1.26680152043389
0.0526666666666666,1.27529566171524,1.2752431698901,1.27510034518947,1.27512016423692,1.27232065410844,1.27432192167038,1.26668990869847
0.0528333333333333,1.27519297494977,1.27511337372114,1.27497081725011,1.2749908031797,1.27219230098215,1.2741951371248,1.26656844364117
0.053,1.27503590668491,1.27497710183143,1.2748349574798,1.2748551845095,1.27205690076045,1.27406271090594,1.26643590535553
0.0531666666666666,1.27487883843038,1.27483447076731,1.27469273644791,1.27471321013236,1.27191444062657,1.27392389329739,1.26629208775706
0.0533333333333333,1.27472177018623,1.2746854806205,1.27454412395283,1.27456479919191,1.27176503340521,1.27377802290512,1.26613773113655
0.0535,1.27456470195242,1.27453013148416,1.27438908980139,1.27440988835405,1.27160887219972,1.27362462882265,1.26597428691685
0.0536666666666666,1.27440763372895,1.27436842345258,1.27422760380874,1.2742484318091,1.2714461850056,1.27346348796495,1.26580357891201
0.0538333333333333,1.27425056551584,1.27420035662144,1.27405963579832,1.27408040127469,1.27127718932084,1.27329463760119,1.26562742590464
0.054,1.27410416816977,1.27402573137488,1.27388515667748,1.27390578621854,1.2711020467633,1.27311834308372,1.26544729045134
0.0541666666666666,1.27390151265745,1.27384441327544,1.2737041397669,1.27372459307418,1.27092082194785,1.27293502110312,1.26526401866556
0.0543333333333333,1.27369885716424,1.27365650765541,1.27351655177768,1.2735368278551,1.27073347361072,1.272745131552,1.26507772640024
0.0545,1.27349620169012,1.27346201461219,1.27332235865145,1.27334248663514,1.27053987891737,1.27254907723523,1.26488784326682
0.0546666666666666,1.27329354623514,1.27326093424452,1.27312152633594,1.27314155534566,1.27033986250855,1.27234713255691,1.26469327935849
0.0548333333333333,1.2730908907993,1.27305326665229,1.27291402078473,1.2729340097729,1.27013322556611,1.27213940290914,1.26449266815967
0.055,1.27288823538257,1.27283901193677,1.27269980795725,1.27271981555597,1.2699197748794,1.27192581478936,1.2642846386987
0.0551666666666666,1.27269668112427,1.27261800146574,1.27247885471376,1.27249892806301,1.26969935190663,1.27170613665889,1.26406807003443
0.0553333333333333,1.27244679586831,1.27239006742991,1.27225113083813,1.27227129231251,1.26947185934276,1.27148003035423,1.26384228138344
0.0555,1.27219691064427,1.27215530133667,1.27201660069239,1.27203685217051,1.26923726752645,1.27124712471551,1.2636071174862
0.0556666666666666,1.2719470254522,1.27191370328954,1.27177522785819,1.27179555612859,1.26899559895938,1.27100708472693,1.26336291973556
0.0558333333333333,1.27169714029209,1.27166527339328,1.27152697592165,1.27154735745222,1.26874690948579,1.27075966094317,1.26311040780583
0.056,1.27144725516397,1.27141001175383,1.27127180847297,1.27129221418084,1.26849126945535,1.27050471789166,1.26285050527575
0.0561666666666666,1.27119737006791,1.27114791847842,1.27100968910666,1.27103008912843,1.26822874488568,1.27024224145493,1.2625841430912
0.0563333333333333,1.27095910124225,1.27087884652251,1.27074058185211,1.2707609499328,1.26795937862705,1.26997232523159,1.26231207473563
0.0565,1.27066014072627,1.27060258111565,1.27046444971311,1.27048476883729,1.26768317299237,1.26969513596019,1.26203473690088
0.0566666666666666,1.27036118026024,1.27031919789361,1.27018124859273,1.27020151716125,1.2674000850142,1.26941086325463,1.26175218527839
0.0568333333333333,1.27006221984415,1.27002869696682,1.26989093361321,1.26991116186387,1.26711003613603,1.26911967175525,1.26146411328981
0.057,1.26976325947806,1.2697310784469,1.26959345990027,1.26961366544645,1.26681292425122,1.26882166665611,1.2611699363054
0.0571666666666666,1.26946429916199,1.26942634244676,1.26928878258306,1.26930898595216,1.26650863575529,1.26851687363547,1.26086891708797
0.0573333333333333,1.26916533889599,1.26911448908052,1.26897685679406,1.2689970769654,1.26619705759853,1.26820523319775,1.26056030790197
0.0575,1.26887851504688,1.26879538608132,1.26865763791676,1.26867788758138,1.26587808933788,1.26788660942993,1.26024348473811
0.0576666666666666,1.26852827210551,1.26846876049915,1.26833107936214,1.26835136225089,1.26555165433031,1.26756081312927,1.25991804917561
0.0578333333333333,1.2681780292385,1.26813467010025,1.2679971275379,1.26801744351422,1.26521770303503,1.26722763598048,1.25958387622073
0.058,1.26782778644596,1.26779311500307,1.26765572809017,1.26767607409871,1.2648762068052,1.26688688351063,1.25924110184542
0.0581666666666666,1.26747754372791,1.26744409532736,1.26730682666811,1.26732719699219,1.26452715003185,1.26653839895907,1.2588900625711
0.0583333333333333,1.26712730108446,1.26708761119406,1.26695036892388,1.26697075544309,1.26417052227614,1.26618207727569,1.25853120470421
0.0585,1.26677705851563,1.26672366272557,1.26658630051266,1.26660669296039,1.26380631040158,1.26581786924625,1.25816498107045
0.0586666666666666,1.26643942436552,1.26635212768184,1.26621456715651,1.26623495332327,1.26343449070696,1.26544577574522,1.25779175310103
0.0588333333333333,1.26603520072918,1.26597266495657,1.26583511066909,1.26585548047082,1.26305502156556,1.26506583213176,1.25741171609211
0.059,1.26563097719992,1.26558531215609,1.26544786486825,1.2654682166569,1.26266784101944,1.26467808487945,1.25702486356429
0.0591666666666666,1.26522675377784,1.26519006940838,1.26505276280374,1.26507310121177,1.26227287064876,1.26428256873698,1.2566309957288
0.0593333333333333,1.26482253046303,1.26478693684272,1.26464973752832,1.26467007049804,1.26187002059524,1.26387929005431,1.25622976325489
0.0595,1.26441830725561,1.26437591458976,1.26423872209753,1.26425905791052,1.26145919459526,1.2634682168817,1.25582073344151
0.0596666666666666,1.26401408415565,1.26395700278147,1.26381964956993,1.26383999387625,1.26104029501289,1.26304927584485,1.2554034656936
0.0598333333333333,1.26362286027852,1.26353008604925,1.26339245297628,1.26341280584692,1.26061322787263,1.26262235579685,1.25497758320461
0.06,1.26316135123602,1.26309474530381,1.26295706034274,1.26297741817961,1.26017790759309,1.26218731824068,1.25454282777462
0.0601666666666666,1.26269984234377,1.26265099499562,1.26251339107055,1.26253375283997,1.25973425859438,1.26174401320323,1.25409908599243
0.0603333333333333,1.26223833360192,1.26219883526379,1.26206136378042,1.2620817301333,1.25928221273671,1.26129229494882,1.25364638284527
0.0605,1.26177682501062,1.26173826624896,1.26160089709619,1.26162126874007,1.25882170594434,1.26083203349813,1.25318484913697
0.0606666666666666,1.26131531657005,1.26126928809308,1.2611319096446,1.26115228571585,1.25835267482134,1.26036312148941,1.25271467229246
0.0608333333333333,1.26085380828037,1.26079190093972,1.26065432005551,1.26067469649142,1.25787505326782,1.25988547637937,1.25223604029329
0.061,1.26040559163607,1.26030599438479,1.26016804686424,1.26018841487405,1.25738876909575,1.25939903798402,1.25174908849157
0.0611666666666666,1.25988277308161,1.25981106103173,1.25967300230736,1.25969335296151,1.25689374082672,1.25890376136037,1.25125385903399
0.0613333333333333,1.259359954734,1.25930708807741,1.25916908878596,1.25918942040283,1.25638987649683,1.2583996058596,1.25075028171775
0.0615,1.25883713659347,1.25879407567418,1.25865620786294,1.25867652391626,1.25587707526496,1.25788652415155,1.25023817936457
0.0616666666666666,1.25831431866029,1.25827202397589,1.25813426110455,1.2581545672697,1.25535522959974,1.2573644541101,1.24971729294253
0.0618333333333333,1.25779150093472,1.25774093313809,1.25760315008019,1.2576234512808,1.25482422747299,1.25683331391495,1.24918731912917
0.062,1.25726868341703,1.25720080331784,1.2570627763626,1.25708307381702,1.2542839545532,1.25629300037258,1.24864795286665
0.0621666666666666,1.25675934794239,1.25665152815278,1.25651304139925,1.25653332979364,1.2537342963989,1.25574339045644,1.24809892745879
0.0623333333333333,1.25617035645803,1.25609250063015,1.25595383927427,1.25597411108043,1.25317514053774,1.25518434606714,1.24754004477315
0.0625,1.25558136525448,1.25552367503985,1.25538505285024,1.25540530652874,1.2526063772031,1.25461572148467,1.24697118877808
0.0626666666666666,1.25499237433215,1.25494505154972,1.25480656405,1.2548268021711,1.25202789810371,1.25403737092617,1.24639232000207
0.0628333333333333,1.25440338369142,1.2543566303294,1.25421825480001,1.25423848123666,1.25143959476444,1.25344915412932,1.24580345467206
0.063,1.25381439333269,1.25375841155021,1.25362000703043,1.2536402241513,1.25084135686111,1.25285093968894,1.24520463435837
0.0631666666666666,1.25322540325636,1.25315039538535,1.25301170267493,1.25303190853781,1.25023307055583,1.25224260614408,1.24459589207584
0.0633333333333333,1.25264999276028,1.25253247937619,1.2523932235306,1.25241340921568,1.24961461683192,1.25162404081631,1.24397722079291
0.0635,1.25198899085723,1.25190394429106,1.25176444291712,1.25178459812069,1.24898586990783,1.25099513639737,1.24334855029001
0.0636666666666666,1.25132798933157,1.25126470378597,1.25112522102776,1.25114534384574,1.2483466966178,1.25035578562587,1.24270973778769
0.0638333333333333,1.25066698818393,1.25061475804711,1.25047541693682,1.2504955113756,1.24769695726421,1.24970587583694,1.24206057425282
0.064,1.25000598741488,1.24995410726254,1.24981488972272,1.2498349620764,1.24703650680646,1.24904528489851,1.2414008031769
0.0641666666666666,1.24934498702505,1.24928275162236,1.24914349846798,1.24916355369582,1.24636519605419,1.24837387874595,1.24073014684529
0.0643333333333333,1.24868398701502,1.24860069131865,1.24846110225929,1.24848114036322,1.24568287286073,1.24769151051801,1.24004833500601
0.0645,1.24803659385254,1.24790782828971,1.24776756005119,1.247787572589,1.24498938331657,1.24699802129276,1.23935513084628
0.0646666666666666,1.24729661322652,1.24720331698845,1.24706272125923,1.24708269718099,1.24428457288019,1.24629324242598,1.23865034919231
0.0648333333333333,1.24655663310413,1.24648702001645,1.2463464198315,1.24636635699841,1.24356828669993,1.24557699926493,1.23793386229779
0.065,1.24581665348628,1.24575893758136,1.2456184883237,1.24563839090604,1.24284036865372,1.24484911497094,1.23720559166367
0.0651666666666667,1.24507667437386,1.2450190698931,1.244878759296,1.24489863377799,1.24210066008241,1.24410941331936,1.23646548892376
0.0653333333333333,1.24433669576776,1.24426741716386,1.24412706531355,1.24414691649799,1.2413489985178,1.2433577203073,1.23571351046439
0.0655,1.24359671766891,1.2435039796081,1.24336323894604,1.24338306595944,1.24058521641103,1.24259386456764,1.23494959055578
0.0656666666666666,1.24287034127019,1.24272866455853,1.24258711264566,1.24260690506531,1.23980913986077,1.24181767658988,1.23417361777071
0.0658333333333333,1.24204309711673,1.24194048447324,1.24179850822113,1.24181825264577,1.23902058740028,1.24102898674589,1.23338541946132
0.066,1.24121585363224,1.24113923703716,1.24099722903839,1.24101692299321,1.2382193695791,1.24022762228187,1.23258475863559
0.0661666666666667,1.24038861081808,1.24032492248341,1.2401830766608,1.24020272559043,1.23740528985036,1.23941340422686,1.23177134458774
0.0663333333333333,1.23956136867556,1.23949754104771,1.23935585265705,1.23937546509958,1.23657814578386,1.23858614511186,1.23094485408662
0.0665,1.23873412720606,1.23865709296841,1.23851535860142,1.23853494136222,1.23573773028466,1.23774564764033,1.23010495826412
0.0666666666666666,1.23790688641088,1.23780357848654,1.23766139607349,1.23768094939953,1.23488383281149,1.23689170431239,1.22925135023269
0.0668333333333333,1.23709326590605,1.23693691171721,1.23679376655632,1.23681327941226,1.23401624059531,1.23602409800207,1.22838376846077
0.067,1.23616893519727,1.23605594589043,1.23591225980168,1.23593171669766,1.23313473979273,1.23514260348884,1.2275020109416
0.0671666666666667,1.23524460537479,1.23516039556919,1.23501664353833,1.23503604124614,1.23223911569519,1.23424698981672,1.22660593563971
0.0673333333333333,1.23432027644062,1.23425026101684,1.23410668311643,1.23412602754131,1.23132915131383,1.2333370226932,1.22569544590574
0.0675,1.23339594839671,1.23332554249975,1.2331821438923,1.23320144455495,1.23040462553729,1.23241246615275,1.22477046454646
0.0676666666666667,1.23247162124508,1.23238624028743,1.23224279122872,1.23226205574715,1.22946531128199,1.23147308335477,1.22383090211075
0.0678333333333333,1.23154729498774,1.23143235465257,1.23128839049485,1.23130761906644,1.22851097364194,1.23051863651475,1.2228766250842
0.068,1.2306367100834,1.2304638081544,1.2303187069867,1.23033788695,1.22754136803866,1.22954888596822,1.22190742968599
0.0681666666666667,1.22960366647394,1.22947927620157,1.22933349311562,1.22935260623586,1.22655623845046,1.22856358836733,1.22092302695345
0.0683333333333333,1.2285706240377,1.22847836661637,1.22833247482496,1.22835151756079,1.22555531686759,1.22756249412315,1.21992304429613
0.0685,1.22753758277764,1.22746107969824,1.22731537486482,1.227334354945,1.22453832496642,1.22654534484169,1.21890704496739
0.0686666666666667,1.22650454269674,1.22642741575031,1.22628191599262,1.22630084577017,1.22350497639914,1.22551187152236,1.2178745609204
0.0688333333333333,1.22547150379799,1.22537737507939,1.22523182097328,1.22525071077966,1.22245497909598,1.2244617936559,1.21682513220112
0.069,1.22443846608435,1.22431095799617,1.22416481257922,1.22418366407876,1.22138803756756,1.22339481922385,1.21575834586016
0.0691666666666667,1.22341950022182,1.22322809730507,1.22308061353394,1.22309941313474,1.22030385520734,1.22231064559876,1.21467386736502
0.0693333333333333,1.22226399827815,1.22212727107707,1.22197893260432,1.2219976586925,1.21920213649161,1.22120896134679,1.21357145750328
0.0695,1.22110849788855,1.22100795013374,1.22085944701884,1.22087809427602,1.21808258745482,1.22008944881447,1.21245096836136
0.0696666666666667,1.21995299905745,1.21987013481804,1.21972182974411,1.2197404058934,1.21694491286282,1.21895178668075,1.21131231655851
0.0698333333333333,1.21879750178927,1.21871382547742,1.21856575375551,1.21858427202563,1.21578881241312,1.21779565158683,1.21015543952916
0.07,1.21764200608845,1.21753902246384,1.2173908920371,1.21740936362681,1.21461397691251,1.21662071867762,1.20898024370235
0.0701666666666667,1.21648651195948,1.21634572613397,1.21619691758193,1.21621534412445,1.21342008445466,1.21542666105231,1.20778655366192
0.0703333333333333,1.21534577190863,1.21513388130862,1.21498350335622,1.21500186941965,1.21220679659814,1.21421314812338,1.20657407137269
0.0705,1.21405157421395,1.21390174909279,1.21375030718079,1.21376858779638,1.21097375467759,1.21297984288393,1.20534235454734
0.0706666666666667,1.21275737858191,1.21264862508564,1.21249694902505,1.21251513907262,1.20972057857177,1.21172639821687,1.20409082250743
0.0708333333333333,1.21146318501913,1.2113745096831,1.21122304311548,1.21124115386593,1.20844687045111,1.21045245325669,1.20281879204585
0.071,1.21016899353223,1.21007940328656,1.20992820368886,1.20994625354023,1.2071522200846,1.20915763095939,1.20152553572855
0.0711666666666667,1.2088748041279,1.20876330630322,1.20861204499253,1.20863005020603,1.20583621018683,1.20784153711124,1.20021035086963
0.0713333333333333,1.20758061681282,1.20742621914608,1.20727418128443,1.20729214672084,1.20449842176514,1.20650376078035,1.19887262707068
0.0715,1.20630240368287,1.20606810017205,1.20591422681427,1.20593213668936,1.20313843946653,1.20514387621099,1.19751190021569
0.0716666666666667,1.20485034703981,1.20468697515991,1.20453177984106,1.20454960438144,1.20175585674698,1.20376144616243,1.19612788082197
0.0718333333333333,1.20339829314304,1.2032819170644,1.20312639442278,1.2031441243076,1.20035027747159,1.20235602652955,1.1947204455382
0.072,1.20194624200252,1.20185292634661,1.20169761712246,1.20171526104706,1.19892130983689,1.20092717090385,1.19328958815905
0.0721666666666667,1.20049419362825,1.20040000347465,1.20024499451553,1.20026256925334,1.1974685577362,1.19947443344628,1.19183534012734
0.0723333333333333,1.19904214803028,1.19892314892392,1.19876807319023,1.19878559365462,1.19599161205121,1.19799736972561,1.1903576764254
0.0725,1.19759010521871,1.19742236317716,1.19726639974757,1.19728386905407,1.19449004194393,1.19649553551491,1.18885642326393
0.0726666666666667,1.19615603415102,1.19589761910278,1.19573952079398,1.19575692033035,1.1929633861486,1.19496848354728,1.18733118397972
0.0728333333333333,1.19452353729093,1.19434669229537,1.19418696582515,1.19420426235888,1.19141114449957,1.19341575822718,1.18578129954174
0.073,1.19289104410273,1.19276837566618,1.19260821178309,1.1926253987544,1.18983277463751,1.19183688850092,1.18420585896158
0.0731666666666667,1.19125855460156,1.19116266975768,1.19100272563282,1.19101982041452,1.18822770054127,1.19023138074198,1.18260376498653
0.0733333333333333,1.18962606880257,1.18952957512139,1.18936997435472,1.18938700537264,1.18659532524386,1.18859871405093,1.18097384186983
0.0735,1.18799358672103,1.18786909231825,1.18770942494464,1.18772641879843,1.18493504368352,1.18693833851467,1.17931496354895
0.0736666666666667,1.18636110837226,1.18618122191862,1.18602054441416,1.18603751299839,1.18324625555403,1.18524967643593,1.17762617979553
0.0738333333333333,1.18474967918075,1.18446595135864,1.18430279978932,1.18431972741653,1.18152837815464,1.18353212653378,1.17590681789543
0.074,1.18291020701098,1.18272079816191,1.18255564098424,1.18257248856245,1.17978085892898,1.18178507111811,1.17415653743143
0.0741666666666667,1.18107073977576,1.1809442082564,1.18077845983917,1.18079521023222,1.1780031804857,1.18000788598547,1.17237531711459
0.0743333333333333,1.17923127749821,1.17913618228756,1.17897063597295,1.17898729439065,1.17619484738769,1.17819995042588,1.1705633656426
0.0745,1.17739182020157,1.17729672091281,1.17713154902331,1.17714813132104,1.17435536608299,1.17636065374108,1.16872097409501
0.0746666666666667,1.1755523679092,1.17542582480179,1.1752605786472,1.1752770996259,1.17248422459164,1.17448939740132,1.16684833952594
0.0748333333333333,1.17371292064465,1.17352349463668,1.17335710452113,1.17337356622738,1.17058087219321,1.17258559282015,1.16494539058448
0.075,1.17189905148271,1.17158973111241,1.17142050634136,1.17143688636801,1.1686446991153,1.17064865474782,1.16301164599982
0.0751666666666667,1.16982157484337,1.16962179795256,1.16945014585312,1.16946640359646,1.16667501663321,1.16867799027685,1.16104613675385
0.0753333333333333,1.16774410487421,1.16761772070036,1.16744531692565,1.16746144775327,1.16467104810738,1.16667298377643,1.15904742105428
0.0755,1.16566664161091,1.16557750013357,1.16540529747419,1.165421331567,1.16263194819585,1.16463298146693,1.15701370406508
0.0756666666666667,1.16358918508937,1.16350113704589,1.16332936543774,1.16334535017743,1.16055683332734,1.16255728109826,1.15494303920564
0.0758333333333333,1.16151173534577,1.16138863224744,1.16121679877959,1.16123278113637,1.1584448126165,1.16044512814829,1.15283357033722
0.076,1.15943429241654,1.15923998656502,1.15906687548786,1.15908288440934,1.15629501877807,1.15829571857643,1.15068377237188
0.0761666666666667,1.15735685633837,1.15705520084267,1.1568788735759,1.15689490237633,1.15410663903938,1.15610820813178,1.1484926478277
0.0763333333333333,1.15503737955361,1.15483133876149,1.15465205553196,1.15466805976529,1.15187894551599,1.15388172822433,1.14625983687042
0.0765,1.15268592159957,1.15256590378192,1.15238561966287,1.15240156623354,1.14961130981145,1.15161540797015,1.14398560050696
0.0766666666666666,1.15033447277486,1.15025890684172,1.15007874780058,1.15009462180759,1.1473031744253,1.14930839715311,1.14167065918401
0.0768333333333333,1.1479830331356,1.14791034891256,1.14773062180768,1.14774641777377,1.14495400582212,1.1469598818092,1.1393159174527
0.077,1.14563160273832,1.14552023098847,1.14534042357762,1.14535613667889,1.1425632467093,1.14456909014225,1.13692213055854
0.0771666666666667,1.14328018164009,1.14308855408632,1.14290733503553,1.14292295233079,1.14013026831637,1.14213528870608,1.13448957153345
0.0773333333333333,1.14092876989836,1.14061531924641,1.14043053813905,1.14044602979901,1.13765432267686,1.1396577688548,1.13201775738925
0.0775,1.13830291983801,1.13809742756934,1.13790919895082,1.13792452562424,1.1351344956157,1.13713582344652,1.129505292992
0.0776666666666667,1.13563630286463,1.13553182377742,1.1353424097387,1.13535758408492,1.13256968265414,1.13456871427204,1.12694988856013
0.0778333333333333,1.13296969840364,1.13291852378612,1.13272924146571,1.132744327563,1.12995863162452,1.13195563768979,1.12434857700937
0.078,1.13030310654358,1.13025752880246,1.13006876513259,1.13008385474849,1.12730001536053,1.12929570111647,1.12169809072266
0.0781666666666667,1.12763652737386,1.12754884006432,1.12736005178059,1.127375240642,1.12459250581172,1.12658791409916,1.11899532103823
0.0783333333333333,1.12496996098473,1.12479245884112,1.12460217249273,1.12461753655809,1.12183484815496,1.12383119408602,1.11623777961031
0.0785,1.12230340746724,1.12198838643491,1.12179419839506,1.12180977012841,1.11902593490204,1.12102438689123,1.11342398075859
0.0786666666666667,1.11932793969789,1.11913343462194,1.11893519334823,1.11895094512727,1.1161648790976,1.11816630186812,1.11055366394648
0.0788333333333333,1.11630008614804,1.11622400962326,1.11602418706641,1.1160400510405,1.11325105467656,1.11525576123965,1.10762777879471
0.079,1.11327224985948,1.11326012542337,1.11306019947737,1.11307608526975,1.11028403513224,1.11229165302739,1.10464819410237
0.0791666666666667,1.11024443097345,1.11024178354315,1.11004225056211,1.11005805734106,1.10726348350714,1.1092729683921,1.10161718403069
0.0793333333333333,1.1072166296327,1.10716898554639,1.10696936035348,1.10698498890525,1.10418903985985,1.10619881735812,1.09853679681041
0.0795,1.10418884598156,1.10404173304137,1.1038405489382,1.10385591373639,1.10106020873788,1.10306842271415,1.0954082176264
0.0796666666666666,1.10116108016597,1.10086002768199,1.10065483645865,1.10066987773078,1.09787624665701,1.09988109209467,1.09223123740003
0.0798333333333333,1.09778938680602,1.0976207179376,1.09741123510401,1.09742593980666,1.09463605076182,1.09663616821151,1.08900393916338
0.08,1.09435055172844,1.09431980390822,1.09410871066846,1.09412316334458,1.09133809502845,1.09333295784943,1.08572270967863
0.0801666666666667,1.09091174059963,1.09095729097236,1.09074621230612,1.09076058427803,1.08798052311515,1.08997065456637,1.08238263267145
0.0803333333333333,1.08747295364679,1.08753318106992,1.0873226892166,1.08733720363713,1.08456132079751,1.08654828431559,1.07897819403434
0.0805,1.08403419110001,1.08404747620126,1.08383709066927,1.08385198755222,1.08107849291121,1.08306468379291,1.07550415432429
0.0806666666666667,1.08059545319227,1.08050017842944,1.08028836600641,1.08030386726532,1.07753024028426,1.07951851188098,1.07195643432508
0.0808333333333333,1.07715674015955,1.07689128988231,1.07667546464585,1.07669173914277,1.07391513665791,1.0759082941716,1.06833285933201
0.081,1.07334130400865,1.07321789174462,1.07299735073704,1.07301446378677,1.07023230410198,1.07223250057857,1.06463360785192
0.0811666666666667,1.06944094623569,1.06947588752299,1.06925309252744,1.06927089357458,1.06648152062796,1.0684896553815,1.06086121540022
0.0813333333333333,1.06554062182273,1.06566527150118,1.06544180305828,1.06545995200242,1.06266308991098,1.06467845872257,1.05702005133988
0.0815,1.06164033113746,1.06178604617543,1.06156259561481,1.06158065186343,1.05877758274673,1.06079787530202,1.0531153597348
0.0816666666666667,1.05774007455299,1.05783821412718,1.05761458356661,1.05763209525699,1.05482557058722,1.05684717445146,1.0491520629112
0.0818333333333333,1.05383985244794,1.05382177802654,1.05359688037136,1.05361347357366,1.05080735909454,1.05282592093813,1.04513354089942
0.082,1.04993966520655,1.04973674063549,1.0495085995789,1.04952406748115,1.04672272171412,1.0487339165079,1.04106060012035
0.0821666666666667,1.04563657578774,1.04558069829097,1.04534886220655,1.04536324989007,1.04257063517664,1.04457109210017,1.03693084464023
0.0823333333333333,1.04122871118713,1.04135008544192,1.04111682995046,1.04113046207601,1.03834911257995,1.04033735129253,1.0327386571706
0.0825,1.03682089310587,1.03704489987978,1.03681167766519,1.03682509773746,1.03405540117418,1.03603239444935,1.02847590884451
0.0826666666666667,1.03241312213977,1.03266514481788,1.0324325802802,1.03244647049655,1.02968638875648,1.03165559091898,1.02413327935435
0.0828333333333333,1.0280053988949,1.02821082358851,1.02797871284047,1.02799381385853,1.02523902408532,1.02720592503915,1.01970191451291
0.083,1.02359772398773,1.02368193964793,1.02344925051204,1.02346628126523,1.02071073726267,1.02268201713122,1.01517512638359
0.0831666666666667,1.01919009804539,1.01907849658164,1.0188433685879,1.01886294615954,1.01609986007823,1.01808221940278,1.01054984080801
0.0833333333333333,1.01436624131775,1.01439896417767,1.01416029962413,1.01418279793984,1.01140604391456,1.01340478670574,1.00582749722415
0.0835,1.00941803018061,1.00964117921755,1.00939976506962,1.0094248089125,1.00663053861455,1.00864812162449,1.00101411325269
0.0836666666666667,1.00446988369582,1.0048051734028,1.00456173352612,1.00458819994502,1.00177591753034,1.003811052375,0.996119342013881
0.0838333333333333,0.999521802823549,0.999890950850733,0.999646175552725,0.999672515608302,0.996845466597846,0.998893041114048,0.991154675814535
0.084,0.994573788543073,0.994898515841725,0.994653061810562,0.994677624338102,0.99184254888095,0.99389428105813,0.986131171292809
0.0841666666666666,0.989625841853281,0.989827872826536,0.989582363067553,0.989603718351434,0.986769969170399,0.98881568040931,0.981057104202261
0.0843333333333333,0.98467796377305,0.984679026434169,0.984434050203478,0.984451313586612,0.98162933864675,0.983658733094879,0.975935962548301
0.0845,0.979320933009878,0.979451712816692,0.979208113095196,0.97922125902219,0.976420442628573,0.9784252761144,0.970765186717093
0.0846666666666666,0.973824504840168,0.974146908698637,0.973904627448069,0.973914665650628,0.971140807268594,0.973117133361028,0.965536055903587
0.0848333333333333,0.968328165680105,0.968764821765221,0.968523679912287,0.968532471973089,0.965786110664791,0.9677357047292,0.960234968814236
0.085,0.962831917054037,0.963305457091493,0.963065356387322,0.963075300308862,0.96035113679013,0.962281658114865,0.954845920041201
0.0851666666666667,0.957335760521265,0.957768819963491,0.957529742934893,0.957543456214446,0.95483077236942,0.956754792886828,0.949353656465039
0.0853333333333333,0.951839697677132,0.952154915888638,0.951916925786732,0.951936928778192,0.949221003657102,0.951154078620378,0.943746948154691
0.0855,0.946343730153941,0.946463750606698,0.946226991353179,0.946255391033727,0.943519913087241,0.945477868768485,0.938021407356729
0.0856666666666667,0.94047326257797,0.940696690253799,0.940460138652739,0.940498184556918,0.937728671974925,0.939724288797522,0.932181289298175
0.0858333333333333,0.934459114869628,0.934857996540365,0.934617864706896,0.934664458635432,0.931852247391663,0.933891798490983,0.926239720087054
0.086,0.928445087633558,0.928947975150115,0.928702487584007,0.928754045266226,0.925898819344776,0.927979841584904,0.920216994853742
0.0861666666666666,0.922431183226106,0.922966632388067,0.922716337677817,0.922767767220937,0.919878321816647,0.921989336646716,0.914137198964029
0.0863333333333333,0.916417404065438,0.916913974829005,0.916661745337949,0.91670743959604,0.913800909047066,0.915922896903105,0.908023856065574
0.0865,0.910403752633515,0.910790009331484,0.910541040866644,0.910575869542209,0.907675421971948,0.909784772811352,0.901895381151298
0.0866666666666666,0.904390231478337,0.904594743052822,0.904356554515282,0.904376856370479,0.901507854870508,0.903580517258523,0.895761118211998
0.0868333333333333,0.898068291891169,0.898330958985472,0.898110602622545,0.898115222045523,0.895299827129791,0.897316372441686,0.889618741883975
0.087,0.891616373754818,0.892012697846975,0.89180489380017,0.89179661674494,0.889047466327367,0.89099837712187,0.883453788626316
0.0871666666666667,0.885164614537074,0.88564158306308,0.885440554085781,0.885425888272308,0.882742245506653,0.884631329282588,0.877241831651923
0.0873333333333333,0.878713017738357,0.879217620614169,0.879018692742196,0.879006442649778,0.876373210715002,0.878218005315083,0.870953008977851
0.0875,0.872261586962665,0.872740816733566,0.872540419282547,0.872540238688406,0.869929334879249,0.871758829443269,0.864557996804546
0.0876666666666667,0.865810325921248,0.866211177920709,0.866006843480066,0.866027789887784,0.863401871502253,0.865252006304551,0.858034414007371
0.0878333333333333,0.859359238436723,0.859628710955201,0.859419075378177,0.859468167861068,0.856786708043996,0.858694115451447,0.85137264112388
0.088,0.852694635536514,0.852998875857878,0.852778387756464,0.852858951795328,0.850086712442146,0.852081165028799,0.844580037250152
0.0881666666666666,0.845937764031108,0.846326373433928,0.846088825839198,0.846196530112048,0.843313526777018,0.845410098807483,0.837682553664591
0.0883333333333333,0.839181095022664,0.839609870079463,0.83935666316561,0.839479288920832,0.836486728802547,0.838680540985729,0.830723032633749
0.0885,0.832424633442116,0.832849376133638,0.832588230925153,0.832708975132826,0.829631121958547,0.83189615664182,0.823756432519883
0.0886666666666667,0.825668384381604,0.826044902380809,0.825789859668142,0.825890708633659,0.822773856025979,0.825065325591119,0.816842969424516
0.0888333333333333,0.818912353101178,0.819196460074812,0.818967879282148,0.819032983949348,0.815941548461281,0.818201112726469,0.810040298623716
0.089,0.812156545035738,0.812304060964555,0.81212861896906,0.812147678103214,0.809157407483529,0.811320535387855,0.803395861488777
0.0891666666666667,0.805310452817494,0.805366753745637,0.805277838366009,0.805250135692204,0.802438365885058,0.804443124019692,0.796940521866656
0.0893333333333333,0.798493327931625,0.798454580623598,0.798421470982169,0.798358787725832,0.795792809194438,0.797588776998827,0.790684599149453
0.0895,0.791676440517086,0.791584192706289,0.791569517531986,0.791490475971468,0.789220849125236,0.790775196310035,0.784617128489836
0.0896666666666666,0.784859796761542,0.784755589609839,0.784732288813837,0.784658284036977,0.782716173656304,0.784015722907096,0.778708268250779
0.0898333333333333,0.778043403069269,0.777968770964144,0.777920109259114,0.777871491829758,0.776267994506718,0.777317982589358,0.772914059313054
0.09,0.771227266070733,0.771223736413586,0.771143318113952,0.77113556644972,0.769862985128065,0.770683377905544,0.767182618200068
0.0901666666666667,0.764411392632618,0.764520485617973,0.764412270692894,0.764452159107465,0.763487211604122,0.764107431713972,0.761460847667483
0.0903333333333333,0.757636281103247,0.757867390930627,0.757738424588961,0.757819070663294,0.757128054329554,0.757580985150961,0.755700750754298
0.0905,0.751147474528187,0.751256778972666,0.751129475517279,0.751230630792258,0.750775703200881,0.751092232836454,0.749864443230026
0.0906666666666667,0.744658903122053,0.744681639249783,0.7445796728426,0.744681144102524,0.744423291142632,0.744629266786251,0.743927148670102
0.0908333333333333,0.738170573086319,0.738141971921417,0.738082311973979,0.738166513713755,0.738066678216267,0.738182313033262,0.737878082269032
0.091,0.731682490842178,0.731637777144372,0.731630715469035,0.73168426510325,0.731704307189372,0.731745273381498,0.731719603855524
0.0911666666666667,0.725194663040341,0.725169055072553,0.725218234700309,0.725233542846652,0.72533704767805,0.725316545616286,0.725465102092926
0.0913333333333333,0.718707096571452,0.718735805856757,0.71883825160009,0.718815107646346,0.718968024356961,0.718899123682028,0.719136079665953
0.0915,0.712327750801279,0.712343220319794,0.712483376813015,0.712431330642615,0.712602434513651,0.712499979852333,0.712758916839078
0.0916666666666667,0.70609628040328,0.705999289985306,0.706148970861391,0.706085851585929,0.706247554091786,0.706128750233459,0.706361791005617
0.0918333333333333,0.699865065545968,0.699702538380651,0.699841579378337,0.699782479332556,0.699912836206911,0.699796001102784,0.699972136416241
0.092,0.693634113116274,0.69345296564093,0.693568683316303,0.693524815921836,0.693609255267426,0.693511677964283,0.693614757395473
0.0921666666666667,0.687403430250469,0.687250571871868,0.687337765499079,0.687316251162023,0.6873484336273,0.687283998413336,0.687310541814769
0.0923333333333333,0.681173024345708,0.681095357148313,0.681156310981299,0.681159962382705,0.681141766900563,0.681118805459544,0.68107570396898
0.0925,0.674942903071822,0.674987321512895,0.675031807442075,0.675058914454208,0.674999545639118,0.675019380814378,0.674921486677202
0.0926666666666667,0.66888571159371,0.66892794996842,0.668971987223322,0.669015872183558,0.668930069576053,0.668986717539156,0.668854255604008
0.0928333333333333,0.663069162721392,0.662934836833002,0.662982815523557,0.663033636541058,0.662938711235506,0.663020234791915,0.662875925069618
0.093,0.657252875502276,0.657012108689204,0.657065045634863,0.657115052404016,0.657027472273447,0.657118738580857,0.656984681581606
0.0931666666666666,0.651436856944797,0.651159762339002,0.651218979649023,0.651262804873202,0.651195631490826,0.651281263041789,0.651175982428205
0.0933333333333333,0.64562111430958,0.645377794488411,0.64544491996711,0.64547941088029,0.645440639555187,0.645507658560524,0.645443739459871
0.0935,0.639805655120956,0.639666201746724,0.639743169300556,0.639767218990202,0.639759015569804,0.639798920498001,0.639781562681784
0.0936666666666667,0.633990487178859,0.634024980625859,0.634114030671953,0.634128409284669,0.634147242233429,0.634157258750108,0.634183935685491
0.0938333333333333,0.628378281892719,0.628454949629908,0.628557672279167,0.628564986610625,0.628602659953176,0.628585908211298,0.628647195995179
0.094,0.623088798418115,0.622964301846442,0.623074236666071,0.623078637035714,0.623124361259377,0.623088691854167,0.623170194528979
0.0941666666666666,0.617799567039255,0.617554942721322,0.617665552846343,0.617670746212578,0.617713619541961,0.617669463030824,0.617754514115487
0.0943333333333333,0.612510594286972,0.612226867249229,0.612333657152632,0.612342555076148,0.612373463806191,0.612331635977987,0.612404208153046
0.0945,0.60722188691924,0.606980070331144,0.607080585955646,0.607095166755137,0.607108066281896,0.607077865064842,0.607125156256321
0.0946666666666666,0.601933451931214,0.601814546777132,0.601908375721669,0.601929546661688,0.601922128326096,0.601909873921496,0.601924179137064
0.0948333333333333,0.596645296565725,0.59673029130939,0.596819063074515,0.596846522644094,0.596820265700849,0.596828434448479,0.596808057051682
0.095,0.591557449488114,0.591726856415692,0.591814708917837,0.591846788701695,0.591806392522765,0.591833495516277,0.591782596543045
0.0951666666666667,0.586857644887597,0.586808015415079,0.586896743479162,0.586930999586149,0.586883106252513,0.586924453027033,0.586851891194882
0.0953333333333333,0.582158068736254,0.581975651877755,0.582065191639937,0.582099798030263,0.582051377176554,0.582100479026937,0.582017913950522
0.0955,0.577458726611748,0.577229760095363,0.577319946576851,0.577353726896181,0.57731080770469,0.577360789800595,0.577280499236318
0.0956666666666667,0.57275962427442,0.572570334332659,0.572660901523344,0.572693224204563,0.572660023211532,0.572704830618557,0.572637653209216
0.0958333333333333,0.56806076767499,0.567997368835084,0.568087949782267,0.568118623054898,0.568097064379976,0.56813237921348,0.568086090716469
0.096,0.563362162962333,0.563510857836818,0.563600984739228,0.563630151549217,0.563619779539668,0.563643568250821,0.563621895161582
0.0961666666666667,0.558835433204155,0.559109699514036,0.559199867569137,0.559227930837829,0.559226217139522,0.559238826924717,0.559241197434948
0.0963333333333333,0.554744446413893,0.554793293603958,0.554884222358311,0.554911922379505,0.554915017921091,0.554918747413748,0.554940770225768
0.0965,0.55065365422811,0.550562934066984,0.550653841070372,0.550681939678833,0.550685634076144,0.550683930606396,0.550718440370874
0.0966666666666667,0.546563061016348,0.54641861593236,0.546508566871519,0.546537724756745,0.546538203079331,0.546534872515516,0.546573270495601
0.0968333333333333,0.542472671279834,0.542360334302724,0.542448243469019,0.542478952577412,0.542473336391138,0.542471886139146,0.542505532908164
0.097,0.538382489656272,0.538388084364784,0.538472715144817,0.538505231213868,0.538491907016737,0.538495054560355,0.538516522370399
0.0971666666666667,0.534292520925216,0.534501861400228,0.534581826789531,0.534616102033265,0.534594836853822,0.534604215117805,0.53460825555351
0.0973333333333333,0.530328554452782,0.53070011689124,0.530775420390746,0.530811041226758,0.530782883683945,0.530798974323597,0.530783104923729
0.0975,0.526833438807596,0.526979497494927,0.527053103961882,0.527089509893703,0.52705642668974,0.527078748445217,0.527043414776717
0.0976666666666667,0.523338478688456,0.523341143299533,0.523414127540289,0.523450975687767,0.523415332490796,0.523442791250457,0.523391144952471
0.0978333333333333,0.51984367723221,0.519785051437971,0.519857712655126,0.519894857349283,0.519859001350985,0.519890192904078,0.519827574725236
0.098,0.516349037660489,0.516311219221497,0.51638308155871,0.516420520581871,0.516386461891217,0.516419884443996,0.516353082643065
0.0981666666666667,0.512854563282594,0.512919644150165,0.512989457244575,0.51302727794753,0.512996466603873,0.513030655965529,0.512967013111789
0.0983333333333333,0.509360257498466,0.509610323923285,0.509676063464609,0.509714388761134,0.509687587467519,0.509721188911635,0.50966764032241
0.0985,0.50593589917978,0.50638146810536,0.506442112566934,0.506481057723945,0.506458311684079,0.50649010260779,0.506452240123268
0.0986666666666667,0.503003543297563,0.503227972435164,0.503286674192471,0.503326387002344,0.50330713934386,0.503336019362138,0.503317280479051
0.0988333333333333,0.500071303490923,0.500151039873115,0.500208856263566,0.500249396685095,0.500232666235518,0.500257677093539,0.50025873995978
0.099,0.497139181813776,0.497150670758586,0.497207795746053,0.497249121130398,0.497233616768728,0.49725406396549,0.497272541981231
0.0991666666666667,0.494207180368697,0.494226865685821,0.494282630730793,0.494324615863023,0.494308860966152,0.49432450535404,0.494355050287728
0.0993333333333333,0.491275301308368,0.491379625510865,0.491432500446556,0.491474957918953,0.491457431174625,0.491468690180376,0.491503554255861
0.0995,0.488343546837087,0.488608951357991,0.488656545270925,0.4886992462277,0.488678538780467,0.488686636043027,0.488716671551373
0.0996666666666666,0.485420791454851,0.485912914819071,0.48595390137585,0.485996603508086,0.485971590934201,0.485978592224262,0.485994595625251
0.0998333333333333,0.483007369438049,0.483285351810243,0.483323615635184,0.483366247050514,0.483336205024347,0.483344874696412,0.483339115028564
0.1,0.480594027646674,0.480727795661345,0.48076472003846,0.480807472190309,0.480772181502103,0.480785606868755,0.480753334766723
0.100166666666667,0.478180767295407,0.478240250651088,0.478276260308459,0.478319505307855,0.478279402428984,0.478300436139376,0.478241086090531
0.100333333333333,0.475767589623522,0.475822721336461,0.475857283505893,0.475901491839058,0.475857710944344,0.475888346993352,0.475806119853563
0.1005,0.473354495895523,0.473475212553294,0.47350683802681,0.473552495794482,0.473506790261621,0.473547593518868,0.47345122389349
0.100666666666667,0.470941487401798,0.471197729416237,0.471223973597502,0.471271499316053,0.471226042485046,0.471275752317946,0.471177409395931
0.100833333333333,0.468475415056497,0.468988284218691,0.469007731618765,0.46905740035676,0.469014467224494,0.469069895801703,0.4689833124437
0.101,0.466532369944475,0.466839968667719,0.466857002788348,0.466908900498887,0.466870542256428,0.466926890732985,0.466864957742777
0.101166666666667,0.464589375496445,0.464754806485292,0.464770728783583,0.46482454181251,0.464792200440111,0.464843847011697,0.464816024447032
0.101333333333333,0.462646432350714,0.462732806133365,0.462747894127844,0.462802980424447,0.462777018346822,0.462818595829053,0.462828656726663
0.1015,0.460703541156377,0.460773976305371,0.460787485097399,0.460843010948765,0.460822467959554,0.460850010142653,0.460894671553543
0.101666666666667,0.458760702573482,0.458878325919426,0.458888489702103,0.458943567779191,0.45892616995807,0.45893813329478,0.459006936202023
0.101833333333333,0.456817917273297,0.457045864110782,0.457049897663438,0.457103726641674,0.45708614739185,0.457084113955428,0.457160683332481
0.102,0.454762359222268,0.455274626386949,0.455270699314748,0.455322708845552,0.45530107985447,0.455289943979068,0.455354532677502
0.102166666666667,0.453239269058425,0.453557081631942,0.453549897158852,0.453600066585364,0.453570556359932,0.453557988092567,0.453590987556519
0.102333333333333,0.451716207556271,0.451895777963136,0.451886574184971,0.451935639187504,0.451895167232262,0.451890273993831,0.451876180618118
0.1025,0.45019317500671,0.450290727658795,0.450279831101986,0.450329062602855,0.450276201824833,0.450287734220215,0.450218780375408
0.102666666666667,0.448670171704582,0.448741943106814,0.448728770318342,0.44877971995204,0.448715218107866,0.448749694858276,0.44862825962426
0.102833333333333,0.447147197948741,0.447249436791095,0.447232495907803,0.447286739368205,0.447213608091839,0.447273671804013,0.447112859486055
0.103,0.445624254042123,0.445813221277479,0.445790113572816,0.445848992509351,0.445772161929403,0.445855477247057,0.445677599792336
0.103166666666667,0.44393572523616,0.444431464653429,0.444400720118869,0.444465090857208,0.444390630775375,0.444489634366706,0.444322693187932
0.103333333333333,0.442781074181125,0.443096058018072,0.443063127548229,0.443133093026952,0.443067290561585,0.443170103248534,0.443042723685309
0.1035,0.44162643724389,0.441809889968685,0.4417761221722,0.441850550978249,0.441798755630859,0.441891343966339,0.441826934404505
0.103666666666667,0.440471814535479,0.440572975497202,0.440538563361683,0.44061536611823,0.440580448759344,0.440649437383779,0.440660758868172
0.103833333333333,0.439317206168082,0.43938532952028,0.43934931296129,0.439425882956251,0.439407298465032,0.439442843227529,0.439528294148709
0.104,0.438162612255075,0.43824696686151,0.438207235231839,0.438280894480161,0.438274442986901,0.438272714769413,0.438415218383974
0.104166666666667,0.437008032911015,0.437157902233393,0.43711119679133,0.437179650164533,0.437177935183264,0.437142764655869,0.437311647954919
0.104333333333333,0.435648585462767,0.436116579653763,0.436060075605069,0.436121869960657,0.436115448906411,0.436058667974762,0.436214438387862
0.1045,0.434809798805873,0.435114640825253,0.435053102729485,0.435108213870288,0.435086986078383,0.435026974029289,0.435128432539287
0.104666666666667,0.433971017956141,0.434154932291095,0.434089651543643,0.434140228179919,0.434095211086045,0.434053484491354,0.43406616224037
0.104833333333333,0.4331322429473,0.433237469965514,0.433169024597088,0.433218828788849,0.433144734837802,0.433141529623019,0.433045765177439
0.105,0.432293473813351,0.43236226947478,0.432290525327876,0.432344110298903,0.432241008572376,0.432290809977847,0.432087488300169
0.105166666666667,0.43145471058856,0.431529346138856,0.431453458017566,0.431515338925882,0.431389200191253,0.431496959583917,0.431209465343245
0.105333333333333,0.430615953307453,0.430738714953262,0.430657127746435,0.430730954402856,0.430593064183914,0.430751836553188,0.430423516882521
0.1055,0.429555190632738,0.429989204501368,0.429900826009262,0.429988577838082,0.429853806693999,0.43004452317269,0.429731752342419
0.105666666666667,0.428979448479406,0.429272595754538,0.429183146108615,0.429284384608775,0.429168952989169,0.42936301328539,0.429124760810093
0.105833333333333,0.428403708190115,0.428591114871171,0.428502441824621,0.428613221098657,0.428531798331568,0.428696573170811,0.428582125261412
0.106,0.427827969772423,0.427944776501801,0.427857255695643,0.427971037020941,0.427932544149057,0.428038164366327,0.428075547905065
0.106166666666667,0.42725223323386,0.42733359482243,0.427246134657299,0.427355189606328,0.427360082116233,0.427386062210135,0.427573943954229
0.106333333333333,0.426676498582049,0.426757583519234,0.426667629962216,0.426764466591537,0.426803794658282,0.426744508851939,0.427049446259919
0.1065,0.426100765824635,0.426216755773837,0.426120297103766,0.426199140576065,0.426255351910032,0.426123381491386,0.426483295467694
0.106666666666667,0.425316624311793,0.425710443641495,0.425602714943801,0.425661058132216,0.42571051075062,0.425536807460084,0.425870642376887
0.106833333333333,0.424953737077397,0.425232030953772,0.425114787353472,0.425154652819394,0.425170923023335,0.425000618827655,0.425223263781592
0.107,0.424590850250584,0.424782553324576,0.424657010320715,0.424686527820696,0.424645087903271,0.424528602419602,0.424569094047028
0.107166666666667,0.424227963832382,0.424362022204564,0.424229504506757,0.424261030658093,0.424146585851541,0.424128580635514,0.423947846621399
0.107333333333333,0.423865077823861,0.423970448458566,0.423832390448089,0.423879565643568,0.423691159371675,0.423799870285487,0.423403326036341
0.1075,0.423502192226055,0.423607842355237,0.423465788584897,0.423540606101105,0.423293703679997,0.423532531732187,0.422973970208311
0.107666666666667,0.423139307040044,0.423274213557308,0.423129819290103,0.423239834152452,0.422965217350986,0.423308385371579,0.42268352036229
0.107833333333333,0.422616956850602,0.422969204432119,0.422824584844173,0.422970406739447,0.422709747576044,0.423103629033426,0.422533821526136
0.108,0.422424653363717,0.422687470956662,0.422548309128203,0.422722247480739,0.42252138384958,0.422892834312911,0.422501509643677
0.108166666666667,0.422232349918229,0.422429135963098,0.422298220000002,0.422483179269621,0.422382726720291,0.422654109769029,0.422539759539336
0.108333333333333,0.422040046514207,0.422194206786311,0.4220721624444,0.422244953090209,0.422268059766534,0.422374297083837,0.422585136200146
0.1085,0.4218477431517,0.421982690135103,0.421868010955369,0.422003983612776,0.422148394925665,0.422052803937295,0.422568122793426
0.108666666666667,0.421655439830769,0.42179459208682,0.421683669411085,0.421761847895491,0.421996379750219,0.421703864696926,0.422426105117785
0.108833333333333,0.421463136551465,0.421629918082296,0.421517070975183,0.421526491553193,0.421791225842492,0.421356946242855,0.422118198867751
0.109,0.421194326675972,0.421488704164866,0.421366194236232,0.42131414801159,0.421524131398892,0.421054610351622,0.421639999973177
0.109166666666667,0.42113554883777,0.421370657713795,0.421231716134072,0.421153167509916,0.421205163810574,0.420847045926129,0.421032870635115
0.109333333333333,0.421076771000001,0.421275009816611,0.421115565371457,0.421072373121579,0.420869401146866,0.420783207067941,0.420379184956686
0.1095,0.421017993162666,0.421201763175032,0.421018822276506,0.421075306087702,0.420565385299651,0.420900791400658,0.419779784515106
0.109666666666667,0.420959215325761,0.421150919902373,0.420942891560734,0.421149295293214,0.420333023578305,0.421219357018495,0.419330715774895
0.109833333333333,0.42090043748929,0.421122481521862,0.420889503019134,0.421296912765054,0.420203887621097,0.421742790146853,0.41914264072011
0.11,0.420841659653254,0.421116448965511,0.420860712068582,0.421586749850851,0.420275152344997,0.422480799749185,0.419456751400727
0.110166666666667,0.663907315211958,0.421166279357732,0.420859059565499,0.422223147125657,0.420931941749112,0.423503622062631,0.420882812429857
0.110333333333333,0.662081462557805,0.432523256832451,0.42102368088618,0.423622728227877,0.4232972592199,0.425049113514368,0.42469754165363
0.1105,0.660263193456936,0.462742974544796,0.42246464637409,0.426442599629311,0.429733959874511,0.427697638378621,0.432994743968284
0.110666666666667,0.658452570733644,0.508475252155301,0.428009256588448,0.43159491029312,0.443784216080837,0.432585915437496,0.448374479197753
0.110833333333333,0.656649657639503,0.56597500500892,0.442044301419542,0.440241502526351,0.469113384083168,0.441551115038759,0.473020943852181
0.111,0.65485451785182,0.632042334182819,0.46976401899529,0.453745499456678,0.507670017263165,0.457017391842631,0.507509940887775
0.111166666666667,0.653067215471987,0.704274366876956,0.515905168681385,0.473573760258065,0.558119584118301,0.481438291642259,0.550083295170503
0.111333333333333,0.643864082974143,0.777742937983821,0.583559001743369,0.501161343457548,0.615485341110777,0.516309963131342,0.596856006834025
0.1115,0.642057896782668,0.753136349316177,0.657138198187291,0.537264835168495,0.671956962496115,0.561113261563551,0.642760358298455
0.111666666666667,0.640259851496075,0.728782236056833,0.71713129511562,0.580089959358596,0.719453192227252,0.612803885217803,0.682734247092804
0.111833333333333,0.638470015893081,0.704705271249903,0.759447366233016,0.626230860021484,0.752065329592895,0.66631607570768,0.712728027986319
0.112,0.636688459209983,0.680933356350164,0.78210501416819,0.671533835687433,0.766636473795823,0.715648425212028,0.730325816138169
0.112166666666667,0.634915251138123,0.657498088114956,0.78421858472284,0.711552922085192,0.762814269167155,0.754976551837721,0.734996455030188
0.112333333333333,0.633150461821146,0.634435290196184,0.765609746491202,0.741833808763862,0.742944807804888,0.779602656551886,0.728031734965989
0.1125,0.622185747313638,0.611785613872535,0.726747360614836,0.758079156695879,0.711864901227977,0.786751864560993,0.712213396036302
0.112666666666667,0.620327940870477,0.614018213747221,0.683272810685844,0.757572956270968,0.676401390786589,0.776246577905852,0.691244204797364
0.112833333333333,0.61847959033276,0.616248788953959,0.649762629307981,0.743172246338068,0.643202321389839,0.750767523216578,0.669018610804476
0.113,0.616640780731328,0.618478218221139,0.625674263303357,0.719305522080992,0.616843314372862,0.715211593581947,0.648945274597605
0.113166666666667,0.614811597672739,0.620707390810024,0.610532159142028,0.690457588633818,0.599871805374599,0.675636432604608,0.633507465945222
0.113333333333333,0.612992127334496,0.622937206336234,0.604013660281513,0.6609929200624,0.593166411710952,0.63814469401355,0.624065459797034
0.1135,0.611182456459954,0.625168574582211,0.60601527521331,0.635015825935799,0.596211390714293,0.607846418383619,0.62083344318386
0.113666666666667,0.609382672352913,0.627402415300698,0.616678836089094,0.616308452801925,0.607080640317405,0.588106223207069,0.622970901543223
0.113833333333333,0.597027364856082,0.622690748781577,0.630374200844409,0.607485010470439,0.622252350870053,0.580205962621131,0.628789706452195
0.114,0.595095803977387,0.617735726313945,0.640367089196543,0.607072689945773,0.637578708364589,0.583453824078439,0.63611577194058
0.114166666666667,0.593175808207701,0.612761151398544,0.646502701702091,0.612675364029234,0.649642776143808,0.595719043445168,0.642737731000234
0.114333333333333,0.591267490211577,0.607767036881211,0.648680967921269,0.621979765133643,0.65606778933715,0.61382902367434,0.646812347826869
0.1145,0.58937096342304,0.60275339958961,0.64684210431323,0.632631889553832,0.655666678371894,0.63385869582487,0.647162466230395
0.114666666666667,0.587486342035444,0.597720260504998,0.640962220109563,0.642181213394253,0.648519599638399,0.651613147574538,0.643430267858522
0.114833333333333,0.585613740990629,0.59266764494483,0.631052313142885,0.648085031987616,0.635980088739466,0.66336020242031,0.636068502634618
0.115,0.572579221306078,0.589304284657966,0.61964983241532,0.648295673257993,0.6205613547103,0.666688474478313,0.626171478167101
0.115166666666667,0.570565431306041,0.586032770525364,0.609930342534645,0.643395991056319,0.60505070774739,0.661123566336251,0.615173790002102
0.115333333333333,0.568565819477792,0.582739473359399,0.601886030257276,0.634801806249667,0.591554960515223,0.647974685754922,0.604520129909047
0.1155,0.566580535936867,0.579424786543137,0.595504670948867,0.623945536215036,0.58142966613053,0.629780082657972,0.595410327321056
0.115666666666667,0.564609731826849,0.576089120682907,0.590781565252114,0.612248873287352,0.575325862119815,0.609686154505526,0.588634767443172
0.115833333333333,0.562653559298894,0.572732904258458,0.58772008145147,0.601105799130484,0.573219859406449,0.590832021904494,0.584489769880089
0.116,0.560712171489871,0.569356584302739,0.586331885578807,0.591877379318388,0.574404638609391,0.575797185039368,0.582767512982059
0.116166666666667,0.547571353956943,0.565542085610305,0.585635929293731,0.585641588909955,0.577477151386225,0.566152064746201,0.582827316948737
0.116333333333333,0.545501816714721,0.561667553161777,0.584211000168282,0.582099153006769,0.58076806874064,0.562228022264523,0.583755768956416
0.1165,0.543449539195053,0.557776765166702,0.582039069901545,0.580514383353401,0.582926272197831,0.563316892266654,0.584572709648823
0.116666666666667,0.541414717671225,0.553870095146836,0.579113913305065,0.580161477414736,0.583017277361616,0.567997416103236,0.584416684039243
0.116833333333333,0.539397549696086,0.54994793330812,0.575430388407336,0.580314432860948,0.580553173793669,0.574414671613357,0.582684296755344
0.117,0.537398234061767,0.546010687249641,0.570984395724587,0.580240891392648,0.575513252455999,0.58056289650453,0.579111928232135
0.117166666666667,0.535416970757098,0.542058782707702,0.565772856674462,0.579200333193138,0.568352845992081,0.58460975614021,0.573792908323873
0.117333333333333,0.522651007108289,0.538318885393946,0.560213453953027,0.576572188684552,0.559984173615988,0.585259728763923,0.567127887718523
0.1175,0.520568170990681,0.534601936383218,0.554975356038495,0.572470754007712,0.551479414273941,0.582039399235964,0.559713994508018
0.117666666666667,0.518506030420746,0.530876378835421,0.550070199304461,0.567279954853396,0.543684368828629,0.575263038153045,0.552209016254766
0.117833333333333,0.516464833298072,0.527142698729282,0.545501515072654,0.561385786556659,0.537169743973456,0.565821026720134,0.545214860571392
0.118,0.51444482891886,0.523401400944182,0.541273282538305,0.555173966261435,0.532232943690801,0.55494462152844,0.539191180195825
0.118166666666667,0.512446267901262,0.51965301001549,0.537389920797739,0.549028831434205,0.528896665264191,0.54396862209304,0.534399754232002
0.118333333333333,0.510469402106853,0.515898070922007,0.533856276054223,0.54333317126053,0.526902173244958,0.534103518885845,0.530881095045693
0.1185,0.498455238663321,0.512246587240132,0.530502552887027,0.538414635376195,0.525707659086487,0.526224724040466,0.528466678179135
0.118666666666667,0.496409574545019,0.508614248840292,0.527020300273915,0.534251438332495,0.52465145837808,0.520726459926779,0.526828959937026
0.118833333333333,0.494388296925949,0.504981691603865,0.523403360259747,0.53068451038356,0.523196671110617,0.517553852621895,0.525554358210633
0.119,0.49239170612739,0.501349470552123,0.519651565557627,0.527555207989226,0.520972852024451,0.516318563325056,0.524215181849078
0.119166666666667,0.490420103663231,0.497718160179321,0.51576475942236,0.524704960191324,0.517783787933638,0.516409424053492,0.522431481785948
0.119333333333333,0.488473792111097,0.494088355161084,0.511742795184654,0.521974726923704,0.513613965761934,0.517098451103117,0.519919161266707
0.1195,0.486553074977489,0.490460671086701,0.507585535814453,0.519204627407214,0.508633332780139,0.51764865279242,0.516521349291599
0.119666666666667,0.475576894624321,0.487005929798022,0.503383421873813,0.516248579853731,0.503195264200104,0.517426787058107,0.512220704706186
0.119833333333333,0.473621515723977,0.48359800627151,0.499316819202172,0.51306500364934,0.497731591912393,0.515999893466526,0.507131535403251
0.12,0.471694372157827,0.480198662140682,0.495393199239135,0.509657599740627,0.492590627041926,0.513155280095808,0.501476053168646
0.120166666666667,0.469795811397443,0.476808519314286,0.491615307002499,0.506030067381836,0.488010265458474,0.508875528436503,0.495552634432311
0.120333333333333,0.467926181358043,0.473428218776694,0.487985962961855,0.502185929475914,0.484115542776054,0.503308956944696,0.489699681860036
0.1205,0.466085830192877,0.470058421145777,0.484508056750808,0.498128539952652,0.480915648397305,0.496738618614863,0.484256855587352
0.120666666666667,0.464275106079756,0.466699807239819,0.481184540137622,0.493861091047393,0.478300237073559,0.489550461825465,0.479525264377618
0.120833333333333,0.454553711349619,0.463514649027292,0.47794488457914,0.489399421312989,0.476038366555789,0.482201454771927,0.475728087634361
0.121,0.452741058826996,0.460390913987848,0.474629133338131,0.48485997014526,0.473843509499716,0.475185708398165,0.47297373855289
0.121166666666667,0.450960526424536,0.457284455176704,0.471232046333281,0.480407354650075,0.471484333795676,0.468990635194627,0.471229031096157
0.121333333333333,0.449212496083571,0.45419593600356,0.467754114364289,0.476207411565003,0.468806073164455,0.464047521824777,0.470311420422903
0.1215,0.447497348686447,0.451126036756222,0.464195813950534,0.47242713053234,0.465733683345009,0.460682066900912,0.469901816543729
0.121666666666667,0.445815463756481,0.448075454904509,0.460557607150099,0.46923499341065,0.462274658795729,0.459063870960988,0.469577113252095
0.121833333333333,0.444167219149088,0.445044905395471,0.456839941389315,0.46680142517995,0.458521506141474,0.459152909937699,0.468861856583237
0.122,0.435865041657636,0.442218863542802,0.453154747737886,0.465259115671164,0.454651999721601,0.460641845142986,0.467298709053779
0.122166666666667,0.434244544980232,0.439478676846145,0.449776382197327,0.464392201936208,0.450882419937252,0.46291907285692,0.464535180052903
0.122333333333333,0.432659918879756,0.436764210703845,0.44672046008267,0.463801654670236,0.447383448927062,0.465135991497515,0.46040718159442
0.1225,0.431111558902174,0.434076140212049,0.443990424036331,0.463082242239197,0.444263148669274,0.466345787953542,0.454990691564722
0.122666666666667,0.429599857177772,0.4314151528166,0.441589887240839,0.461823896700273,0.441564802810364,0.465654845400903,0.448612985071384
0.122833333333333,0.428125202025451,0.428781948271279,0.439522612201908,0.459612199726389,0.439264727136531,0.462380090383261,0.441823308783187
0.123,0.426687977549852,0.426177238571604,0.437792486848787,0.456029354119194,0.437270079020415,0.456208923998661,0.435323792410063
0.123166666666667,0.419924524197016,0.423707401067588,0.436179288497833,0.450732297765238,0.435418287814409,0.447357302610042,0.429861943985116
0.123333333333333,0.418540329839057,0.421311171007969,0.434074052822537,0.44412095134036,0.433517303231084,0.436674476278562,0.426089418478606
0.1235,0.417195400208864,0.418948203226365,0.43143958471984,0.43701529425161,0.431423519323743,0.425525033849986,0.424418463050131
0.123666666666667,0.415890116236291,0.416619110161929,0.428273164069784,0.430243098892301,0.429059102411396,0.415524083885574,0.424923357448741
0.123833333333333,0.414624852347987,0.414324509831303,0.424572284445806,0.424635261505935,0.426414228728663,0.408265433809592,0.427299758539948
0.124,0.413399976003982,0.412065025473524,0.420334630078957,0.421027612050358,0.423549013013136,0.405057773861554,0.430881776465081
0.124166666666667,0.412215847232431,0.409841285166877,0.415558056363231,0.420264434077464,0.420595207715391,0.406663127944965,0.43471840404349
0.124333333333333,0.407064586849359,0.408012928473564,0.410717403571296,0.423071527745489,0.417756186134128,0.413024881164228,0.437712331354418
0.1245,0.405953080305899,0.406387334192003,0.407257492875485,0.42876574762972,0.415259497351349,0.423048496829482,0.438819350263259
0.124666666666667,0.404883632186143,0.404802344829089,0.405285162505672,0.435785880514069,0.413259845524117,0.434723913171296,0.437266331279009
0.124833333333333,0.403856576613567,0.403258499799187,0.404810487463233,0.442536460769684,0.411816470948654,0.445512237152295,0.432715780773788
0.125,0.402872237806484,0.401756334302685,0.405844832524303,0.44740162181542,0.410890624495303,0.452780156276108,0.425351328303552
0.125166666666667,0.40193092960827,0.400296378691088,0.408400447318218,0.448750158235811,0.410343260382834,0.454253132895025,0.415881367531948
0.125333333333333,0.401032955024548,0.398879157818021,0.412490016551354,0.444941938519607,0.409933038639537,0.448475622002369,0.405460434884257
0.1255,0.397517574673051,0.396896166618,0.41709501795487,0.434551658993149,0.40931709773614,0.435268072821064,0.395529225991006
0.125666666666667,0.396705174067806,0.394636997900257,0.418736625672717,0.418777811207725,0.408132683722084,0.416072147169211,0.387579508592521
0.125833333333333,0.395936816504957,0.392420779696217,0.417112295008582,0.400565405781364,0.406173701623962,0.393759752370368,0.382891634895634
0.126,0.39521275886499,0.390247788942776,0.412206560144297,0.382894000906958,0.403433717668123,0.372039393555197,0.382324119111722
0.126166666666667,0.394533245049086,0.388118295820938,0.404007736582606,0.368742870075644,0.400108827200618,0.354825981092398,0.38618000186531
0.126333333333333,0.393898505584794,0.386032563262209,0.392507220334884,0.361095815284993,0.396599807948161,0.34562538183367,0.394147994465995
0.1265,0.393308757248798,0.383990846448851,0.377699150448779,0.362955341281971,0.393513998896819,0.346936684181251,0.405317672265172
0.126666666666667,0.391404551413314,0.384818911805182,0.361762989451673,0.377034220774796,0.391662297618489,0.359650726053155,0.418271547539389
0.126833333333333,0.390906609176006,0.387394339219414,0.352907150229544,0.401642982484738,0.391864703017818,0.382530758273267,0.43125520097941
0.127,0.3904537741226,0.390023652138811,0.351932641454055,0.431866361071428,0.394502495389376,0.412312577307403,0.44239446733378
0.127166666666667,0.390046203358466,0.392706909462751,0.358869203796031,0.462668317101802,0.399403405286599,0.444339198626134,0.449898320205792
0.127333333333333,0.389684038909473,0.3954441553175,0.373754974297711,0.488979621601826,0.405835516673544,0.473286341006497,0.45222354818171
0.1275,0.389367407477716,0.398235419494114,0.396628312763134,0.505715155890116,0.412503114982631,0.493906803565267,0.448198633517875
0.127666666666667,0.389096420222174,0.401080717897489,0.427520967815297,0.507784207487202,0.417544634791182,0.501775598677256,0.437106057732993
0.127833333333333,0.3887433825809,0.394421125329727,0.462037787052969,0.490441497880428,0.418540678822474,0.494029014971885,0.418722750739117
0.128,0.388564810461739,0.381265268157113,0.481591700450779,0.454258987091504,0.41289368161367,0.469990490841914,0.393319159253368
0.128166666666667,0.388431489447009,0.368150230391042,0.484078660831258,0.403974042357507,0.39875510371668,0.431165987893088,0.361623410300211
0.128333333333333,0.388343466141769,0.355075259808101,0.46947676755613,0.344439413402693,0.375273536872384,0.380708909151402,0.324762996388416
0.1285,0.388300771351426,0.342039666597295,0.437771789059532,0.280510875351478,0.342598072640931,0.322824465167772,0.284188751745934
0.128666666666667,0.388303420027881,0.329042836593635,0.388953221960549,0.217047634784976,0.301878977756697,0.26217422733607,0.241581459088778
0.128833333333333,0.388351411243364,0.316084247636539,0.323012782404817,0.158914297067519,0.255268188125281,0.203281340360469,0.198741264958262
0.129,0.00851464404671286,0.285447218731042,0.244506168302804,0.110791791190786,0.205912294060907,0.149937219737957,0.157460235830571
0.129166666666667,0.00852922109830212,0.241065000939876,0.174944694183564,0.0740311381395529,0.157525206008734,0.10467674817151,0.119380039971395
0.129333333333333,0.00854379893268928,0.196716151762976,0.117102201362403,0.0471726250648628,0.113267031012521,0.0686684347912886,0.0858530479846889
0.1295,0.00855837754587419,0.152405571672996,0.0710277207626941,0.0287231222284447,0.075433656253549,0.0419844854788219,0.0578449511492458
0.129666666666667,0.00857295693388351,0.108153085681286,0.0368930256476059,0.0172782807132706,0.0454867094770228,0.0239528101807653,0.0359066937821
0.129833333333333,0.00858753709277103,0.0640449207752668,0.01545898871682,0.0114070589092267,0.0241692349927641,0.0135459974017535,0.0202656052115496
0.13,0.00860211801861691,0.0209417188265498,0.00855979380283615,0.00919290680103727,0.0119030982302499,0.00932489176203097,0.0111362954533381
0.130166666666667,0.00849960886704882,0.00858089042792205,0.00841201531598197,0.00855626414474059,0.00840897353464189,0.00847200955384431,0.00831744837845708
0.130333333333333,0.00848620238316167,0.00849678372825764,0.00842002355706009,0.00843156002113981,0.00865669235722778,0.00840869720253366,0.00847659306843545
0.1305,0.00847279603734795,0.00843828923607996,0.00842064079860582,0.00842508684634633,0.00868882239310948,0.00837735375092725,0.00862465447353461
0.130666666666667,0.0084593898302635,0.00840594164831544,0.00841574056728683,0.00840262494719917,0.0084258644064072,0.00835995475112995,0.00846419560645724
0.130833333333333,0.00844598376256957,0.00840004303275938,0.00840750863904038,0.00836887886369328,0.00839033044679324,0.00838657117238297,0.0083847234164426
0.131,0.00843257783493033,0.008420648967967,0.00839844346663961,0.00836720555396254,0.00861327060395622,0.00843231369036939,0.00852403855486453
0.131166666666667,0.00841917204801527,0.00846756595494987,0.00839135401030418,0.00841550178012211,0.00880138524859735,0.00846445186516075,0.00872010227866109
0.131333333333333,0.00853487241442262,0.00849527209646091,0.00838857502676147,0.00848141569486147,0.00878850487377963,0.00847147813501068,0.00879441289203432
0.1315,0.00849805710347366,0.00848147464639158,0.00838713297922934,0.00852181980536685,0.00863853938458983,0.00845768123992476,0.00870954610749359
0.131666666666667,0.008461248357363,0.00846394307207783,0.00838543626990578,0.00852517569935802,0.0084647267087497,0.00843132353133195,0.00853760008787491
0.131833333333333,0.00842444626214087,0.00844269797491979,0.00838253958270121,0.00849547008703828,0.00832904153349255,0.00840009303035872,0.00836880324039763
0.132,0.00838765090535333,0.00841776155367621,0.0083775527622602,0.00844344204114601,0.00823974761536731,0.00836987317025416,0.00824924966875795
0.132166666666667,0.00835086237607177,0.00838915772264097,0.0083696399353218,0.00838155970090078,0.00818412171148512,0.00834446943682233,0.00817778780444917
0.132333333333333,0.00831408076492881,0.00835691224250228,0.00835801800968937,0.00832161629179849,0.00815920787657879,0.00832562163309109,0.00814130685709988
0.1325,0.00850926665631148,0.00833277785409824,0.00834238313882422,0.00827460494093883,0.00817618208198702,0.00831323336549504,0.00814215104996581
0.132666666666667,0.00845408986088608,0.00832156388154274,0.00832534512673661,0.00824561421224447,0.0082395303566011,0.00830593305562611,0.00819309097479715
0.132833333333333,0.00839895155088393,0.00831118947059295,0.00830778305005388,0.00823344879068016,0.00833417319412391,0.00830171418836544,0.00829396829757361
0.133,0.00834385248926979,0.00830170334803989,0.00829007809969832,0.0082365161777654,0.00843022174931144,0.00829836470319496,0.00841850973640952
0.133166666666667,0.00828879345874452,0.00829315608983546,0.00827261337613987,0.00825174145838354,0.00849564530521589,0.00829380421627627,0.00852345090729883
0.133333333333333,0.00823377526236892,0.00828560007585621,0.0082557730677967,0.00827368731214335,0.00850844674634044,0.00828635022689997,0.00856991923162385
0.1335,0.00817879872420815,0.00827908943810081,0.00823994150896248,0.00829428574183674,0.00846355632758356,0.00827490153348046,0.00854070503116322
0.133666666666667,0.00842590563151452,0.00826605245035552,0.00822526219381214,0.00830331028424299,0.00837388576235463,0.0082590324566725,0.00844473293525861
0.133833333333333,0.00835892429170386,0.00824359984186953,0.00821007560099453,0.00829503003176455,0.00826417573054976,0.00823899048383508,0.00830920881426187
0.134,0.00829205415552592,0.00822128745207081,0.00819389890219802,0.0082712580784414,0.0081567000748331,0.0082155699625515,0.00816603099372603
0.134166666666667,0.00822529793517515,0.00819916405257909,0.00817662478520108,0.0082353566802632,0.00806656583861664,0.0081899068187692,0.00804126805230711
0.134333333333333,0.00815865842691703,0.00817728019261014,0.00815815098533254,0.00819149190187496,0.00800309381075136,0.00816327495170149,0.00795154141521312
0.1345,0.00809213851415671,0.00815568820974931,0.00813838009747786,0.00814440455268507,0.00797131878134304,0.00813690093169668,0.00790536330620639
0.134666666666667,0.00802574117063201,0.00813444223685526,0.00811721938662688,0.00809931460671633,0.0079721153971091,0.00811179953550694,0.00790509931104962
0.134833333333333,0.00829469336172492,0.00811180292221743,0.00809468558079164,0.00806186044640201,0.00800044376681621,0.00808862943573086,0.00794668735117521
0.135,0.00822245618653347,0.00808731539919063,0.00807169484710793,0.00803481842146747,0.00804411528860112,0.00806757741979893,0.00801815769855342
0.135166666666667,0.00815044026720227,0.00806378017813725,0.00804855182961465,0.00801668673174191,0.00808870314902267,0.0080483590840426,0.00810026923822086
0.135333333333333,0.00807865152078908,0.00804123716545754,0.0080253450413796,0.00800538426504519,0.00812118777922867,0.00803034571088497,0.00817044608724886
0.1355,0.00800709605754884,0.00801972675900405,0.00800216052306901,0.00799844426973126,0.0081317341031582,0.00801270824260436,0.00820863882246422
0.135666666666667,0.00793578018789762,0.00799928980386684,0.00797908162300573,0.00799297474145604,0.00811516908220967,0.00799455901873716,0.008202721192186
0.135833333333333,0.00786471042962111,0.00797996754448958,0.007956188784253,0.00798565734115652,0.00807191524175192,0.00797509370594831,0.00815141295399947
0.136,0.00812945587221684,0.00795774547336787,0.00793351927122587,0.00797282621675005,0.00800836103716913,0.00795373449741727,0.0080639108118262
0.136166666666667,0.0080574255395252,0.00792995572520394,0.00791070013005233,0.00795263823782926,0.00793565075781907,0.0079302635864956,0.00795652216902053
0.136333333333333,0.00798574413852191,0.0079033867237117,0.00788760776372279,0.00792623305896368,0.00786461064395261,0.00790485687387789,0.00784770793055934
0.1365,0.00791442115010006,0.00787806628573651,0.00786422386297776,0.0078951739724703,0.0078034240300213,0.00787799145396009,0.00775384105609114
0.136666666666667,0.00784346635172474,0.00785402208184536,0.00784053005559395,0.00786120682924483,0.0077575185271004,0.00785032872268756,0.00768670170341509
0.136833333333333,0.00777288982646743,0.00783128158935983,0.00781650786082847,0.00782623849574391,0.00772948728573457,0.00782259718668978,0.0076523435478247
0.137,0.00770270197219327,0.00780987204399957,0.00779213864696442,0.00779232467544688,0.00771886753753329,0.00779547623444298,0.00765071541059891
0.137166666666667,0.00794475124445563,0.00778651937420191,0.00776743270323501,0.00776164453005073,0.00772175047121437,0.00776948126245516,0.00767580234898301
0.137333333333333,0.00787683624188208,0.00775825918503739,0.00774273585145848,0.00773530649807424,0.00773103262306559,0.00774485710980972,0.00771665884556753
0.1375,0.00780939188327295,0.00773141639379463,0.0077181571113295,0.00771261184899396,0.00773939928920881,0.0077215470128194,0.00775969385491284
0.137666666666667,0.00774243046798526,0.00770600633264307,0.00769369989936705,0.00769262902789702,0.00774103484982751,0.00769926110709569,0.007791560031616
0.137833333333333,0.00767596463492393,0.00768204374075549,0.00766936630605447,0.00767433813384583,0.00773197193609245,0.00767756342974,0.00780185254246821
0.138,0.00761000736935098,0.00765954272676641,0.00764515706755484,0.00765663176764538,0.00771036585572621,0.00765595822106058,0.0077851020229559
0.138166666666667,0.00754457200949815,0.00763851673202167,0.00762107154182814,0.00763831831119832,0.00767670406986453,0.00763397593015515,0.0077416706193448
0.138333333333333,0.00775351542730992,0.00761595284145298,0.00759711121839439,0.00761813683657866,0.00763394755866514,0.00761125933752651,0.00767736863741052
0.1385,0.00769209607777709,0.0075881980598079,0.007573319168335,0.00759543805079341,0.00758716583356026,0.00758764503025301,0.00760182036697042
0.138666666666667,0.0076312459705114,0.00756189815579328,0.00754969156679788,0.00757068229448676,0.00754138640073619,0.00756319090119606,0.00752598363375831
0.138833333333333,0.00757097883101055,0.00753705846094282,0.00752620569183088,0.00754447420551598,0.00750043412746435,0.007538127574464,0.00745979935321218
0.139,0.0075113086916492,0.00751368355865586,0.00750283846518031,0.00751745834386227,0.00746682389954877,0.00751279432242995,0.00741052840782112
0.139166666666667,0.00745224989297537,0.00749177726285018,0.00747956646008091,0.00749031622974606,0.00744168913753054,0.00748757552940733,0.00738177472715299
0.139333333333333,0.00739381708442457,0.0074713425984391,0.00745636590966965,0.0074637640181883,0.00742469986373285,0.00746283792837745,0.00737312424007493
0.1395,0.00756594372635925,0.00744995601822735,0.00743322500969666,0.0074385466560102,0.00741396908143925,0.00743886855108259,0.00738039972649631
0.139666666666667,0.00751216532725242,0.00742380082554761,0.00741033856148998,0.00741506923401489,0.00740622853226058,0.0074158163234234,0.00739662203079074
0.139833333333333,0.00745902436883596,0.00739905042491349,0.00738776533401459,0.00739308097377596,0.00739818305302094,0.00739367107003378,0.00741362762050345
0.14,0.00740653457179391,0.00737570295032922,0.00736548375269333,0.00737224470790026,0.007387310917167,0.00737229762098759,0.00742379555119442
0.140166666666667,0.00735470987795187,0.00735375579089957,0.00734347189374803,0.00735220447829566,0.00737195667064541,0.0073514814291477,0.00742144210044991
0.140333333333333,0.00730356444565821,0.00733320558396032,0.00732170749834086,0.00733258644816147,0.00735139128682641,0.00733097342152718,0.00740374168616683
0.1405,0.00725311264439591,0.00731404821022783,0.00730016798700479,0.00731299994191019,0.00732586349431463,0.00731053411803781,0.00737108701654855
0.140666666666667,0.00738936571251956,0.00729440537363471,0.00727883683412523,0.00729304019129924,0.00729664196494401,0.00728997721325085,0.00732683916661751
0.140833333333333,0.00734350508039893,0.00727047633729813,0.00725783006178823,0.00727248452784152,0.00726588864132188,0.0072692108543345,0.00727646053929139
0.141,0.00729832056940672,0.00724784657774847,0.00723717909420745,0.0072514892672927,0.00723577561500908,0.00724825375594431,0.00722617793757387
0.141166666666667,0.00725382481435141,0.00722650979446251,0.00721685790234565,0.0072302630941717,0.00720794702581826,0.00722721207842809,0.00718166107101677
0.141333333333333,0.00721003056694423,0.00720645903060418,0.00719684053211807,0.00720902342436764,0.0071834727430644,0.00720624754309352,0.00714704488008902
0.1415,0.00716695068705892,0.00718768667576023,0.00717710112071005,0.00718799584982663,0.00716282437339737,0.00718554612807656,0.00712433501283705
0.141666666666667,0.00712459813327695,0.00717018447040823,0.00715761391221531,0.00716741363007277,0.00714585164971534,0.00716528739467905,0.00711319765507239
0.141833333333333,0.00722865813602752,0.00715257797277683,0.00713835872068138,0.00714751660384369,0.00713175917246055,0.00714561433152031,0.00711114588467398
0.142,0.00719045373103037,0.00713130179423846,0.0071194631281764,0.00712844601343565,0.00711917799936124,0.00712660476585048,0.00711414539777141
0.142166666666667,0.0071529402220872,0.007111195826308,0.00710097241542112,0.00711012193217343,0.00710671905370986,0.00710825948858562,0.00711757432789564
0.142333333333333,0.007116128535626,0.00709225154971452,0.00708286268705692,0.00709243283516428,0.00709333303093608,0.00709051783445491,0.00711720732627311
0.1425,0.00708002961875727,0.00707445990352661,0.00706511025104485,0.00707526385327184,0.00707834169679444,0.00707327973034216,0.007109968548467
0.142666666666667,0.00704465442882328,0.00705781129273551,0.00704769163279901,0.00705849703625442,0.00706145212640249,0.00705642726720992,0.00709439993598846
0.142833333333333,0.00701001392243504,0.0070422955971441,0.00703058358858559,0.00704201161818075,0.00704276939091158,0.00703984577639481,0.00707082360802747
0.143,0.00708682458212044,0.00702695226535451,0.00701376625376463,0.0070256844910831,0.00702280769598195,0.00702344452128172,0.00704118434626273
0.143166666666667,0.00705573090778673,0.00700856595461668,0.00699733329510645,0.00700944258418222,0.00700244625189358,0.00700717640203783,0.00700856700229372
0.143333333333333,0.00702532631330567,0.00699121765155894,0.00698132132376822,0.00699333358432195,0.00698258178870656,0.00699104669457577,0.00697645349068408
0.1435,0.00699561978338795,0.00697489827774896,0.006965708451944,0.00697742436169513,0.00696389007649254,0.00697510271335746,0.00694797690772824
0.143666666666667,0.00696662024794014,0.00695959832237753,0.00695047316674789,0.00696178402133859,0.00694680706859343,0.00695941867541309,0.00692536814293128
0.143833333333333,0.00693833657184973,0.00694530785120156,0.00693559434112986,0.00694648378200327,0.00693152235058603,0.00694408089410396,0.00690962514202021
0.144,0.00691077754449546,0.00693201651640438,0.00692105124404338,0.00693159685958099,0.00691797305101769,0.00692917333074442,0.00690040982494186
0.144166666666667,0.00696553923624913,0.00691908537424286,0.00690682544019607,0.00691719828268698,0.00690583821174309,0.00691476342345746,0.00689617885803306
0.144333333333333,0.00694090529362891,0.00690370907681702,0.0068929950233582,0.00690333590574759,0.00689456454109677,0.00690088854173739,0.00689455454611162
0.1445,0.00691694910826155,0.00688924877945083,0.00687959627051063,0.00688998538343833,0.00688358299946211,0.0068875496645295,0.00689289439688126
0.144666666666667,0.00689367774596332,0.00687569600109431,0.00686661085863033,0.00687711091249721,0.00687246695872514,0.00687471836855721,0.00688886681672504
0.144833333333333,0.00687109816491187,0.00686304191826634,0.00685402090850278,0.00686467656088603,0.00686094466544417,0.0068623473817612,0.00688087643440184
0.145,0.00684921720682557,0.00685127737329607,0.00684180899261649,0.00685264633232077,0.00684890263707222,0.00685038090303832,0.0068683109907747
0.145166666666667,0.00682804158807284,0.00684039288320023,0.00682995814246198,0.00684098422977504,0.00683638868743149,0.0068387646652576,0.00685160379391174
0.145333333333333,0.00686558062117633,0.00682998494458311,0.00681845278092793,0.00682965433569179,0.00682361459208328,0.00682745580914721,0.00683210748152887
0.1455,0.00684676715313577,0.00681765855687605,0.00680734916003281,0.00681863380754072,0.00681094052268924,0.00681643236756361,0.00681177713207516
0.145666666666667,0.00682861653577287,0.00680614414799045,0.00679667742136414,0.00680793606074672,0.0067987379161004,0.00680569787098696,0.0067926982059927
0.145833333333333,0.00681113406827299,0.00679543460266159,0.00678642289336269,0.00679758152563686,0.00678728306733802,0.00679527639891246,0.0067766175900429
0.146,0.00679432490828429,0.00678552253053955,0.00677657140764816,0.00678759153335262,0.0067767487846311,0.00678520489921639,0.00676460982175948
0.146166666666667,0.00677819406498975,0.00677640027275035,0.00676710930433843,0.00677798828600526,0.00676720275183737,0.00677552566700917,0.00675690066969835
0.146333333333333,0.00676274639225639,0.00676805990890972,0.00675802343692617,0.00676879482732568,0.00675860607306487,0.00676627900307282,0.0067528509800662
0.1465,0.0067871481275505,0.00676026177387396,0.00674930156471807,0.00676003500849428,0.00675081199769791,0.00675749599504401,0.00675110347883279
0.146666666666667,0.00677360073070753,0.00675097536954107,0.00674098328526842,0.00675172510374265,0.00674357580247848,0.00674919154650581,0.00674989426561773
0.146833333333333,0.00676070218565996,0.00674241920069758,0.0067330935251262,0.00674385672084583,0.00673664672186931,0.00674136099369187,0.0067474973428682
0.147,0.00674845621292373,0.00673458800407275,0.0067256215196788,0.00673641715632191,0.00672984390342889,0.00673398421356879,0.00674265213950497
0.147166666666667,0.0067368663711496,0.006727476287869,0.00671855703139515,0.00672939415868611,0.00672306251720175,0.00672703201820983,0.00673484246152666
0.147333333333333,0.00672593605218782,0.00672107833633208,0.00671189035318802,0.00672277594420713,0.00671627458427716,0.00672047243525807,0.00672440365972765
0.1475,0.00671566847632676,0.00671538821466241,0.00670561231146619,0.00671655121229231,0.0067095296795116,0.00671427686109797,0.00671245558497678
0.147666666666667,0.00673007953555063,0.00671027574185223,0.00669971438156652,0.00671070916120747,0.00670295551189447,0.00670842614514432,0.00670065971864442
0.147833333333333,0.00672137214529312,0.00670398836953102,0.00669422071044342,0.00670524286774313,0.00669675027654243,0.00670291650305087,0.00669080022208966
0.148,0.00671330365701424,0.00669837393505829,0.00668914919302699,0.00670015714104157,0.00669110825335735,0.00669776202281709,0.0066842326073778
0.148166666666667,0.00670587637688864,0.00669342931863753,0.00668449293364753,0.00669545972536458,0.00668615434137334,0.00669298953467906,0.00668141099240933
0.148333333333333,0.00669909243763801,0.00668915120118044,0.00668024558051108,0.0066911589836613,0.00668193858834605,0.00668863097742056,0.00668168670091595
0.1485,0.00669295379552244,0.00668553606688777,0.00667640132755934,0.00668726388727488,0.0066784357279527,0.00668471583497965,0.00668341272840881
0.148666666666667,0.00668746222756071,0.00668258020611587,0.00667295491611889,0.00668378400560194,0.0066755448207263,0.00668126363998572,0.00668435656682227
0.148833333333333,0.00669399282535439,0.0066802267536056,0.00666990164995866,0.00668072949556691,0.00667308899816762,0.00667827645451603,0.00668242280401336
0.149,0.00668985232080464,0.00667687835511824,0.00666725214904507,0.00667810650322692,0.0066708277044826,0.00667573159933875,0.00667668212448284
0.149166666666667,0.00668634681430606,0.00667417105758808,0.006665015905514,0.00667590501151546,0.00666858133506395,0.0066735827100401,0.00666849631943191
0.149333333333333,0.0066834773050346,0.00667210404357839,0.00666318989199951,0.00667411171823671,0.00666634805219403,0.0066717808760916,0.0066616847265689
0.1495,0.00668124461244838,0.00667067631144129,0.00666177162991412,0.00667271384722596,0.00666431389961703,0.00667030312075344,0.00666072569263018
0.149666666666667,0.00667964937512104,0.00666988667599422,0.00666075919012471,0.00667169916047223,0.0066628530546887,0.00666918130908854,0.00666681033553183
0.149833333333333,0.00667869204983023,0.00666973376945667,0.00666015119347395,0.00667105597005309,0.00666252786006387,0.0066685316743208,0.00667174458287621
0.15,0.00667837291090445,0.00667021604264938,0.00665994681114534,0.00667077314990359,0.00666408863499431,0.00666858541750237,0.00664970190349473


==> data/IBM_MagFluxMagnit_at_y=0.1_h=127_p.txt <==
x,p1,p2,p7
0,0.00289372353776521,0.00291662095876337,0.00291279608272621
0.000166666666666667,0.00289389340530645,0.00291641232045749,0.00291291179488302
0.000333333333333333,0.00289440294811478,0.00291654344836202,0.00291325893213968
0.0005,0.00289525198684924,0.00291701511991347,0.0029138374968159
0.000666666666666667,0.00289644022295868,0.00291782799365593,0.00291464749262738
0.000833333333333333,0.00289796723920596,0.00291898260856827,0.00291568892446434
0.001,0.00289983250039871,0.0029204793836004,0.00291696179807854
0.00116666666666667,0.0029020353543239,0.00292231861742028,0.00291846611967679
0.00133333333333333,0.00289938913792933,0.00292377116552096,0.00292020189543097
0.0015,0.00290230898844943,0.00292550478110531,0.00292216913088056
0.00166666666666667,0.00290557215052581,0.00292758991696286,0.00292436783025608
0.00183333333333333,0.00290917746890303,0.00293002828832898,0.00292679799569652
0.002,0.00291312367321059,0.00293282148337812,0.00292945962637176
0.00216666666666667,0.00291740938016109,0.00293597096183665,0.00293235271750487
0.00233333333333333,0.00292203309592292,0.00293947805382781,0.00293547725928935
0.0025,0.00291612128248678,0.00294256198478827,0.00293883323570757
0.00266666666666667,0.00292156724881178,0.00294587171211502,0.00294242062322923
0.00283333333333333,0.00292736246161132,0.0029495564123884,0.00294623938941133
0.003,0.00293350485105049,0.00295361877474468,0.00295028949137616
0.00316666666666667,0.00293999224110992,0.00295806134521346,0.00295457087417163
0.00333333333333333,0.00294682235324774,0.00296288652444304,0.00295908346901255
0.0035,0.00295399281017722,0.0029680965657041,0.0029638271913921
0.00366666666666667,0.00294389553498552,0.0029727886186595,0.00296880193906744
0.00383333333333333,0.00295205873427001,0.00297764539625557,0.00297400758990339
0.004,0.00296057823269693,0.00298291265112866,0.00297944399958673
0.00416666666666667,0.00296945096354946,0.00298859388653622,0.00298511099918492
0.00433333333333333,0.00297867377025376,0.00299469243706199,0.0029910083925616
0.0045,0.0029882434114271,0.00300121146559523,0.00299713595363785
0.00466666666666667,0.00299815656594919,0.00300815396066762,0.00300349342348301
0.00483333333333333,0.00298251338144865,0.0030144341624624,0.00301008050725539
0.005,0.00299364935397391,0.00302080316032063,0.00301689687094741
0.00516666666666667,0.00300514815322871,0.00302762921993872,0.00302394213797217
0.00533333333333333,0.00301700563066046,0.00303491639563984,0.00303121588555491
0.0055,0.00302921757427512,0.00304266853715495,0.0030387176409289
0.00566666666666667,0.0030417797148109,0.00305088928622478,0.00304644687734103
0.00583333333333333,0.00305468773180669,0.00305958207367984,0.00305440300984286
0.006,0.00303175677880538,0.00306742854106411,0.00306258539087552
0.00616666666666667,0.00304616547071279,0.00307526463487073,0.00307099330562725
0.00633333333333333,0.00306094063029686,0.00308361352944838,0.00307962596717298
0.0065,0.00307607697685709,0.00309247942596299,0.00308848251137399
0.00666666666666667,0.00309156920527541,0.00310186627503575,0.00309756199153334
0.00683333333333333,0.00310741199273173,0.00311177777372509,0.00310686337281787
0.007,0.00312360000516193,0.0031222173631492,0.00311638552640578
0.00716666666666666,0.00309136608474095,0.00313159847529479,0.00312612722339486
0.00733333333333333,0.00310935761964059,0.00314084011288567,0.00313608712842197
0.0075,0.00312771329960304,0.00315065595418677,0.00314626379303296
0.00766666666666667,0.00314642675156706,0.00316104975420823,0.00315665564876273
0.00783333333333333,0.00316549163041163,0.0031720249646164,0.00316726099992622
0.008,0.00318490162520001,0.00318358473240236,0.00317807801615038
0.00816666666666666,0.00320465046502168,0.00319573189937421,0.00318910472458986
0.00833333333333333,0.00316101078593254,0.00320659482158462,0.00320033900186953
0.0085,0.00318284990249669,0.00321715605312352,0.0032117785657354
0.00866666666666666,0.00320504129082394,0.00322835267031529,0.00322342096640513
0.00883333333333333,0.00322757768473065,0.00324018715069444,0.00323526357766
0.009,0.00325045190813184,0.00325266161748246,0.00324730358760981
0.00916666666666666,0.00327365687942496,0.00326577784185459,0.00325953798922762
0.00933333333333333,0.0032971856153933,0.00327953724617533,0.0032719635705908
0.0095,0.00324025130887667,0.00329179152310684,0.00328457690485912
0.00966666666666666,0.003266071787423,0.00330355189653268,0.00329737434004394
0.00983333333333333,0.00329221959190104,0.00331599936050946,0.00331035198849324
0.01,0.00331868698535536,0.00332913401427879,0.00332350571624914
0.0101666666666667,0.00334546638258553,0.00334295557111537,0.00333683113213159
0.0103333333333333,0.00337255035129591,0.00335746336646323,0.00335032357674202
0.0105,0.00339993161281451,0.00337265636703031,0.00336397811131848
0.0106666666666667,0.00332848724609083,0.00338615134567728,0.00337778950646493
0.0108333333333333,0.00335816852724783,0.00339894324172941,0.00339175223092649
0.011,0.00338813677176992,0.00341245098770263,0.00340586044025533
0.0111666666666667,0.00341838443242631,0.00342667096400774,0.00342010796564525
0.0113333333333333,0.00344890415759886,0.0034415991818478,0.00343448830278362
0.0115,0.00347968878860798,0.00345723129900344,0.00344899460095065
0.0116666666666667,0.00351073135680284,0.00347356263625163,0.00346361965235849
0.0118333333333333,0.00342488070579085,0.00348805834175137,0.00347835588178513
0.012,0.00345788636969905,0.00350165108046842,0.00349319533669832
0.0121666666666667,0.00349112370016521,0.00351594779002426,0.00350812967783556
0.0123333333333333,0.00352458614325321,0.00353093971589258,0.00352315017043116
0.0125,0.00355826734799713,0.00354661783931051,0.00353824767617147
0.0126666666666667,0.0035921611608731,0.00356297290031787,0.00355341264599188
0.0128333333333333,0.0036262616202917,0.00357999542066518,0.00356863511384603
0.013,0.00352823128959802,0.00359512907472732,0.00358390469159482
0.0131666666666667,0.00356342944634789,0.00360920886537083,0.00359921056510966
0.0133333333333333,0.00359879403373901,0.00362392030191309,0.00361454149183249
0.0135,0.00363432019329985,0.0036392483970606,0.00362988579978473
0.0136666666666667,0.00367000323290785,0.00365517813294658,0.00364523138838564
0.0138333333333333,0.00370583862083289,0.00367169448668307,0.00366056573105131
0.014,0.00374182197996304,0.00368878245466599,0.00367587587984248
0.0141666666666667,0.00363676545441703,0.00370403809096704,0.00369114847235233
0.0143333333333333,0.00367228837126216,0.00371818337096306,0.00370636974079735
0.0145,0.0037079124424256,0.00373281156293186,0.00372152552387682
0.0146666666666667,0.00374363478018399,0.00374790134624763,0.00373660128093052
0.0148333333333333,0.00377945259817253,0.00376343174964456,0.00375158210927131
0.015,0.00381536320734791,0.00377938216928354,0.00376645276420089
0.0151666666666667,0.00385136401212045,0.00379573238460393,0.00378119768211094
0.0153333333333333,0.00374781048182968,0.00381042888872169,0.00379580100694011
0.0155,0.00378105407323192,0.00382408400972901,0.00381024661948237
0.0156666666666667,0.00381434562722905,0.00383799551196257,0.0038245181704586
0.0158333333333333,0.00384768389885208,0.00385213746831593,0.00383859911640291
0.016,0.00388106768419156,0.00386648479069994,0.00385247275928892
0.0161666666666667,0.00391449581879112,0.00388101322887001,0.00386612228915693
0.0163333333333333,0.00394796717611186,0.00389569936705246,0.00387953082995305
0.0165,0.00385739697353967,0.00390901914797976,0.00389268148866243
0.0166666666666667,0.00388527231696216,0.00392147911559548,0.00390555740696873
0.0168333333333333,0.00391316291331734,0.00393391707948559,0.00391814181604205
0.017,0.00394106843877415,0.00394630654207887,0.00393041809341218
0.0171666666666667,0.00396898857843797,0.00395862234052503,0.00394236982225475
0.0173333333333333,0.00399692302605032,0.00397084062204413,0.00395398085235895
0.0175,0.00402487148369998,0.00398293881858495,0.00396523536252048
0.0176666666666667,0.00395999523833048,0.00399401643735447,0.00397611792402344
0.0178333333333333,0.00397947222891091,0.00400445113435399,0.00398661356451399
0.018,0.00399895145970749,0.00401459243951805,0.00399670783200195
0.0181666666666667,0.00401843289814207,0.00402441898914498,0.00400638685831304
0.0183333333333333,0.00403791651226155,0.00403391112166009,0.0040156374214689
0.0185,0.00405740227072323,0.00404305084118758,0.00402444700645918
0.0186666666666667,0.00407689014277985,0.00405182178282355,0.00403280386380537
0.0188333333333333,0.00404874223580847,0.00405989006196898,0.00404069706531534
0.019,0.00405756740049288,0.00406744363927976,0.0040481165565628
0.0191666666666667,0.00406639258802939,0.00407451725440652,0.00405505320537955
0.0193333333333333,0.0040752177982694,0.00408109994272242,0.00406149884606982
0.0195,0.00408404303106591,0.00408718258855372,0.00406744631866389
0.0196666666666667,0.00409286828627278,0.00409275789929639,0.00407288950289948
0.0198333333333333,0.00410169356374556,0.00409782038293755,0.00407782334655908
0.02,0.00454639046539886,0.0205938054311885,0.0116027390227633
0.0201666666666667,0.00457780131656617,0.102861135746694,0.257273309206252
0.0203333333333333,0.00460925834958411,0.185441006199812,0.510541575583398
0.0205,0.00464076062533256,0.268085829244071,0.557485617329406
0.0206666666666667,0.00467230722868626,0.350799129579165,0.467002638408882
0.0208333333333333,0.00470389726779831,0.433596280592101,0.460475412363501
0.021,0.00473552987340782,0.516494992561833,0.543431624790803
0.0211666666666667,0.519385883440041,0.500124937763269,0.494754587541454
0.0213333333333333,0.519614391429172,0.501258436350119,0.496088638690875
0.0215,0.520004548278396,0.502542917562373,0.497598506102966
0.0216666666666667,0.520555990520252,0.503977469213637,0.499282912444305
0.0218333333333333,0.521268206290405,0.505561055415235,0.501140476034245
0.022,0.52214053768914,0.507292521377859,0.503169718448234
0.0221666666666667,0.523172183792091,0.509170598626188,0.505369072447883
0.0223333333333333,0.526682122687373,0.511295296817849,0.50773689015819
0.0225,0.528028953164885,0.513703334289945,0.510271451404293
0.0226666666666667,0.529532359527411,0.516253390974143,0.51297097213757
0.0228333333333333,0.531191012327269,0.518943938997354,0.515833612868151
0.023,0.533003462232851,0.521773368397764,0.518857487039729
0.0231666666666667,0.534968146071785,0.524739993513823,0.522040669279034
0.0233333333333333,0.537083393203602,0.527842059420179,0.525381203461021
0.0235,0.543368156759788,0.531166711001956,0.528877110538983
0.0236666666666667,0.545783825832632,0.534760329075205,0.532526396092355
0.0238333333333333,0.548346123392843,0.538483914557352,0.536327057553766
0.024,0.551053004055773,0.542335684243391,0.540277091082812
0.0241666666666667,0.553902348124021,0.546313815955418,0.544374498060294
0.0243333333333333,0.556891968854998,0.550416454119054,0.548617291183863
0.0245,0.560019619685386,0.554641715157007,0.553003500150096
0.0246666666666667,0.568795860846054,0.559064044858861,0.557531176914442
0.0248333333333333,0.572210404190688,0.563737385792819,0.562198400526646
0.025,0.575758851606579,0.5685283702422,0.567003281539782
0.0251666666666667,0.579438743037927,0.57343527020829,0.571943965999177
0.0253333333333333,0.583247590525849,0.57845634939653,0.577018639017784
0.0255,0.587182884598854,0.583589866988061,0.582225527949084
0.0256666666666667,0.59124210038549,0.588834081182349,0.587562905169327
0.0258333333333333,0.602181307510963,0.594251753589157,0.593029090483599
0.026,0.606521812735293,0.599900937806641,0.598622453173155
0.0261666666666667,0.610982738156546,0.605657294770428,0.604341413696956
0.0263333333333333,0.615561465753268,0.611519340203804,0.610184445069445
0.0265,0.620255386682634,0.617485597039821,0.616150073927554
0.0266666666666667,0.625061905806787,0.623554597568518,0.622236881307843
0.0268333333333333,0.62997844587436,0.62972488540551,0.628443503149306
0.027,0.642748072685227,0.63604890802343,0.634768630537968
0.0271666666666667,0.647952413986669,0.642583902630411,0.641211009713036
0.0273333333333333,0.653264350687903,0.649218606443501,0.647769441843512
0.0275,0.658681279684022,0.655951850572261,0.654442782597845
0.0276666666666667,0.664200632166691,0.66278247760494,0.661229941512347
0.0278333333333333,0.669819876215271,0.669709342724543,0.668129881176364
0.028,0.675536519081986,0.676731314711044,0.675141616244482
0.0281666666666667,0.689818448349936,0.683891983468008,0.682264212282222
0.0283333333333333,0.695842950364491,0.691241222783766,0.689496784462747
0.0285,0.701963625015787,0.698686053006893,0.696838496112585
0.0286666666666667,0.708177978691766,0.706225613716306,0.704288557123778
0.0288333333333333,0.714483567024397,0.713859054225504,0.711846222230214
0.029,0.720877995903026,0.721585534185876,0.719510789159226
0.0291666666666667,0.727358922260332,0.72940422412257,0.727281596660423
0.0293333333333333,0.742848414589863,0.737351355855246,0.735158022414225
0.0295,0.74967000982756,0.745461038935816,0.743139480826843
0.0296666666666667,0.756577979918091,0.753665311060551,0.751225420707348
0.0298333333333333,0.763569980581325,0.761963572289655,0.759415322836318
0.03,0.770643724608793,0.770355228583582,0.767708697418525
0.0301666666666667,0.777796981736732,0.778839692203477,0.776105081425798
0.0303333333333333,0.78502757837199,0.787416382070293,0.784604035829177
0.0305,0.801420224565411,0.796115785357872,0.793205142714757
0.0306666666666667,0.809034414170144,0.804945801610106,0.801908002291205
0.0308333333333333,0.816726703421114,0.81387188452309,0.810712229780492
0.031,0.824494906382633,0.822893630230796,0.819617452194542
0.0311666666666667,0.832336897548721,0.832010637086535,0.82862330499632
0.0313333333333333,0.840250610943827,0.841222505999798,0.837729428644622
0.0315,0.848234039143818,0.850528840745304,0.846935465023746
0.0316666666666667,0.865208547773073,0.859956171121858,0.856241053752713
0.0318333333333333,0.87362389847395,0.869473867896125,0.865645828383832
0.032,0.882110314245462,0.879090577223669,0.875149412481886
0.0321666666666666,0.890665763729461,0.88880602273991,0.884751415593931
0.0323333333333333,0.89928827665521,0.898619927816931,0.894451429107384
0.0325,0.907975942438661,0.908532015877689,0.904249022001718
0.0326666666666666,0.916726908753838,0.918542010689389,0.914143736504569
0.0328333333333333,0.933930837332412,0.928674378127092,0.924135083646569
0.033,0.943160013151478,0.938846783759821,0.934222538737947
0.0331666666666666,0.952454088078695,0.949121187339758,0.944405536762894
0.0333333333333333,0.961811180736732,0.959497371363481,0.95468346771574
0.0335,0.971229469736702,0.969975117202942,0.965055671881875
0.0336666666666667,0.980707191970332,0.980554205391527,0.975521435082975
0.0338333333333333,0.990242640912861,0.991234415893069,0.986079983911124
0.034,1.00728847230138,1.00203985906582,0.996730480956693
0.0341666666666666,1.01733566517344,1.01282486115599,1.00747202006661
0.0343333333333333,1.02744205588533,1.02371301661093,1.01830362164988
0.0345,1.03760591465893,1.0347040984475,1.02922422805854
0.0346666666666666,1.04782556918308,1.04579787954664,1.04023269907484
0.0348333333333333,1.05809940274904,1.05699413288134,1.05132780753252
0.035,1.06842585242366,1.0682926317299,1.06250823511151
0.0351666666666666,1.08490489929287,1.07971812571542,1.07377256833475
0.0353333333333333,1.0957504302934,1.09105554056917,1.08511929480972
0.0355,1.10664954282225,1.10249325992087,1.09654679974989
0.0356666666666666,1.11760066926039,1.11403098011814,1.10805336281773
0.0358333333333333,1.1286022954947,1.12566840045883,1.11963715532931
0.036,1.13965295902859,1.13740522330546,1.13129623786482
0.0361666666666666,1.15075124714744,1.14924115418771,1.14302855831484
0.0363333333333333,1.16626972226253,1.16120128639737,1.15483195041689
0.0365,1.17785450282538,1.17300557247463,1.16670413281918
0.0366666666666666,1.18948704818189,1.18490126254522,1.17864270868142
0.0368333333333333,1.20116597061591,1.19688791568969,1.19064516589991
0.037,1.21288993043292,1.20896509931794,1.2027088779291
0.0371666666666666,1.22465763417056,1.22113238908195,1.21483110527862
0.0373333333333333,1.23646783287137,1.23338936878301,1.22700899766007
0.0375,1.25070086659766,1.24575970573065,1.23923959683945
0.0376666666666666,1.26291548956024,1.2579167566578,1.25151984019864
0.0378333333333333,1.27517174348763,1.27014907681091,1.26384656496922
0.038,1.28746843944326,1.28245604640934,1.27621651321443
0.0381666666666666,1.29980442963191,1.2948370614321,1.28862633746964
0.0383333333333333,1.3121786058209,1.30729153321933,1.30107260708287
0.0385,1.32458989782214,1.3198188880809,1.31355181518734
0.0386666666666666,1.33703727203319,1.33241856691177,1.32606038630932
0.0388333333333333,1.35002149509594,1.34480898074747,1.3385946845384
0.039,1.3627406187445,1.35723156372032,1.35115102224618
0.0391666666666666,1.37549403790986,1.36970569914295,1.36372566926125
0.0393333333333333,1.3882808074267,1.38223060617152,1.37631486246175
0.0395,1.40110001420578,1.39480552726552,1.38891481572277
0.0396666666666666,1.41395077599607,1.40742972742231,1.4015217301296
0.0398333333333333,1.42683224019739,1.42010249343624,1.41413180434991
0.04,1.27391400258122,1.27356938999642,1.27351502341738
0.0401666666666666,1.27393155399732,1.27357791356415,1.27350432867694
0.0403333333333333,1.27394910541343,1.27359079391846,1.27352528795666
0.0405,1.27396665682953,1.27360803104944,1.27354582042851
0.0406666666666666,1.27398420824564,1.27362962494213,1.27355466885891
0.0408333333333333,1.27400175966172,1.27365557557673,1.27359249653677
0.041,1.27401931107785,1.27368588292834,1.27361560310373
0.0411666666666666,1.27406818783936,1.27372191486405,1.27365631033609
0.0413333333333333,1.27411112226929,1.27376241463433,1.2736973634813
0.0415,1.27415405669923,1.27380708454659,1.27374293289352
0.0416666666666666,1.27419699112919,1.27385592456198,1.27379285064241
0.0418333333333333,1.27423992555917,1.27390893463762,1.27384693280662
0.042,1.27428285998918,1.27396611472658,1.27390498056756
0.0421666666666666,1.27432579441921,1.2740274647779,1.2739667813737
0.0423333333333333,1.2744047860162,1.27409250619321,1.27403211015243
0.0425,1.27446834348842,1.27416015510529,1.27410073055415
0.0426666666666666,1.27453190096076,1.27423041543549,1.27417239622576
0.0428333333333333,1.27459545843326,1.27430328713509,1.27424685209244
0.043,1.27465901590588,1.27437877015309,1.27432383564054
0.0431666666666666,1.27472257337864,1.2744568644362,1.27440307818485
0.0433333333333333,1.27478613085152,1.27453756992896,1.27448430611658
0.0435,1.27488369238702,1.27462004019984,1.27456724211943
0.0436666666666666,1.27495711630559,1.27470319505429,1.27465160633953
0.0438333333333333,1.27503054022453,1.27478707198738,1.27473711751449
0.044,1.27510396414382,1.27487167096179,1.27482349404003
0.0441666666666666,1.27517738806345,1.27495699193982,1.27491045498438
0.0443333333333333,1.27525081198343,1.27504303488324,1.27499772102916
0.0445,1.27532423590377,1.27512979975335,1.2750850153475
0.0446666666666666,1.27542709710757,1.27521626648278,1.27517206441637
0.0448333333333333,1.27549835926444,1.27530153179089,1.2752585987458
0.0449999999999999,1.27556962142185,1.27538566623588,1.27534435354749
0.0451666666666666,1.27564088357977,1.2754686698051,1.27542906932699
0.0453333333333333,1.27571214573822,1.2755505424866,1.27551249240499
0.0455,1.27578340789722,1.27563128426938,1.27559437537206
0.0456666666666666,1.27585467005671,1.27571089514292,1.27567447747664
0.0458333333333333,1.27595001676287,1.27578835495795,1.27575256494619
0.046,1.27600772378036,1.2758630051116,1.27582841125309
0.0461666666666666,1.27606543079835,1.27593494174828,1.27590179731721
0.0463333333333333,1.27612313781681,1.27600416488296,1.27597251166031
0.0465,1.27618084483577,1.27607067453185,1.27604035050288
0.0466666666666666,1.2762385518552,1.27613447071274,1.27610511782278
0.0468333333333333,1.27629625887513,1.27619555344475,1.27616662536775
0.047,1.27637315529629,1.27625301096527,1.2762246926221
0.0471666666666666,1.27640773324784,1.27630641791964,1.27627914675331
0.0473333333333333,1.27644231119964,1.27635588603022,1.27632982251111
0.0475,1.27647688915166,1.27640141533591,1.27637656211239
0.0476666666666666,1.27651146710391,1.27644300587726,1.27641921508689
0.0478333333333333,1.27654604505639,1.27648065769651,1.2764576381152
0.048,1.2765806230091,1.27651437083755,1.27649169484301
0.0481666666666666,1.27663057981756,1.27654338600622,1.27652125567036
0.0483333333333333,1.27663467870394,1.27656745955957,1.27654619754783
0.0485,1.27663877759032,1.27658670960701,1.27656640374191
0.0486666666666666,1.2766428764767,1.27660113620559,1.27658176360311
0.0488333333333333,1.27664697536307,1.27661073941417,1.27659217232856
0.049,1.27665107424948,1.27661551929312,1.27659753071212
0.0491666666666666,1.27665517313587,1.27661547590464,1.27659774489554
0.0493333333333333,1.27667205925252,1.27661000343276,1.27659272612684
0.0495,1.27664038996647,1.27659897848231,1.27658239050121
0.0496666666666666,1.27660872068071,1.27658251848493,1.27656665871834
0.0498333333333333,1.27657705139522,1.27656062351069,1.2765454558369
0.05,1.27654538211,1.2765332936312,1.27651871102807
0.0501666666666666,1.27651371282512,1.27650052891971,1.27648635733946
0.0503333333333333,1.27648204354047,1.2764623294509,1.27644833146144
0.0505,1.27646164196423,1.27641822271558,1.27640457349367
0.0506666666666666,1.27639052959479,1.27636815044463,1.27635502672578
0.0508333333333333,1.27631941722705,1.27631222442044,1.27629963742004
0.051,1.27624830486094,1.27625044472224,1.27623835459437
0.0511666666666666,1.2761771924965,1.27618281143057,1.27617112982424
0.0513333333333333,1.2761060801337,1.27610932462745,1.27609791704041
0.0515,1.27603496777257,1.27602998439664,1.27601867233578
0.0516666666666666,1.27597442477231,1.27594442492609,1.27593335378568
0.0518333333333333,1.2758612975842,1.27585260997949,1.27584192126363
0.052,1.27574817040083,1.2757546422873,1.27574433627395
0.0521666666666666,1.27563504322226,1.27565052193547,1.2756405617846
0.0523333333333333,1.2755219160485,1.27554024901139,1.27553056206981
0.0525,1.27540878887945,1.27542382360378,1.27541430255762
0.0526666666666666,1.27529566171524,1.27530124580269,1.27529174968272
0.0528333333333333,1.27519297494977,1.27517223107782,1.27516287074886
0.053,1.27503590668491,1.275036734042,1.27502763379339
0.0531666666666666,1.27487883843038,1.27489484598215,1.27488600745883
0.0533333333333333,1.27472177018623,1.27474656698998,1.27473796087063
0.0535,1.27456470195242,1.27459189715853,1.27458346352075
0.0536666666666666,1.27440763372895,1.27443083658211,1.27442248515248
0.0538333333333333,1.27425056551584,1.27426338535624,1.27425499565421
0.054,1.27410416816977,1.27408931897185,1.2740809649586
0.0541666666666666,1.27390151265745,1.27390856118396,1.27390036293948
0.0543333333333333,1.27369885716424,1.2737211899966,1.27371315932272
0.0545,1.27349620169012,1.27352720550705,1.27351932359052
0.0546666666666666,1.27329354623514,1.27332660781382,1.27331882490057
0.0548333333333333,1.2730908907993,1.2731193970167,1.27311163199911
0.055,1.27288823538257,1.27290557321674,1.27289771314067
0.0551666666666666,1.27269668112427,1.27268495535414,1.27267703601872
0.0553333333333333,1.27244679586831,1.27245742124234,1.27244956768127
0.0555,1.27219691064427,1.27222303395193,1.272215274472
0.0556666666666666,1.2719470254522,1.27198179358615,1.27197412195292
0.0558333333333333,1.27169714029209,1.27173370024949,1.27172607484551
0.056,1.27144725516397,1.2714787540477,1.27147109696452
0.0561666666666666,1.27119737006791,1.27121695508766,1.27120915115663
0.0563333333333333,1.27095910124225,1.2709481533913,1.27094019924554
0.0565,1.27066014072627,1.2706721698967,1.27066420196851
0.0566666666666666,1.27036118026024,1.27038905097026,1.27038111892765
0.0568333333333333,1.27006221984415,1.27009879672219,1.27009090853056
0.057,1.26976325947806,1.26980140726366,1.26979352794162
0.0571666666666666,1.26946429916199,1.26949688270725,1.2694889330294
0.0573333333333333,1.26916533889599,1.26918522316681,1.26917707831582
0.0575,1.26887851504688,1.26886630080511,1.26885791692847
0.0576666666666666,1.26852827210551,1.26853987102074,1.26853140055347
0.0578333333333333,1.2681780292385,1.26820596129513,1.26819747938383
0.058,1.26782778644596,1.26786457174623,1.26785610207943
0.0581666666666666,1.26747754372791,1.26751570249342,1.26750721571595
0.0583333333333333,1.26712730108446,1.26715935365735,1.26715076574031
0.0585,1.26677705851563,1.26679552535982,1.26678669592782
0.0586666666666666,1.26643942436552,1.26642410563529,1.26641494833513
0.0588333333333333,1.26603520072918,1.26604477662055,1.26603546325693
0.059,1.26563097719992,1.26565754402116,1.2656481791806
0.0591666666666666,1.26522675377784,1.26526240796474,1.26525303274299
0.0593333333333333,1.26482253046303,1.26485936858003,1.26484995868518
0.0595,1.26441830725561,1.26444842599722,1.26443888980782
0.0596666666666666,1.26401408415565,1.26402958034783,1.26401975692757
0.0598333333333333,1.26362286027852,1.26360273131032,1.26359248883012
0.06,1.26316135123602,1.26316748008642,1.26315701222856
0.0601666666666666,1.26269984234377,1.26272380667475,1.26271325171171
0.0603333333333333,1.26223833360192,1.26227171121401,1.26226112970508
0.0605,1.26177682501062,1.26181119384421,1.26180056641915
0.0606666666666666,1.26131531657005,1.26134225470683,1.26133147980238
0.0608333333333333,1.26085380828037,1.26086489394491,1.26085378549699
0.061,1.26040559163607,1.26037902020496,1.26036739678563
0.0611666666666666,1.25988277308161,1.25988414555273,1.25987222454561
0.0613333333333333,1.259359954734,1.25938021892454,1.2593681771953
0.0615,1.25883713659347,1.25886724047218,1.2588551606464
0.0616666666666666,1.25831431866029,1.25834521034898,1.2583330782494
0.0618333333333333,1.25779150093472,1.25781412870984,1.25780183074031
0.062,1.25726868341703,1.25727399571125,1.25726131618784
0.0621666666666666,1.25675934794239,1.25672472747091,1.2567114299378
0.0623333333333333,1.25617035645803,1.25616573783668,1.2561520645544
0.0625,1.25558136525448,1.25559693744591,1.25558310976542
0.0626666666666666,1.25499237433215,1.25501832646575,1.25500445240129
0.0628333333333333,1.25440338369142,1.25442990506519,1.25441597633488
0.063,1.25381439333269,1.25383167341501,1.25381756241983
0.0631666666666666,1.25322540325636,1.25322363168761,1.2532090884271
0.0633333333333333,1.25264999276028,1.25260570286956,1.25259042897969
0.0635,1.25198899085723,1.25197719243528,1.25196145548857
0.0636666666666666,1.25132798933157,1.25133796305074,1.25132203607877
0.0638333333333333,1.25066698818393,1.25068801490126,1.25067203552811
0.064,1.25000598741488,1.25002734817426,1.25001131518855
0.0641666666666666,1.24934498702505,1.24935596305916,1.24933973291461
0.0643333333333333,1.24868398701502,1.24867385974725,1.24865714299227
0.0645,1.24803659385254,1.247980968162,1.24796339605604
0.0646666666666666,1.24729661322652,1.24727647410724,1.24725833901347
0.0648333333333333,1.24655663310413,1.24656017949531,1.24654181496431
0.065,1.24581665348628,1.24583208453311,1.24581366311497
0.0651666666666667,1.24507667437386,1.24509218942972,1.24507371869598
0.0653333333333333,1.24433669576776,1.2443404943965,1.24432181287288
0.0655,1.24359671766891,1.2435769996472,1.24355777265719
0.0656666666666666,1.24287034127019,1.24280164259047,1.24278142081377
0.0658333333333333,1.24204309711673,1.24201347696747,1.24199257576862
0.066,1.24121585363224,1.24121222722843,1.24119105150781
0.0661666666666667,1.24038861081808,1.2403978936056,1.24037665748413
0.0663333333333333,1.23956136867556,1.23957047633384,1.23954919851019
0.0665,1.23873412720606,1.23872997565055,1.23870847465592
0.0666666666666666,1.23790688641088,1.23787639179591,1.23785428114312
0.0668333333333333,1.23709326590605,1.23700967051544,1.23698640823337
0.067,1.23616893519727,1.23612872017126,1.23610464111565
0.0671666666666667,1.23524460537479,1.23523316614337,1.23520875979419
0.0673333333333333,1.23432027644062,1.2343230086942,1.23429853896587
0.0675,1.23339594839671,1.23339824808903,1.23337374790157
0.0676666666666667,1.23247162124508,1.2324588845964,1.23243415032331
0.0678333333333333,1.23154729498774,1.23150491848789,1.23147950427379
0.068,1.2306367100834,1.23053630481712,1.23050956198842
0.0681666666666667,1.22960366647394,1.22955179265091,1.22952406976206
0.0683333333333333,1.2285706240377,1.22855088066656,1.22852276781162
0.0685,1.22753758277764,1.22753356916231,1.22750539013696
0.0686666666666667,1.22650454269674,1.22649985844015,1.22647166437754
0.0688333333333333,1.22547150379799,1.22544974880568,1.22542131166637
0.069,1.22443846608435,1.22438324056839,1.22435404648025
0.0691666666666667,1.22341950022182,1.22330029897298,1.22326957648737
0.0693333333333333,1.22226399827815,1.22219949980078,1.2221676023898
0.0695,1.22110849788855,1.22108018014119,1.2210478177657
0.0696666666666667,1.21995299905745,1.21994234033586,1.2199099089043
0.0698333333333333,1.21879750178927,1.21878598073082,1.21875355464011
0.07,1.21764200608845,1.21761110167667,1.217578426184
0.0701666666666667,1.21648651195948,1.21641770352868,1.21638418694826
0.0703333333333333,1.21534577190863,1.21520576227254,1.2151704923706
0.0705,1.21405157421395,1.21397366712997,1.2139369897344
0.0706666666666667,1.21275737858191,1.21272055026786,1.21268331798614
0.0708333333333333,1.21146318501913,1.21144641208046,1.21140910754632
0.071,1.21016899353223,1.21015125296757,1.21011398012237
0.0711666666666667,1.2088748041279,1.20883507333478,1.2087975485156
0.0713333333333333,1.20758061681282,1.20749787359326,1.20745941642292
0.0715,1.20630240368287,1.20613964039843,1.20609917824158
0.0716666666666667,1.20485034703981,1.20475856497535,1.20471641886466
0.0718333333333333,1.20339829314304,1.20335352191672,1.20331071348049
0.072,1.20194624200252,1.20192451168169,1.20188162736304
0.0721666666666667,1.20049419362825,1.20047153473638,1.20042871566559
0.0723333333333333,1.19904214803028,1.19899459155415,1.198951523209
0.0725,1.19759010521871,1.19749368261575,1.1974495842707
0.0726666666666667,1.19615603415102,1.19596880423489,1.19592242236987
0.0728333333333333,1.19452353729093,1.19441794153918,1.19436955005456
0.073,1.19289104410273,1.19283964963944,1.19279046868408
0.0731666666666667,1.19125855460156,1.19123392907567,1.19118466821603
0.0733333333333333,1.18962606880257,1.18960078039702,1.18955162699038
0.0735,1.18799358672103,1.18794020416192,1.1878908115124
0.0736666666666667,1.18636110837226,1.18625220093823,1.18620167624294
0.0738333333333333,1.18474967918075,1.18453677445584,1.1844836633852
0.074,1.18291020701098,1.18279170081963,1.18273620267534
0.0741666666666667,1.18107073977576,1.18101514661012,1.1809587111777
0.0743333333333333,1.17923127749821,1.17920711246973,1.17915059308397
0.0745,1.17739182020157,1.17736759905284,1.17731123951466
0.0746666666666667,1.1755523679092,1.17549660702598,1.17544002833055
0.0748333333333333,1.17371292064465,1.17359413706814,1.17353632394844
0.075,1.17189905148271,1.17166019673045,1.17159947716543
0.0751666666666667,1.16982157484337,1.1696923572957,1.16962882499358
0.0753333333333333,1.16774410487421,1.16768832680328,1.16762369050449
0.0755,1.16566664161091,1.165648106027,1.1655833826864
0.0756666666666667,1.16358918508937,1.16357169575665,1.16350719631541
0.0758333333333333,1.16151173534577,1.16145909679837,1.16139441184116
0.076,1.15943429241654,1.15931030997488,1.15924429529139
0.0761666666666667,1.15735685633837,1.15712533612606,1.15705609819514
0.0763333333333333,1.15503737955361,1.15490157228473,1.15482905752663
0.0765,1.15268592159957,1.15263619280095,1.15256239567556
0.0766666666666666,1.15033447277486,1.15032920455761,1.15025532044016
0.0768333333333333,1.1479830331356,1.14798060852123,1.1479070250517
0.077,1.14563160273832,1.14559040568047,1.14551668823224
0.0771666666666667,1.14328018164009,1.14315859704683,1.14308347428233
0.0773333333333333,1.14092876989836,1.14068518365518,1.14060653321129
0.0775,1.13830291983801,1.13816737591049,1.13808500090754
0.0776666666666667,1.13563630286463,1.13560182955748,1.13551799935539
0.0778333333333333,1.13296969840364,1.13298854655022,1.13290463689756
0.078,1.13030310654358,1.13032752808868,1.13024400855727
0.0781666666666667,1.12763652737386,1.12761877540351,1.12753519641064
0.0783333333333333,1.12496996098473,1.12486228975689,1.12477727002783
0.0785,1.12230340746724,1.12205807244334,1.12196928697932
0.0786666666666667,1.11932793969789,1.11920317046944,1.11911029341354
0.0788333333333333,1.11630008614804,1.11629379001173,1.11619932471319
0.079,1.11327224985948,1.11332992777345,1.11323540623873
0.0791666666666667,1.11024443097345,1.11031158526558,1.1102175541546
0.0793333333333333,1.1072166296327,1.10723876404197,1.10714477635738
0.0795,1.10418884598156,1.10411146570048,1.10401607350377
0.0796666666666666,1.10116108016597,1.10092969188462,1.10083044014754
0.0798333333333333,1.09778938680602,1.09769037292181,1.09758686599124
0.08,1.09435055172844,1.09438946441141,1.09428433726373
0.0801666666666667,1.09091174059963,1.09102696822676,1.09092183822338
0.0803333333333333,1.08747295364679,1.0876028862939,1.08749835280132
0.0805,1.08403419110001,1.084117220599,1.08401286639045
0.0806666666666667,1.08059545319227,1.08056997319046,1.0804643677808
0.0808333333333333,1.07715674015955,1.07696114618107,1.07685185125893
0.081,1.07334130400865,1.07328763582136,1.07317431887452
0.0811666666666667,1.06944094623569,1.06954555105208,1.06943078287332
0.0813333333333333,1.06554062182273,1.06573493180967,1.0656202683182
0.0815,1.06164033113746,1.06185578056938,1.06174181589413
0.0816666666666667,1.05774007455299,1.05790809989107,1.05779448489887
0.0818333333333333,1.05383985244794,1.05389189242252,1.05377735644208
0.082,1.04993966520655,1.04980716090265,1.04968953683976
0.0821666666666667,1.04563657578774,1.0456509035369,1.04553016121123
0.0823333333333333,1.04122871118713,1.04142007475639,1.04129839729384
0.0825,1.03682089310587,1.03711482434294,1.03699344945714
0.0826666666666667,1.03241312213977,1.03273515548205,1.03261456292954
0.0828333333333333,1.0280053988949,1.02828107147729,1.02816102823701
0.083,1.02359772398773,1.02375257575504,1.023632185837
0.0831666666666667,1.01919009804539,1.01914967186977,1.01902743095416
0.0833333333333333,1.01436624131775,1.01446967191677,1.01434621861281
0.0835,1.00941803018061,1.00971141143423,1.00958806883462
0.0836666666666667,1.00446988369582,1.00487527663103,1.00475257201715
0.0838333333333333,0.999521802823549,0.999961271569684,0.999839394456388
0.084,0.994573788543073,0.99496940047346,0.994848284000515
0.0841666666666666,0.989625841853281,0.98989966773358,0.989779075815709
0.0843333333333333,0.98467796377305,0.984752077917069,0.984631698236294
0.0845,0.979320933009878,0.979524565927811,0.979406178664049
0.0846666666666666,0.973824504840168,0.974219181080944,0.974102649495185
0.0848333333333333,0.968328165680105,0.968836727778869,0.968721354028061
0.085,0.962831917054037,0.963377211079256,0.963262652314387
0.0851666666666667,0.957335760521265,0.957840636249836,0.957727026915148
0.0853333333333333,0.951839697677132,0.952227008778496,0.952115088502207
0.0855,0.946343730153941,0.946536334384482,0.94642758126478
0.0856666666666667,0.94047326257797,0.940767575021621,0.940665388065292
0.0858333333333333,0.934459114869628,0.93492737616796,0.934829535279109
0.086,0.928445087633558,0.929017157174745,0.928921197271709
0.0861666666666666,0.922431183226106,0.923036924063702,0.922941700443209
0.0863333333333333,0.916417404065438,0.916986683113394,0.916892526785588
0.0865,0.910403752633515,0.91086644087249,0.91077531688126
0.0866666666666666,0.904390231478337,0.904676204173828,0.904591872292303
0.0868333333333333,0.898068291891169,0.898416394916236,0.898344157277693
0.087,0.891616373754818,0.89209918434524,0.892034299771662
0.0871666666666667,0.885164614537074,0.885726720029647,0.885664591585825
0.0873333333333333,0.878713017738357,0.879299008638095,0.879237487771833
0.0875,0.872261586962665,0.872816057123173,0.872755605109096
0.0876666666666667,0.865810325921248,0.866277872736461,0.866221719677461
0.0878333333333333,0.859359238436723,0.859684463044367,0.859638763487655
0.088,0.852694635536514,0.853037999639849,0.853009820148384
0.0881666666666666,0.845937764031108,0.846356020246513,0.84633811956059
0.0883333333333333,0.839181095022664,0.839641303682599,0.839627031639785
0.0885,0.832424633442116,0.832893856548794,0.83288005907409
0.0886666666666667,0.825668384381604,0.826113685715566,0.826100829147286
0.0888333333333333,0.818912353101178,0.819300798337227,0.819293084653291
0.089,0.812156545035738,0.812455201866452,0.812460673956528
0.0891666666666667,0.805310452817494,0.805561977436469,0.805605418406619
0.0893333333333333,0.798493327931625,0.798615891274091,0.798739787348044
0.0895,0.791676440517086,0.791710835579728,0.791848843262269
0.0896666666666666,0.784859796761542,0.784846809919253,0.784973881044469
0.0898333333333333,0.778043403069269,0.778023813869216,0.778064601870137
0.09,0.771227266070733,0.771241847017625,0.771137982883558
0.0901666666666667,0.764411392632618,0.764500908964595,0.764432075088242
0.0903333333333333,0.757636281103247,0.757822483518375,0.757899128761013
0.0905,0.751147474528187,0.75126702914711,0.751355724537763
0.0906666666666667,0.744658903122053,0.744735730426901,0.744828657551883
0.0908333333333333,0.738170573086319,0.738228589541485,0.738321915126698
0.091,0.731682490842178,0.73174560872901,0.731839436780395
0.0911666666666667,0.725194663040341,0.725286790283782,0.725385101945967
0.0913333333333333,0.718707096571452,0.718852136557875,0.718962718185074
0.0915,0.712327750801279,0.712446358717448,0.712576009992027
0.0916666666666667,0.70609628040328,0.706088221683899,0.70622860825692
0.0918333333333333,0.699865065545968,0.699779761030417,0.699924040460449
0.092,0.693634113116274,0.693520976324966,0.693665721663481
0.0921666666666667,0.687403430250469,0.687311867096768,0.687456946331514
0.0923333333333333,0.681173024345708,0.681152432834877,0.681300881037793
0.0925,0.674942903071822,0.675042672986688,0.675200558066766
0.0926666666666667,0.66888571159371,0.668986452001711,0.669158869935723
0.0928333333333333,0.663069162721392,0.662997985561942,0.663178564833582
0.093,0.657252875502276,0.657078565792957,0.657262242977776
0.0931666666666666,0.651436856944797,0.651228189666695,0.651412353868434
0.0933333333333333,0.64562111430958,0.645446854060839,0.645631194415207
0.0935,0.639805655120956,0.639734555757715,0.639920907909857
0.0936666666666667,0.633990487178859,0.634091291443641,0.634283483802076
0.0938333333333333,0.628378281892719,0.628519569530509,0.628720758230753
0.094,0.623088798418115,0.623028112793162,0.623234415272226
0.0941666666666666,0.617799567039255,0.617617619857236,0.617825988836566
0.0943333333333333,0.612510594286972,0.612288085814098,0.61249686517532
0.0945,0.60722188691924,0.607039505666543,0.607248285921845
0.0946666666666666,0.601933451931214,0.601871874331424,0.602081351625034
0.0948333333333333,0.596645296565725,0.596785186643014,0.596997025709501
0.095,0.591557449488114,0.591780555359619,0.5919961387937
0.0951666666666667,0.586857644887597,0.586861515481126,0.587079393339059
0.0953333333333333,0.582158068736254,0.582028464247189,0.582247368536666
0.0955,0.577458726611748,0.577281396089765,0.577500525415714
0.0956666666666667,0.57275962427442,0.572620305417098,0.572839212095339
0.0958333333333333,0.56806076767499,0.568045186621036,0.568263669152243
0.096,0.563362162962333,0.563556034085039,0.563774035054863
0.0961666666666667,0.558835433204155,0.559152834994685,0.559370351616028
0.0963333333333333,0.554744446413893,0.554834963445954,0.555052569442898
0.0965,0.55065365422811,0.55060282314088,0.55082055333851
0.0966666666666667,0.546563061016348,0.546456409275606,0.546674087631211
0.0968333333333333,0.542472671279834,0.542395717122936,0.542612881404884
0.097,0.538382489656272,0.538420742042785,0.538636573607024
0.0971666666666667,0.534292520925216,0.53453147949307,0.534744738014173
0.0973333333333333,0.530328554452782,0.530727156120601,0.53093688803856
0.0975,0.526833438807596,0.527004177033614,0.527212481365635
0.0976666666666667,0.523338478688456,0.52336321300929,0.523570924399037
0.0978333333333333,0.51984367723221,0.519804261359267,0.520011576525319
0.098,0.516349037660489,0.516327319575269,0.516533754168122
0.0981666666666667,0.512854563282594,0.512932385339349,0.513136734643369
0.0983333333333333,0.509360257498466,0.509619456534135,0.509819759809604
0.0985,0.50593589917978,0.506387318932392,0.506582039504672
0.0986666666666667,0.503003543297563,0.503230410421676,0.503422754780352
0.0988333333333333,0.500071303490923,0.500149865611341,0.500341060928098
0.099,0.497139181813776,0.497145685019468,0.497336090301567
0.0991666666666667,0.494207180368697,0.494217869418986,0.494406954940517
0.0993333333333333,0.491275301308368,0.491366419844303,0.49155274899995
0.0995,0.488343546837087,0.488591337597468,0.488772550989205
0.0996666666666666,0.485420791454851,0.485891194476841,0.486065425825087
0.0998333333333333,0.483007369438049,0.483259148137314,0.483430426715185
0.1,0.480594027646674,0.480696921377918,0.480866596857982
0.100166666666667,0.478180767295407,0.478204518629719,0.478372970997182
0.100333333333333,0.475767589623522,0.47578194459981,0.475948576803785
0.1005,0.473354495895523,0.473429204271659,0.473592436119818
0.100666666666667,0.470941487401798,0.471146302904788,0.471303566065176
0.100833333333333,0.468475415056497,0.468931740951558,0.46908098000221
0.101,0.466532369944475,0.466777806964811,0.46692368838861
0.101166666666667,0.464589375496445,0.46468683995399,0.464830699509675
0.101333333333333,0.462646432350714,0.46265884847655,0.462801020105859
0.1015,0.460703541156377,0.460693841317593,0.460833655904144
0.101666666666667,0.458760702573482,0.458791827482812,0.458927612061057
0.101833333333333,0.456817917273297,0.456952816190811,0.457081893524358
0.102,0.454762359222268,0.455175321017619,0.455295505326156
0.102166666666667,0.453239269058425,0.453451025363491,0.453567452816289
0.102333333333333,0.451716207556271,0.451782774642742,0.451896741837315
0.1025,0.45019317500671,0.450170581139465,0.450282378865125
0.102666666666667,0.448670171704582,0.448614457243407,0.448723371110233
0.102833333333333,0.447147197948741,0.447114415436343,0.447218726596577
0.103,0.445624254042123,0.445670468278019,0.445767454228536
0.103166666666667,0.44393572523616,0.444281192108646,0.444368563850123
0.103333333333333,0.442781074181125,0.442937944723928,0.443021066312639
0.1035,0.44162643724389,0.441643791591744,0.441723973555556
0.103666666666667,0.440471814535479,0.440398747614081,0.440476298714009
0.103833333333333,0.439317206168082,0.439202827616289,0.43927705626109
0.104,0.438162612255075,0.438056046329358,0.438125262195305
0.104166666666667,0.437008032911015,0.436958418372233,0.437019934282133
0.104333333333333,0.435648585462767,0.435908614651801,0.435960092361259
0.1045,0.434809798805873,0.434898104400217,0.434944758726794
0.104666666666667,0.433971017956141,0.433929720666522,0.433972958588948
0.104833333333333,0.4331322429473,0.433003479197457,0.433043720629363
0.105,0.432293473813351,0.432119395455307,0.43215607765234
0.105166666666667,0.43145471058856,0.431277484599833,0.43130906734414
0.105333333333333,0.430615953307453,0.43047776147028,0.430501733143755
0.1055,0.429555190632738,0.429719022475012,0.429733125231565
0.105666666666667,0.428979448479406,0.428993488512338,0.429002301638343
0.105833333333333,0.428403708190115,0.428303263164694,0.428308329483813
0.106,0.427827969772423,0.427648360913673,0.427650286332259
0.106166666666667,0.42725223323386,0.427028795774187,0.427027261684141
0.106333333333333,0.426676498582049,0.426444581279334,0.426438358587408
0.1065,0.426100765824635,0.425895730465615,0.425882695365326
0.106666666666667,0.425316624311793,0.425381216386613,0.425359407468383
0.106833333333333,0.424953737077397,0.424894727643031,0.42486764942593
0.107,0.424590850250584,0.424437354624091,0.424406596900709
0.107166666666667,0.424227963832382,0.424009108703103,0.423975448826317
0.107333333333333,0.423865077823861,0.423610000674123,0.423573429619555
0.1075,0.423502192226055,0.423240040741527,0.423199791450432
0.107666666666667,0.423139307040044,0.422899238510246,0.42285381654968
0.107833333333333,0.422616956850602,0.422586826321037,0.422534819538715
0.108,0.422424653363717,0.422298455132714,0.422242149760082
0.108166666666667,0.422232349918229,0.422034427870252,0.421975193585056
0.108333333333333,0.422040046514207,0.421794751761887,0.421733376677129
0.1085,0.4218477431517,0.42157943341887,0.421516166188895
0.108666666666667,0.421655439830769,0.421388478829855,0.42132307286673
0.108833333333333,0.421463136551465,0.42122189335585,0.421153653040571
0.109,0.421194326675972,0.421078612534284,0.421015265928268
0.109166666666667,0.42113554883777,0.42095795987531,0.420888100547841
0.109333333333333,0.421076771000001,0.420859028516687,0.420782892809153
0.1095,0.421017993162666,0.420781821187796,0.420703291521944
0.109666666666667,0.420959215325761,0.420726340032448,0.420653801626423
0.109833333333333,0.42090043748929,0.42069258660724,0.420612960862733
0.11,0.420841659653254,0.420680561880315,0.420626109000374
0.110166666666667,0.663907315211958,0.660357516765697,0.654166591927391
0.110333333333333,0.662081462557805,0.657728161256344,0.651643551797344
0.1105,0.660263193456936,0.655106136667887,0.64908900878795
0.110666666666667,0.658452570733644,0.652491443066044,0.646501366500846
0.110833333333333,0.656649657639503,0.649884080499374,0.643879228549104
0.111,0.65485451785182,0.647284048999086,0.641221398603594
0.111166666666667,0.653067215471987,0.644691348578594,0.638526879372109
0.111333333333333,0.643864082974143,0.642063064167319,0.635794870511806
0.1115,0.642057896782668,0.639181755833865,0.633024765530242
0.111666666666667,0.640259851496075,0.636293946129646,0.630216147766139
0.111833333333333,0.638470015893081,0.633399722336859,0.627368785421503
0.112,0.636688459209983,0.630499174041597,0.624482625813302
0.112166666666667,0.634915251138123,0.627592393195983,0.621557788845279
0.112333333333333,0.633150461821146,0.624679474182424,0.618594559855227
0.1125,0.622185747313638,0.621716266057527,0.615593381856862
0.112666666666667,0.620327940870477,0.618572929897105,0.612554847305728
0.112833333333333,0.61847959033276,0.615415019523631,0.609479689507863
0.113,0.616640780731328,0.612242683641031,0.6063687736846
0.113166666666667,0.614811597672739,0.609056076614755,0.603223087870171
0.113333333333333,0.612992127334496,0.605855358656756,0.600043733666521
0.1135,0.611182456459954,0.602640696017588,0.596831916983465
0.113666666666667,0.609382672352913,0.599412261186635,0.59358893880368
0.113833333333333,0.597027364856082,0.596008497358986,0.590316186080991
0.114,0.595095803977387,0.592629090724807,0.587015122796128
0.114166666666667,0.593175808207701,0.589232685384387,0.583687281279962
0.114333333333333,0.591267490211577,0.585819498747719,0.580334253808106
0.1145,0.58937096342304,0.582389757379545,0.576957684537416
0.114666666666667,0.587486342035444,0.578943697334517,0.573559261813938
0.114833333333333,0.585613740990629,0.575481564507309,0.57014071088476
0.115,0.572579221306078,0.571938570045026,0.566703787026758
0.115166666666667,0.570565431306041,0.568417529476652,0.563250269130763
0.115333333333333,0.568565819477792,0.564881161492467,0.559781953720385
0.1155,0.566580535936867,0.561329751095954,0.556300649435933
0.115666666666667,0.564609731826849,0.557763595057574,0.552808171977097
0.115833333333333,0.562653559298894,0.55418300237167,0.549306339485018
0.116,0.560712171489871,0.550588294734098,0.545796968378019
0.116166666666667,0.547571353956943,0.546993756874046,0.542281869608188
0.116333333333333,0.545501816714721,0.543422673600079,0.538762845341239
0.1165,0.543449539195053,0.539840741095036,0.535241686025495
0.116666666666667,0.541414717671225,0.536248314212008,0.531720167838436
0.116833333333333,0.539397549696086,0.532645761519053,0.528200050500611
0.117,0.537398234061767,0.529033465836611,0.524683075409475
0.117166666666667,0.535416970757098,0.525411824798492,0.521170964094228
0.117333333333333,0.522651007108289,0.521852391417631,0.517665416956676
0.1175,0.520568170990681,0.518321826753521,0.514168112277987
0.117666666666667,0.518506030420746,0.514786498924721,0.510680705464689
0.117833333333333,0.516464833298072,0.511246831656296,0.507204828514533
0.118,0.51444482891886,0.507703263784974,0.503742089683098
0.118166666666667,0.512446267901262,0.504156249825401,0.500294073316507
0.118333333333333,0.510469402106853,0.500606260558329,0.496862339844771
0.1185,0.498455238663321,0.497162349749746,0.493448425904276
0.118666666666667,0.496409574545019,0.49375592710835,0.490053844574614
0.118833333333333,0.494388296925949,0.49035163979628,0.4866800857124
0.119,0.49239170612739,0.486949976734973,0.48332861635576
0.119166666666667,0.490420103663231,0.48355144272925,0.480000881198956
0.119333333333333,0.488473792111097,0.480156558999647,0.4766983031042
0.1195,0.486553074977489,0.476765863730323,0.473422283644323
0.119666666666667,0.475576894624321,0.473510621847038,0.470174203668254
0.119833333333333,0.473621515723977,0.470303724564779,0.466955423859431
0.12,0.471694372157827,0.467106219423018,0.463767285292484
0.120166666666667,0.469795811397443,0.463918652523,0.46061110996845
0.120333333333333,0.467926181358043,0.460741585675877,0.457488201316957
0.1205,0.466085830192877,0.457575596824331,0.454399844659451
0.120666666666667,0.464275106079756,0.454421280469175,0.451347307625434
0.120833333333333,0.454553711349619,0.451421320965634,0.44833184050596
0.121,0.452741058826996,0.44848183282477,0.445354676550404
0.121166666666667,0.450960526424536,0.445559085984642,0.442417032184031
0.121333333333333,0.449212496083571,0.442653667314152,0.439520107155341
0.1215,0.447497348686447,0.43976617777419,0.436665084597331
0.121666666666667,0.445815463756481,0.436897232643536,0.433853131004452
0.121833333333333,0.444167219149088,0.434047461736535,0.431085396120319
0.122,0.435865041657636,0.431363645272325,0.428363012730472
0.122166666666667,0.434244544980232,0.428752756921519,0.425687096364646
0.122333333333333,0.432659918879756,0.426165818788469,0.423058744899511
0.1225,0.431111558902174,0.423603429106713,0.420479038070443
0.122666666666667,0.429599857177772,0.421066196659886,0.417949036884156
0.122833333333333,0.428125202025451,0.418554740743149,0.415469782941334
0.123,0.426687977549852,0.416069691104622,0.41304229766915
0.123166666666667,0.419924524197016,0.413756841000293,0.410667581462693
0.123333333333333,0.418540329839057,0.411528717607351,0.408346612752953
0.1235,0.417195400208864,0.409331303946665,0.406080346988357
0.123666666666667,0.415890116236291,0.40716516532852,0.403869715557246
0.123833333333333,0.414624852347987,0.405030872034859,0.401715624641489
0.124,0.413399976003982,0.402928999006269,0.399618954022288
0.124166666666667,0.412215847232431,0.400860125505056,0.397580555844469
0.124333333333333,0.407064586849359,0.398965198327351,0.395601253345195
0.1245,0.405953080305899,0.397165107238055,0.393681839572133
0.124666666666667,0.404883632186143,0.39540161724286,0.391823076086954
0.124833333333333,0.403856576613567,0.393675206104239,0.390025691685715
0.125,0.402872237806484,0.391986349570576,0.388290381135582
0.125166666666667,0.40193092960827,0.390335520876935,0.386617803952681
0.125333333333333,0.401032955024548,0.388723190230288,0.385008583233347
0.1255,0.397517574673051,0.387282204756799,0.383463304551553
0.125666666666667,0.396705174067806,0.385943623546073,0.381982514944028
0.125833333333333,0.395936816504957,0.38464620603631,0.380566721991685
0.126,0.39521275886499,0.383390290080904,0.37921639301824
0.126166666666667,0.394533245049086,0.382176204574695,0.377931954414385
0.126333333333333,0.393898505584794,0.38100426894669,0.376713791104368
0.1265,0.393308757248798,0.379874792655725,0.375562246165343
0.126666666666667,0.391404551413314,0.378909768778882,0.374477620607238
0.126833333333333,0.390906609176006,0.378051925889773,0.373460173325638
0.127,0.3904537741226,0.377238131448311,0.372510121229491
0.127166666666667,0.390046203358466,0.376468549675553,0.371627639548799
0.127333333333333,0.389684038909473,0.375743330677907,0.370812862325573
0.1275,0.389367407477716,0.375062610125138,0.370065883083241
0.127666666666667,0.389096420222174,0.374426508949601,0.369386755672693
0.127833333333333,0.3887433825809,0.373944307333872,0.368775495289448
0.128,0.388564810461739,0.373571952500024,0.36823207964791
0.128166666666667,0.388431489447009,0.373244764332348,0.367756450309057
0.128333333333333,0.388343466141769,0.372962728378413,0.367348514136658
0.1285,0.388300771351426,0.372725813860431,0.367008144877787
0.128666666666667,0.388303420027881,0.372533973650678,0.366735184838468
0.128833333333333,0.388351411243364,0.372387144276619,0.366529446640845
0.129,0.00851464404671286,0.38533209779816,0.403800167816873
0.129166666666667,0.00852922109830212,0.323608207288256,0.342217031286771
0.129333333333333,0.00854379893268928,0.261921709062791,0.347695285918429
0.1295,0.00855837754587419,0.200274616905702,0.415992273525309
0.129666666666667,0.00857295693388351,0.138682399651509,0.38132532927621
0.129833333333333,0.00858753709277103,0.0772275945107944,0.192298234170227
0.13,0.00860211801861691,0.0172919703413908,0.0116312790225534
0.130166666666667,0.00849960886704882,0.00837698646197001,0.00832867388138028
0.130333333333333,0.00848620238316167,0.00837794493881343,0.00832969495795839
0.1305,0.00847279603734795,0.00837785980760794,0.00832966859988359
0.130666666666667,0.0084593898302635,0.00837674129914587,0.00832859894971336
0.130833333333333,0.00844598376256957,0.00837460381759835,0.00832649238422011
0.131,0.00843257783493033,0.00837146596092166,0.00832335747335134
0.131166666666667,0.00841917204801527,0.00836735054861047,0.00831920492716684
0.131333333333333,0.00853487241442262,0.00836216117845857,0.00831404753147538
0.1315,0.00849805710347366,0.00835521660168281,0.00830790007237792
0.131666666666667,0.008461248357363,0.00834753086209152,0.00830077925140559
0.131833333333333,0.00842444626214087,0.00833913883875061,0.0082927035914728
0.132,0.00838765090535333,0.00833007898948577,0.00828369333514566
0.132166666666667,0.00835086237607177,0.00832039340060367,0.00827377033608222
0.132333333333333,0.00831408076492881,0.00831012783933627,0.00826295794484467
0.1325,0.00850926665631148,0.00829835536235579,0.00825128089026603
0.132666666666667,0.00845408986088608,0.00828400728226047,0.00823876515744426
0.132833333333333,0.00839895155088393,0.00826944416083281,0.00822543786338219
0.133,0.00834385248926979,0.00825471380811842,0.00821132713181786
0.133166666666667,0.00828879345874452,0.00823986668216451,0.00819646196757193
0.133333333333333,0.00823377526236892,0.00822495592136161,0.00818087213204689
0.1335,0.00817879872420815,0.00821003737443199,0.00816458802055958
0.133666666666667,0.00842590563151452,0.0081930230722703,0.00814764054201244
0.133833333333333,0.00835892429170386,0.00817260213158623,0.00813006100255345
0.134,0.00829205415552592,0.00815254827539469,0.00811188099250307
0.134166666666667,0.00822529793517515,0.00813290980864224,0.00809313227889397
0.134333333333333,0.00815865842691703,0.00811373661074985,0.00807384670227935
0.1345,0.00809213851415671,0.00809508012753174,0.00805405607960473
0.134666666666667,0.00802574117063201,0.00807699335846404,0.00803379211299689
0.134833333333333,0.00829469336172492,0.00805635409133089,0.00801308630401222
0.135,0.00822245618653347,0.00803165837470435,0.00799196987515551
0.135166666666667,0.00815044026720227,0.00800782820938785,0.00797047369656467
0.135333333333333,0.00807865152078908,0.00798490363892007,0.00794862822010996
0.1355,0.00800709605754884,0.0079629252960111,0.00792646341897651
0.135666666666667,0.00793578018789762,0.0079419343636597,0.0079040087338413
0.135833333333333,0.00786471042962111,0.00792197253251112,0.0078812930251839
0.136,0.00812945587221684,0.00789929636305221,0.00785834453094304
0.136166666666667,0.0080574255395252,0.00787219427405599,0.00783519083057519
0.136333333333333,0.00798574413852191,0.00784630138546204,0.00781185881372939
0.1365,0.00791442115010006,0.00782164561547125,0.00778837465467385
0.136666666666667,0.00784346635172474,0.00779825474294554,0.00776476379115031
0.136833333333333,0.00777288982646743,0.00777615636051143,0.0077410509079456
0.137,0.00770270197219327,0.00775537782626019,0.00771725992476856
0.137166666666667,0.00794475124445563,0.00773202835112989,0.00769341398780058
0.137333333333333,0.00787683624188208,0.00770417674809504,0.00766953546520513
0.1375,0.00780939188327295,0.00767771508697965,0.00764564594567654
0.137666666666667,0.00774243046798526,0.00765265914210464,0.00762176624019674
0.137833333333333,0.00767596463492393,0.0076290241243429,0.00759791638644977
0.138,0.00761000736935098,0.00760682464358333,0.00757411565572749
0.138166666666667,0.00754457200949815,0.00758607467186873,0.0075503825620455
0.138333333333333,0.00775351542730992,0.00756311659539426,0.00752673487318182
0.1385,0.00769209607777709,0.00753583123573773,0.00750318962342773
0.138666666666667,0.0076312459705114,0.00750998241630752,0.00747976312789496
0.138833333333333,0.00757097883101055,0.00748557587565339,0.00745647099793888
0.139,0.0075113086916492,0.00746261661975504,0.00743332815785544
0.139166666666667,0.00745224989297537,0.00744110890029162,0.0074103488623482
0.139333333333333,0.00739381708442457,0.00742105619467102,0.00738754671471345
0.1395,0.00756594372635925,0.00739926614722124,0.00736493468576642
0.139666666666667,0.00751216532725242,0.00737350787602309,0.00734252513294795
0.139833333333333,0.00745902436883596,0.00734913957439557,0.00732032982002711
0.14,0.00740653457179391,0.0073261597689211,0.00729835993673999
0.140166666666667,0.00735470987795187,0.00730456625162567,0.00727662611871104
0.140333333333333,0.00730356444565821,0.00728435607259734,0.00725513846729973
0.1405,0.00725311264439591,0.00726552553458144,0.0072339065693089
0.140666666666667,0.00738936571251956,0.00724544354774989,0.00721293951668808
0.140833333333333,0.00734350508039893,0.00722186616043495,0.00719224592583181
0.141,0.00729832056940672,0.00719957742079221,0.00717183395678785
0.141166666666667,0.00725382481435141,0.00717857134711024,0.00715171133197646
0.141333333333333,0.00721003056694423,0.00715884130664014,0.00713188535466805
0.1415,0.00716695068705892,0.00714038001789985,0.00711236292701796
0.141666666666667,0.00712459813327695,0.00712317955469282,0.00709315056763008
0.141833333333333,0.00722865813602752,0.00710516959839931,0.00707425442877656
0.142,0.00719045373103037,0.00708418804715494,0.00705568031300054
0.142166666666667,0.0071529402220872,0.00706436905008979,0.00703743368941468
0.142333333333333,0.007116128535626,0.00704570433877067,0.00701951970930566
0.1425,0.00708002961875727,0.00702818510556171,0.0070019432214014
0.142666666666667,0.00704465442882328,0.00701180201088871,0.00698470878655799
0.142833333333333,0.00701001392243504,0.0069965451918039,0.00696782069189448
0.143,0.00708682458212044,0.00698084902780627,0.00695128296455058
0.143166666666667,0.00705573090778673,0.00696270509030385,0.00693509938477577
0.143333333333333,0.00702532631330567,0.00694559373839169,0.00691927349866707
0.1435,0.00699561978338795,0.00692950608123866,0.00690380863029855
0.143666666666667,0.00696662024794014,0.00691443279652441,0.00688870789343277
0.143833333333333,0.00693833657184973,0.006900364139172,0.00687397420273145
0.144,0.00691077754449546,0.00688728995100449,0.00685961028447371
0.144166666666667,0.00696553923624913,0.00687406933224237,0.00684561868687228
0.144333333333333,0.00694090529362891,0.00685888549875227,0.00683200178987352
0.1445,0.00691694910826155,0.00684461379936019,0.00681876181457013
0.144666666666667,0.00689367774596332,0.00683124588912742,0.00680590083216563
0.144833333333333,0.00687109816491187,0.00681877308081614,0.00679342077253275
0.145,0.00684921720682557,0.00680718635300439,0.00678132343236696
0.145166666666667,0.00682804158807284,0.00679647635883932,0.00676961048294153
0.145333333333333,0.00686558062117633,0.00678584392080954,0.00675828347751298
0.1455,0.00684676715313577,0.00677366378282753,0.00674734385831588
0.145666666666667,0.00682861653577287,0.00676229282184366,0.00673679296324922
0.145833333333333,0.00681113406827299,0.00675172401740811,0.00672663203218052
0.146,0.00679432490828429,0.00674195007379028,0.00671686221295073
0.146166666666667,0.00677819406498975,0.00673296342647044,0.0067074845670365
0.146333333333333,0.00676274639225639,0.00672475624908238,0.00669850007490396
0.1465,0.0067871481275505,0.00671679728412134,0.00668990964108806
0.146666666666667,0.00677360073070753,0.00670761395158853,0.00668171409893324
0.146833333333333,0.00676070218565996,0.00669915875191706,0.00667391421511191
0.147,0.00674845621292373,0.00669142648384182,0.00666651069382525
0.147166666666667,0.0067368663711496,0.006684411717258,0.0066595041807666
0.147333333333333,0.00672593605218782,0.00667810879775161,0.00665289526682632
0.1475,0.00671566847632676,0.00667251185147654,0.00664668449154609
0.147666666666667,0.00673007953555063,0.00666729932396245,0.00664087234634518
0.147833333333333,0.00672137214529312,0.00666107431478264,0.0066354592774986
0.148,0.00671330365701424,0.00665552057301483,0.00663044568891771
0.148166666666667,0.00670587637688864,0.00665063501400441,0.0066258319446827
0.148333333333333,0.00669909243763801,0.00664641435345842,0.00662161837138694
0.1485,0.00669295379552244,0.00664285511000616,0.0066178052602639
0.148666666666667,0.00668746222756071,0.00663995360805005,0.00661439286910997
0.148833333333333,0.00669399282535439,0.00663755830676868,0.0066113814240221
0.149,0.00668985232080464,0.00663423323151842,0.00660877112092837
0.149166666666667,0.00668634681430606,0.00663154781417358,0.00660656212693726
0.149333333333333,0.0066834773050346,0.00662950124910843,0.00660475458149913
0.1495,0.00668124461244838,0.00662809254612837,0.00660334859738522
0.149666666666667,0.00667964937512104,0.00662732053113914,0.00660234426148316
0.149833333333333,0.00667869204983023,0.0066271838470792,0.00660174163541502
0.15,0.00667837291090445,0.00662768095511666,0.00660154075598074


==> data/IGA_MagFluxMagnit_at_y=0.1_p=5_h=19.txt <==
x,y
0,0.00291461279306568
7.8125e-05,0.0029146388680633
0.00015625,0.00291471534599606
0.000234375,0.00291484229530729
0.0003125,0.00291501977762983
0.000390625,0.00291524784746863
0.00046875,0.00291552655193654
0.000546875,0.0029158559305431
0.000625,0.00291623601503659
0.000703125,0.00291666682929915
0.00078125,0.00291714838929505
0.000859375,0.00291768070307211
0.0009375,0.00291826377081627
0.001015625,0.00291889758495994
0.00109375,0.00291958213116823
0.001171875,0.00292031739373959
0.00125,0.00292110335908217
0.001328125,0.00292194001593138
0.00140625,0.00292282735538797
0.001484375,0.0029237653709417
0.0015625,0.0029247540584803
0.001640625,0.00292579341628398
0.00171875,0.00292688344500526
0.001796875,0.00292802414763437
0.001875,0.00292921552945002
0.001953125,0.00293045759795565
0.00203125,0.00293175036279607
0.002109375,0.00293309383492109
0.0021875,0.00293448802366948
0.002265625,0.00293593293559801
0.00234375,0.00293742857449956
0.002421875,0.00293897494146118
0.0025,0.0029405720349355
0.002578125,0.00294221985082587
0.00265625,0.00294391838258505
0.002734375,0.00294566762132734
0.0028125,0.00294746755595454
0.002890625,0.0029493181732954
0.00296875,0.0029512194582587
0.003046875,0.00295317139401704
0.003125,0.00295517396294922
0.003203125,0.00295722714859265
0.00328125,0.00295933093612233
0.003359375,0.0029614853123194
0.0034375,0.0029636902655208
0.003515625,0.00296594578555364
0.00359375,0.00296825186365387
0.003671875,0.00297060849236991
0.00375,0.00297301566545051
0.003828125,0.0029754733777176
0.00390625,0.00297798162492362
0.003984375,0.00298054040359366
0.0040625,0.00298314971074516
0.004140625,0.00298580954151872
0.00421875,0.0029885198857591
0.004296875,0.00299128072761391
0.004375,0.00299409204570343
0.004453125,0.00299695381331122
0.00453125,0.00299986599859489
0.004609375,0.00300282856481717
0.0046875,0.00300584147059744
0.004765625,0.00300890467018352
0.00484375,0.00301201811374387
0.004921875,0.00301518174768037
0.005,0.00301839551496138
0.005078125,0.00302165935572333
0.00515625,0.0030249732102882
0.005234375,0.00302833702184445
0.0053125,0.00303175073643936
0.005390625,0.00303521430268062
0.00546875,0.00303872767140483
0.005546875,0.00304229079531341
0.005625,0.00304590362857566
0.005703125,0.00304956612639934
0.00578125,0.00305327824456857
0.005859375,0.00305703993894942
0.0059375,0.00306085116496323
0.006015625,0.0030647118770268
0.00609375,0.00306862202700781
0.006171875,0.00307258155777032
0.00625,0.00307659039945124
0.006328125,0.00308064846971282
0.00640625,0.00308475567423343
0.006484375,0.0030889119072403
0.0065625,0.00309311705208469
0.006640625,0.00309737098185931
0.00671875,0.00310167356005809
0.006796875,0.00310602464127838
0.006875,0.00311042407196549
0.006953125,0.00311487169119982
0.00703125,0.00311936733154198
0.007109375,0.00312391082210066
0.0071875,0.00312850199733322
0.007265625,0.00313314069980872
0.00734375,0.00313782677919712
0.007421875,0.00314256009110296
0.0075,0.0031473404958254
0.007578125,0.00315216785704423
0.00765625,0.0031570420404325
0.007734375,0.00316196291219632
0.0078125,0.00316693033754166
0.007890625,0.00317194417906903
0.00796875,0.00317700429509634
0.008046875,0.0031821105377982
0.008125,0.00318726274645463
0.008203125,0.00319246073481565
0.00828125,0.00319770428898304
0.008359375,0.00320299316876524
0.0084375,0.00320832710915177
0.008515625,0.00321370582188386
0.00859375,0.00321912899712143
0.008671875,0.00322459630520672
0.00875,0.00323010739852386
0.008828125,0.00323566191345448
0.00890625,0.00324125947242972
0.008984375,0.00324689968607723
0.0090625,0.00325258215603432
0.009140625,0.00325830648855172
0.00921875,0.00326407231178542
0.009296875,0.00326987927556374
0.009375,0.00327572704793034
0.009453125,0.00328161531152067
0.00953125,0.00328754375977587
0.009609375,0.00329351209299545
0.0096875,0.00329952001422948
0.009765625,0.00330556722501208
0.00984375,0.00331165342093761
0.009921875,0.00331777828708067
0.01,0.00332394149326209
0.010078125,0.00333014268757307
0.01015625,0.00333638147506024
0.010234375,0.0033426574013143
0.0103125,0.00334896995480525
0.010390625,0.0033553185711806
0.01046875,0.0033617026377873
0.010546875,0.00336812149841781
0.010625,0.00337457445827826
0.010703125,0.00338106078917807
0.01078125,0.00338757973493927
0.010859375,0.00339413051702422
0.0109375,0.00340071234038045
0.011015625,0.00340732439950531
0.01109375,0.0034139658906812
0.011171875,0.00342063605315681
0.01125,0.00342733418803221
0.011328125,0.00343405965021399
0.01140625,0.00344081183873273
0.011484375,0.00344759018671328
0.0115625,0.00345439415100253
0.011640625,0.00346122320145887
0.01171875,0.00346807680990749
0.011796875,0.00347495443876776
0.011875,0.00348185552935655
0.011953125,0.00348877948987441
0.01203125,0.00349572568299955
0.012109375,0.00350269340246232
0.0121875,0.00350968182557291
0.012265625,0.00351669000441728
0.01234375,0.00352371687811813
0.012421875,0.00353076128603905
0.0125,0.00353782198149584
0.012578125,0.0035448976459676
0.01265625,0.00355198690380133
0.012734375,0.00355908833740261
0.0128125,0.00356620050290459
0.012890625,0.00357332194630724
0.01296875,0.00358045122007891
0.013046875,0.00358758690093602
0.013125,0.00359472763812639
0.013203125,0.00360187223053029
0.01328125,0.00360901962596983
0.013359375,0.00361616889657397
0.0134375,0.00362331921327221
0.013515625,0.00363046981958425
0.01359375,0.00363762000471992
0.013671875,0.00364476907600619
0.01375,0.00365191633065736
0.013828125,0.00365906102690658
0.01390625,0.00366620235451934
0.013984375,0.00367333940470606
0.0140625,0.00368047113708055
0.014140625,0.00368759630534286
0.01421875,0.00369471338995086
0.014296875,0.00370182062120259
0.014375,0.00370891601774308
0.014453125,0.00371599742616868
0.01453125,0.00372306256168792
0.014609375,0.00373010904980951
0.0146875,0.00373713446902383
0.014765625,0.0037441363944464
0.01484375,0.00375111244238718
0.014921875,0.00375806031581307
0.015,0.0037649778506657
0.015078125,0.00377186307201244
0.01515625,0.00377871432592917
0.015234375,0.00378553034903314
0.0153125,0.00379231021271362
0.015390625,0.00379905325497404
0.01546875,0.00380575901082538
0.015546875,0.0038124271412847
0.015625,0.00381905736103552
0.015703125,0.00382564936481013
0.01578125,0.00383220275255764
0.015859375,0.00383871695346464
0.0159375,0.00384519114890114
0.016015625,0.00385162419434759
0.01609375,0.00385801451900371
0.016171875,0.00386435994965435
0.01625,0.00387065769889573
0.016328125,0.00387690448333105
0.01640625,0.00388309664966964
0.016484375,0.00388923030298233
0.0165625,0.0038953014369803
0.016640625,0.00390130606618169
0.01671875,0.00390724035982924
0.016796875,0.00391310077742372
0.016875,0.00391888420573802
0.016953125,0.00392458809717781
0.01703125,0.00393021060979834
0.017109375,0.00393575079892756
0.0171875,0.00394120884346551
0.017265625,0.00394658592195601
0.01734375,0.00395188394369083
0.017421875,0.00395710527356256
0.0175,0.00396225245360687
0.017578125,0.00396732792152035
0.01765625,0.0039723337264635
0.017734375,0.00397727124248266
0.0178125,0.0039821408799079
0.017890625,0.00398694179511074
0.01796875,0.00399167159902824
0.018046875,0.00399632606109266
0.018125,0.00400089871189626
0.018203125,0.00400538074423595
0.01828125,0.00400976178561532
0.018359375,0.00401403086377812
0.0184375,0.00401817737925547
0.018515625,0.00402219208278196
0.01859375,0.00402606805660578
0.018671875,0.00402980169887785
0.01875,0.00403339371046442
0.018828125,0.00403685008367596
0.01890625,0.0040401830925317
0.018984375,0.00404341228427893
0.0190625,0.00404656549705613
0.019140625,0.00404967926456422
0.01921875,0.00405279317379932
0.019296875,0.004055938718345
0.019375,0.00405912755162791
0.019453125,0.00406233974374474
0.01953125,0.00406551210332425
0.019609375,0.00406852664238039
0.0196875,0.00407119927571845
0.019765625,0.00407326885626932
0.01984375,0.00407438665376436
0.019921875,0.00407410638730866
0.02,0.00407187492468787
0.020078125,0.484545692927881
0.02015625,0.484663135492733
0.020234375,0.484819726461052
0.0203125,0.485015195726078
0.020390625,0.485249293669558
0.02046875,0.485521789854845
0.020546875,0.485832471925185
0.020625,0.486181144707723
0.020703125,0.486567629523484
0.02078125,0.486991763703305
0.020859375,0.487453400309321
0.0209375,0.487952408061296
0.021015625,0.488488671465217
0.02109375,0.489062089190687
0.021171875,0.489672562126289
0.02125,0.490319985644833
0.021328125,0.491004249389124
0.02140625,0.491725237440192
0.021484375,0.49248282848293
0.0215625,0.493276895968934
0.021640625,0.494107308276201
0.02171875,0.494973928865493
0.021796875,0.495876616433071
0.021875,0.496815225059573
0.021953125,0.497789604354814
0.02203125,0.498799599599336
0.022109375,0.499845052035456
0.0221875,0.500925799602275
0.022265625,0.502041677341738
0.02234375,0.503192517570544
0.022421875,0.504378150048737
0.0225,0.505598402150023
0.022578125,0.506853099033515
0.02265625,0.508142063816624
0.022734375,0.509465117748798
0.0228125,0.51082208038583
0.022890625,0.512212769764494
0.02296875,0.513637002577216
0.023046875,0.5150945943454
0.023125,0.516585359541012
0.023203125,0.518109111628225
0.02328125,0.519665663188465
0.023359375,0.521254826073831
0.0234375,0.522876411557512
0.023515625,0.524530230480837
0.02359375,0.526216093396868
0.023671875,0.527933810710368
0.02375,0.529683192814118
0.023828125,0.531464050221403
0.02390625,0.533276193694674
0.023984375,0.535119434370263
0.0240625,0.536993583878217
0.024140625,0.538898454441711
0.02421875,0.540833858970069
0.024296875,0.542799611178627
0.024375,0.544795525710857
0.024453125,0.546821418257561
0.02453125,0.548877105673148
0.024609375,0.550962406088934
0.0246875,0.553077139023436
0.024765625,0.555221125489637
0.02484375,0.557394188099208
0.024921875,0.559596151163688
0.025,0.561826840792593
0.025078125,0.564086084982376
0.02515625,0.566373713638902
0.025234375,0.568689558587851
0.0253125,0.571033453637697
0.025390625,0.573405234644469
0.02546875,0.575804739572462
0.025546875,0.578231808550964
0.025625,0.580686283927144
0.025703125,0.583168010315077
0.02578125,0.585676834641097
0.025859375,0.588212606185512
0.0259375,0.59077517662072
0.026015625,0.593364400045924
0.02609375,0.595980132993489
0.026171875,0.598622234304829
0.02625,0.601290565076276
0.026328125,0.60398498870667
0.02640625,0.606705370948158
0.026484375,0.609451579955363
0.0265625,0.612223486332711
0.026640625,0.615020963180164
0.02671875,0.617843886137277
0.026796875,0.62069213342565
0.026875,0.623565585889889
0.026953125,0.626464127037024
0.02703125,0.629387643074353
0.027109375,0.632336022927088
0.0271875,0.635309158190335
0.027265625,0.638306943098974
0.02734375,0.641329274518259
0.027421875,0.644376051932252
0.0275,0.647447177429582
0.027578125,0.65054255568662
0.02765625,0.653662093948275
0.027734375,0.656805702006348
0.0278125,0.659973292175692
0.027890625,0.663164779268221
0.02796875,0.66638008056482
0.028046875,0.669619115782649
0.028125,0.672881806924658
0.028203125,0.676168077982998
0.02828125,0.679477854887191
0.028359375,0.682811065532463
0.0284375,0.686167639808525
0.028515625,0.689547509628477
0.02859375,0.69295060895764
0.028671875,0.696376873842498
0.02875,0.699826242439669
0.028828125,0.703298655044838
0.02890625,0.706794054121954
0.028984375,0.710312384332276
0.0290625,0.713853592564114
0.029140625,0.717417627962698
0.02921875,0.721004441912391
0.029296875,0.724613987964468
0.029375,0.72824622175649
0.029453125,0.731901100929274
0.02953125,0.735578585041517
0.029609375,0.739278635482334
0.0296875,0.743001215381644
0.029765625,0.746746289518663
0.02984375,0.750513824228408
0.029921875,0.754303787306491
0.03,0.75811614791215
0.030078125,0.761950876439606
0.03015625,0.765807944106452
0.030234375,0.769687322621538
0.0303125,0.773588984198087
0.030390625,0.777512901600663
0.03046875,0.781459048193333
0.030546875,0.785427397989003
0.030625,0.789417925700028
0.030703125,0.793430606789835
0.03078125,0.797465417525791
0.030859375,0.801522335033085
0.0309375,0.805601337349736
0.031015625,0.809702403482612
0.03109375,0.813825513502727
0.031171875,0.81797064879378
0.03125,0.822137792062159
0.031328125,0.826326927136675
0.03140625,0.830538038755653
0.031484375,0.834771112350623
0.0315625,0.839026133827034
0.031640625,0.843303089341885
0.03171875,0.84760196507854
0.031796875,0.8519227470187
0.031875,0.856265420711816
0.031953125,0.860629971041841
0.03203125,0.865016381990443
0.032109375,0.869424636247967
0.0321875,0.873854714490762
0.032265625,0.878306595200351
0.03234375,0.882780254773889
0.032421875,0.887275667643487
0.0325,0.891792806398028
0.032578125,0.896331641907626
0.03265625,0.900892143450564
0.032734375,0.905474278842683
0.0328125,0.910078014569088
0.032890625,0.914703315918211
0.03296875,0.919350147118132
0.033046875,0.924018471483567
0.033125,0.92870825191292
0.033203125,0.93341945166637
0.03328125,0.93815203416768
0.033359375,0.942905962517899
0.0334375,0.947681199001868
0.033515625,0.952477704589515
0.03359375,0.957295438432045
0.033671875,0.962134357353282
0.03375,0.966994415336235
0.033828125,0.971875563004848
0.03390625,0.976777747101611
0.033984375,0.981700909960333
0.0340625,0.986644988948637
0.034140625,0.991609915468219
0.03421875,0.996595614108188
0.034296875,1.00160200285284
0.034375,1.0066289934594
0.034453125,1.01167649184164
0.03453125,1.01674439845939
0.034609375,1.02183260871357
0.0346875,1.02694101334657
0.034765625,1.03206949884819
0.03484375,1.03721794786648
0.034921875,1.04238623962396
0.035,1.04757425033847
0.035078125,1.05278185380937
0.03515625,1.05800892341177
0.035234375,1.06325533327157
0.0353125,1.06852095738362
0.035390625,1.0738056685353
0.03546875,1.07910933722065
0.035546875,1.08443183054525
0.035625,1.08977301112224
0.035703125,1.0951327359593
0.03578125,1.10051085533737
0.035859375,1.10590721168071
0.0359375,1.11132163841895
0.036015625,1.11675395884071
0.03609375,1.12220398463806
0.036171875,1.12767151334505
0.03625,1.13315632796124
0.036328125,1.13865819834261
0.03640625,1.14417688268603
0.036484375,1.14971212902897
0.0365625,1.15526367676425
0.036640625,1.16083125816969
0.03671875,1.16641459995182
0.036796875,1.17201342480392
0.036875,1.17762745297758
0.036953125,1.18325640386784
0.03703125,1.18889999762286
0.037109375,1.19455795826588
0.0371875,1.20023001973901
0.037265625,1.20591592564951
0.03734375,1.21161542587071
0.037421875,1.21732827305184
0.0375,1.22305421910146
0.037578125,1.22879301164468
0.03765625,1.23454439045535
0.037734375,1.2403080838634
0.0378125,1.24608380513805
0.037890625,1.25187124884766
0.03796875,1.25767008719657
0.038046875,1.26347996620676
0.038125,1.26930049672414
0.038203125,1.27513124312693
0.03828125,1.28097172937405
0.038359375,1.28682144983364
0.0384375,1.29267988022171
0.038515625,1.2985464886191
0.03859375,1.30442074656506
0.038671875,1.31030214022519
0.03875,1.31619018163209
0.038828125,1.32208441999693
0.03890625,1.3279844530901
0.038984375,1.33388993868997
0.0390625,1.3398006092679
0.039140625,1.34571634102426
0.03921875,1.35163721333676
0.039296875,1.35756344831144
0.039375,1.36349533073019
0.039453125,1.3694331274905
0.03953125,1.37537700657224
0.039609375,1.38132695555864
0.0396875,1.38728269974683
0.039765625,1.39324361989107
0.03984375,1.39920866963337
0.039921875,1.40517629268662
0.04,1.41114433984751
0.0401953125,1.27349943040614
0.040390625,1.27351051703188
0.0405859375,1.27353090781233
0.04078125,1.27355971252198
0.0409765625,1.27359617461463
0.041171875,1.27363965411772
0.0413671875,1.27368961053086
0.0415625,1.27374558572762
0.0417578125,1.27380718685896
0.041953125,1.27387406925775
0.0421484375,1.27394591934309
0.04234375,1.27402243752348
0.0425390625,1.27410332109853
0.042734375,1.27418824758051
0.0429296875,1.27427686440023
0.043125,1.27436878991733
0.0433203125,1.27446361749516
0.043515625,1.27456091963501
0.0437109375,1.2746602521088
0.04390625,1.2747611580895
0.0441015625,1.27486317227925
0.044296875,1.27496582503524
0.0444921875,1.27506864649293
0.0446875,1.27517117068681
0.0448828125,1.27527293966855
0.045078125,1.27537350762179
0.0452734375,1.27547244474516
0.04546875,1.27556933923517
0.0456640625,1.27566379712734
0.045859375,1.27575544178955
0.0460546875,1.2758439134119
0.04625,1.27592886849543
0.0464453125,1.27600997933987
0.046640625,1.27608693353018
0.0468359375,1.27615943342213
0.04703125,1.27622719562689
0.0472265625,1.27628995049471
0.047421875,1.27634744159778
0.0476171875,1.27639942521082
0.0478125,1.2764456697561
0.0480078125,1.2764859552739
0.048203125,1.27652007307854
0.0483984375,1.27654782545869
0.04859375,1.27656902537843
0.0487890625,1.27658349617859
0.048984375,1.27659107127853
0.0491796875,1.27659159387845
0.049375,1.27658491666188
0.0495703125,1.27657090149858
0.049765625,1.27654941914784
0.0499609375,1.27652034896217
0.05015625,1.27648357858987
0.0503515625,1.27643900362782
0.050546875,1.27638652712375
0.0507421875,1.27632605901156
0.0509375,1.27625751554469
0.0511328125,1.2761808187298
0.051328125,1.27609589576069
0.0515234375,1.27600267845273
0.05171875,1.27590110267748
0.0519140625,1.2757911077978
0.052109375,1.27567263610299
0.0523046875,1.27554563224458
0.0525,1.27541004267202
0.0526953125,1.2752658150726
0.052890625,1.27511289790777
0.0530859375,1.2749512401928
0.05328125,1.27478079137213
0.0534765625,1.27460150119878
0.053671875,1.2744133196138
0.0538671875,1.2742161966257
0.0540625,1.2740100821905
0.0542578125,1.27379492609156
0.054453125,1.27357067781969
0.0546484375,1.27333728645355
0.05484375,1.2730947005399
0.0550390625,1.27284286797418
0.055234375,1.27258173588314
0.0554296875,1.27231125050705
0.055625,1.27203135704266
0.0558203125,1.27174199946584
0.056015625,1.27144312035287
0.0562109375,1.27113466070237
0.05640625,1.2708165597567
0.0566015625,1.27048875482398
0.056796875,1.27015118109975
0.0569921875,1.26980377148893
0.0571875,1.26944645642771
0.0573828125,1.26907916370559
0.057578125,1.2687018182874
0.0577734375,1.26831434214302
0.05796875,1.26791665412837
0.0581640625,1.26750866991237
0.058359375,1.26709030190878
0.0585546875,1.26666145920793
0.05875,1.26622204750866
0.0589453125,1.26577196905005
0.059140625,1.26531112254347
0.0593359375,1.26483940310435
0.05953125,1.26435670218414
0.0597265625,1.26386290750233
0.059921875,1.26335790297835
0.0601171875,1.26284156866364
0.0603125,1.26231378067446
0.0605078125,1.26177441110564
0.060703125,1.26122332791255
0.0608984375,1.26066039478735
0.06109375,1.26008547103513
0.0612890625,1.25949841145009
0.061484375,1.25889906619157
0.0616796875,1.25828728066041
0.061875,1.25766289537511
0.0620703125,1.25702574584781
0.062265625,1.25637566246099
0.0624609375,1.25571247034321
0.06265625,1.25503598924564
0.0628515625,1.25434603341431
0.063046875,1.25364241143878
0.0632421875,1.25292492608132
0.0634375,1.25219337410494
0.0636328125,1.25144754610107
0.063828125,1.25068722631727
0.0640234375,1.24991219248513
0.06421875,1.2491222156479
0.0644140625,1.24831705998852
0.064609375,1.24749648265723
0.0648046875,1.24666023359953
0.065,1.24580805538395
0.0651953125,1.24493968303007
0.065390625,1.24405484383378
0.0655859375,1.24315325717502
0.06578125,1.24223463431399
0.0659765625,1.24129867818708
0.066171875,1.24034508320244
0.0663671875,1.23937353503578
0.0665625,1.23838371042614
0.0667578125,1.2373752769716
0.066953125,1.2363478929251
0.0671484375,1.23530120699017
0.06734375,1.23423485811683
0.0675390625,1.23314847529721
0.067734375,1.23204167735799
0.0679296875,1.23091407269677
0.068125,1.22976525891627
0.0683203125,1.22859482242984
0.068515625,1.22740233806663
0.0687109375,1.2261873686765
0.06890625,1.2249494647351
0.0691015625,1.223688163949
0.069296875,1.22240299086067
0.0694921875,1.22109345645365
0.0696875,1.21975905775768
0.0698828125,1.2183992774539
0.070078125,1.2170135834799
0.0702734375,1.21560142863739
0.07046875,1.21416225021717
0.0706640625,1.21269546964034
0.070859375,1.21120049210189
0.0710546875,1.20967670621417
0.07125,1.20812348365046
0.0714453125,1.20654017878853
0.071640625,1.20492612835415
0.0718359375,1.20328065106482
0.07203125,1.20160304727332
0.0722265625,1.19989259861142
0.072421875,1.19814856763367
0.0726171875,1.19637019746081
0.0728125,1.19455671140323
0.0730078125,1.19270731246352
0.073203125,1.19082118273561
0.0733984375,1.18889748279204
0.07359375,1.18693535107101
0.0737890625,1.18493390326369
0.073984375,1.18289223170146
0.0741796875,1.18080940474333
0.074375,1.17868446616339
0.0745703125,1.17651643453808
0.074765625,1.17430430263424
0.0749609375,1.17204703679626
0.07515625,1.16974357633625
0.0753515625,1.16739283303162
0.075546875,1.16499369102839
0.0757421875,1.1625450069777
0.0759375,1.16004561018825
0.0761328125,1.15749430277886
0.076328125,1.15488985983106
0.0765234375,1.1522310295419
0.07671875,1.14951653337659
0.0769140625,1.14674506622167
0.077109375,1.14391529653777
0.0773046875,1.1410258665131
0.0775,1.13807539221647
0.0776953125,1.13506246376106
0.077890625,1.13198564572951
0.0780859375,1.12884347825973
0.07828125,1.12563447838961
0.0784765625,1.12235714141188
0.078671875,1.11900994222896
0.0788671875,1.11559133670813
0.0790625,1.11209976303667
0.0792578125,1.1085336430773
0.079453125,1.10489138372387
0.0796484375,1.10117137825715
0.07984375,1.09737200770087
0.0800390625,1.09349164217806
0.080234375,1.08952864238516
0.0804296875,1.08548136281161
0.080625,1.08134815800813
0.0808203125,1.0771273896705
0.081015625,1.07281743373937
0.0812109375,1.0684166874997
0.08140625,1.06392357668022
0.0816015625,1.05933656255293
0.081796875,1.05465414903215
0.0819921875,1.04987488977369
0.0821875,1.04499739527369
0.0823828125,1.04002033996741
0.082578125,1.03494246932798
0.0827734375,1.02976260717864
0.08296875,1.02447966491884
0.0831640625,1.01909265305451
0.083359375,1.01360069313356
0.0835546875,1.00800302968339
0.08375,1.00229904214751
0.0839453125,0.996488256820873
0.084140625,0.990570358783878
0.0843359375,0.984545203835091
0.08453125,0.978412830422127
0.0847265625,0.972173471570899
0.084921875,0.965827566812709
0.0851171875,0.959375774108572
0.0853125,0.952818981709184
0.0855078125,0.946158319751862
0.085703125,0.939395171701931
0.0858984375,0.932531185782841
0.08609375,0.925568286402695
0.0862890625,0.918508685576542
0.086484375,0.911354894344315
0.0866796875,0.904109734183836
0.086875,0.896776348418565
0.0870703125,0.889358213619716
0.087265625,0.881859151002082
0.0874609375,0.874283337813388
0.08765625,0.866635318456435
0.0878515625,0.858920001891975
0.088046875,0.85114260694472
0.0882421875,0.843308577359207
0.0884375,0.835423494785073
0.0886328125,0.827492991775774
0.088828125,0.819522664802828
0.0890234375,0.811517987286999
0.08921875,0.803484222648263
0.0894140625,0.795426337375927
0.089609375,0.787348914121131
0.0898046875,0.779256064813369
0.09,0.77115134380309
0.090078125,0.76795893692259
0.09015625,0.764904540387062
0.090234375,0.761836921170843
0.0903125,0.758762142044636
0.090390625,0.755684976296293
0.09046875,0.752609054497254
0.090546875,0.74953701125729
0.090625,0.746470631967661
0.090703125,0.743410999532376
0.09078125,0.740358641087665
0.090859375,0.737313674709188
0.0909375,0.734275956106567
0.091015625,0.731245225304978
0.09109375,0.728221250262064
0.091171875,0.72520392260927
0.09125,0.722193266582497
0.091328125,0.719189423831393
0.09140625,0.716192637724347
0.091484375,0.713203237655116
0.0915625,0.710221623350753
0.091640625,0.707248249180956
0.09171875,0.704283608468949
0.091796875,0.701328217803816
0.091875,0.698382601354301
0.091953125,0.695447275184271
0.09203125,0.692522731570743
0.092109375,0.689609424153111
0.0921875,0.686707760955337
0.092265625,0.683818107291307
0.09234375,0.680940790493464
0.092421875,0.678076104656872
0.0925,0.675224315382755
0.092578125,0.672385664521759
0.09265625,0.669560374916681
0.092734375,0.66674865514477
0.0928125,0.663950704259679
0.092890625,0.661166716532888
0.09296875,0.65839688619481
0.093046875,0.6556414121717
0.093125,0.652900502281455
0.093203125,0.650174374154486
0.09328125,0.647463253292298
0.093359375,0.644767370786181
0.0934375,0.642086961035393
0.093515625,0.639422259465537
0.09359375,0.636773500247182
0.093671875,0.634140914014812
0.09375,0.631524725585963
0.093828125,0.628925151680522
0.09390625,0.626342398640413
0.093984375,0.623776660149394
0.0940625,0.621228114961407
0.094140625,0.618696925115713
0.09421875,0.616183236098407
0.094296875,0.613687178185491
0.094375,0.611208867872202
0.094453125,0.608748409302198
0.09453125,0.606305895696638
0.094609375,0.603881410783176
0.0946875,0.601475030224784
0.094765625,0.599086823048609
0.09484375,0.596716853074542
0.094921875,0.594365180343913
0.095,0.592031862547873
0.095078125,0.58971695644091
0.09515625,0.58742051881826
0.095234375,0.585142606311613
0.0953125,0.582883274689847
0.095390625,0.580642578139052
0.09546875,0.578420568542557
0.095546875,0.576217294760999
0.095625,0.574032801912568
0.095703125,0.571867130653243
0.09578125,0.569720316457075
0.095859375,0.56759238889662
0.0959375,0.565483370923283
0.096015625,0.563393278147817
0.09609375,0.561322118144575
0.096171875,0.559269890154909
0.09625,0.557236585544305
0.096328125,0.55522218847752
0.09640625,0.553226676598328
0.096484375,0.551250021709417
0.0965625,0.549292190452093
0.096640625,0.547353144986109
0.09671875,0.545432843669368
0.096796875,0.54353124173767
0.096875,0.541648291984434
0.096953125,0.539783945440408
0.09703125,0.537938152053353
0.097109375,0.536110861332397
0.0971875,0.534302022628023
0.097265625,0.53251158492891
0.09734375,0.530739496564681
0.097421875,0.528985704907659
0.0975,0.527250156074713
0.097578125,0.525532794629053
0.09765625,0.52383356328209
0.097734375,0.522152402595247
0.0978125,0.52048925068178
0.097890625,0.518844042908643
0.09796875,0.517216711598269
0.098046875,0.515607185730477
0.098125,0.514015390684783
0.098203125,0.512441248275231
0.09828125,0.510884677073138
0.098359375,0.509345592768503
0.0984375,0.507823908531531
0.098515625,0.506319535374225
0.09859375,0.50483238251188
0.098671875,0.503362357724829
0.09875,0.501909367720082
0.098828125,0.500473318492947
0.09890625,0.499054115689013
0.098984375,0.497651664965756
0.0990625,0.496265872354287
0.099140625,0.494896644565761
0.09921875,0.493543889008999
0.099296875,0.492207513598155
0.099375,0.490887426542171
0.099453125,0.489583536134026
0.09953125,0.488295750539993
0.099609375,0.487023977588914
0.0996875,0.485768124561316
0.099765625,0.484528097978641
0.09984375,0.483303803392289
0.099921875,0.482095145172685
0.1,0.480902026298247
0.100078125,0.479724348144249
0.10015625,0.478562010334769
0.100234375,0.477414910859172
0.1003125,0.476282946333575
0.100390625,0.475166012270731
0.10046875,0.47406400334982
0.100546875,0.472976813686439
0.100625,0.471904337102671
0.100703125,0.47084646739726
0.10078125,0.469803098615906
0.100859375,0.468774125321668
0.1009375,0.467759442865522
0.101015625,0.46675894765699
0.10109375,0.465772537436858
0.101171875,0.464800111451346
0.10125,0.463841570299878
0.101328125,0.462896815651494
0.10140625,0.461965749956998
0.101484375,0.461048276160837
0.1015625,0.460144297412911
0.101640625,0.45925371678016
0.10171875,0.458376436957957
0.101796875,0.457512359981374
0.101875,0.456661386936223
0.101953125,0.455823417669917
0.10203125,0.454998350501946
0.102109375,0.454186081934839
0.1021875,0.453386506550345
0.102265625,0.452599517295398
0.10234375,0.451825005871374
0.102421875,0.451062863124982
0.1025,0.450312979439414
0.102578125,0.44957524512568
0.10265625,0.448849550814209
0.102734375,0.448135787846713
0.1028125,0.447433848668277
0.102890625,0.446743627219725
0.10296875,0.446065019330282
0.103046875,0.445397923111526
0.103125,0.444742239349867
0.103203125,0.444097871557639
0.10328125,0.443464725505392
0.103359375,0.442842708661956
0.1034375,0.442231729633432
0.103515625,0.441631697601729
0.10359375,0.441042521762494
0.103671875,0.440464110762546
0.10375,0.439896372136716
0.103828125,0.439339211744011
0.10390625,0.438792533203502
0.103984375,0.438256237329234
0.1040625,0.437730221562107
0.104140625,0.437214379471559
0.10421875,0.436708600938366
0.104296875,0.436212772951917
0.104375,0.435726780471194
0.104453125,0.435250507286331
0.10453125,0.434783836880802
0.104609375,0.434326653294204
0.1046875,0.433878841985562
0.104765625,0.433440290697416
0.10484375,0.433010890320288
0.104921875,0.432590535758012
0.105,0.432179126793472
0.105078125,0.431776568962447
0.10515625,0.431382774210032
0.105234375,0.430997660345206
0.1053125,0.430621149765323
0.105390625,0.4302531681355
0.10546875,0.429893643066561
0.105546875,0.429542502791589
0.105625,0.429199674841047
0.105703125,0.428865084716522
0.10578125,0.42853865456315
0.105859375,0.428220301840633
0.1059375,0.427909937992997
0.106015625,0.427607467117027
0.10609375,0.427312784636385
0.106171875,0.427025776733675
0.10625,0.42674632190736
0.106328125,0.426474293326286
0.10640625,0.426209561210067
0.106484375,0.425951995211149
0.1065625,0.425701466798589
0.106640625,0.425457851643536
0.10671875,0.425221032006243
0.106796875,0.424990899124715
0.106875,0.424767355604884
0.106953125,0.424550317812288
0.10703125,0.424339718265985
0.107109375,0.424135507909275
0.1071875,0.423937656069783
0.107265625,0.423746146524087
0.10734375,0.423560972644815
0.107421875,0.423382132532099
0.1075,0.423209624141275
0.107578125,0.423043440406851
0.10765625,0.42288356436311
0.107734375,0.422729964261584
0.1078125,0.422582588685707
0.107890625,0.422441361663163
0.10796875,0.422306177776259
0.108046875,0.422176897270915
0.108125,0.422053342337932
0.108203125,0.421935302761442
0.10828125,0.421822551274967
0.108359375,0.421714860284479
0.1084375,0.421612018602356
0.108515625,0.421513848186866
0.10859375,0.421420220887059
0.108671875,0.421331075193416
0.10875,0.421246432995021
0.108828125,0.421166416344562
0.10890625,0.421091264232883
0.108984375,0.421021349375359
0.1090625,0.420957194650545
0.109140625,0.42089946357581
0.10921875,0.420848838912347
0.109296875,0.420805829247154
0.109375,0.420770569855752
0.109453125,0.420742623564923
0.10953125,0.420720781795694
0.109609375,0.420702866033177
0.1096875,0.420685530036758
0.109765625,0.42066406316904
0.10984375,0.420632195285989
0.109921875,0.420581903693163
0.11,0.420503222736579
0.110078125,0.646704918452298
0.11015625,0.645569707533351
0.110234375,0.644405225115041
0.1103125,0.643216524783515
0.110390625,0.642007921433394
0.11046875,0.640783041148145
0.110546875,0.639544870658342
0.110625,0.638295806398819
0.110703125,0.637037703184983
0.11078125,0.635771922527171
0.110859375,0.634499380598438
0.1109375,0.633220595867169
0.111015625,0.631935736422187
0.11109375,0.630644691087059
0.111171875,0.629347259613382
0.11125,0.628043261377122
0.111328125,0.626732539629531
0.11140625,0.625414960645761
0.111484375,0.624090412881161
0.1115625,0.62275880613442
0.111640625,0.621420070717706
0.11171875,0.620074156633846
0.111796875,0.618721032760201
0.111875,0.617360686039371
0.111953125,0.6159931206766
0.11203125,0.614618357333263
0.112109375,0.613236430797864
0.1121875,0.611847383499923
0.112265625,0.610451262892005
0.11234375,0.609048121338816
0.112421875,0.607638016063145
0.1125,0.606221009093156
0.112578125,0.604797167211213
0.11265625,0.603366561904126
0.112734375,0.601929269314452
0.1128125,0.600485370193351
0.112890625,0.599034949854521
0.11296875,0.597578098129217
0.113046875,0.596114909319423
0.113125,0.594645482018324
0.113203125,0.5931699187358
0.11328125,0.591688325764379
0.113359375,0.590200813130644
0.1134375,0.588707494548176
0.113515625,0.587208487371321
0.11359375,0.585703912549638
0.113671875,0.584193894583196
0.11375,0.582678561478486
0.113828125,0.581158044704945
0.11390625,0.57963247915214
0.113984375,0.578102003087438
0.1140625,0.576566758089693
0.114140625,0.575026888497116
0.11421875,0.57348254055382
0.114296875,0.5719338621978
0.114375,0.570381002971466
0.114453125,0.568824113932943
0.11453125,0.567263347567777
0.114609375,0.565698857701133
0.1146875,0.564130799410547
0.114765625,0.562559328939078
0.11484375,0.560984603608843
0.114921875,0.559406781735052
0.115,0.557826022540367
0.115078125,0.556242486064041
0.11515625,0.554656333018742
0.115234375,0.553067724661207
0.1153125,0.551476822726473
0.115390625,0.549883789368295
0.11546875,0.548288787099447
0.115546875,0.546691978732158
0.115625,0.545093527318498
0.115703125,0.543493596090802
0.11578125,0.54189234840205
0.115859375,0.540289947666227
0.1159375,0.538686557298726
0.116015625,0.537082340656558
0.11609375,0.53547746097465
0.116171875,0.533872081279773
0.11625,0.532266364311707
0.116328125,0.530660472459612
0.11640625,0.529054567699147
0.116484375,0.527448811529571
0.1165625,0.525843364910834
0.116640625,0.524238388200723
0.11671875,0.522634041091955
0.116796875,0.521030482549385
0.116875,0.519427870747181
0.116953125,0.517826363006073
0.11703125,0.516226115731104
0.117109375,0.514627284406504
0.1171875,0.513030023762629
0.117265625,0.511434487833151
0.11734375,0.509840829927718
0.117421875,0.508249202602259
0.1175,0.506659757629148
0.117578125,0.505072645966917
0.11765625,0.503488017729709
0.117734375,0.501906022156495
0.1178125,0.500326807579893
0.117890625,0.498750521394756
0.11796875,0.497177310026389
0.118046875,0.495607318900737
0.118125,0.494040692509954
0.118203125,0.492477574616598
0.11828125,0.49091810828414
0.118359375,0.489362435846288
0.1184375,0.487810698875813
0.118515625,0.486263038153101
0.11859375,0.484719593634434
0.118671875,0.483180504420364
0.11875,0.481645908723743
0.118828125,0.480115943837606
0.11890625,0.478590746103094
0.118984375,0.477070450877012
0.1190625,0.475555192505834
0.119140625,0.474045104425934
0.11921875,0.472540319346296
0.119296875,0.471040969268442
0.119375,0.469547185474842
0.119453125,0.468059098516677
0.11953125,0.466576838201173
0.119609375,0.465100533578529
0.1196875,0.463630312928147
0.119765625,0.462166303744597
0.11984375,0.460708632722911
0.119921875,0.459257425743439
0.12,0.45781280785618
0.120078125,0.456374903279036
0.12015625,0.454943835539541
0.120234375,0.453519727615679
0.1203125,0.452102701931762
0.120390625,0.450692880339608
0.12046875,0.449290384099216
0.120546875,0.447895333859221
0.120625,0.446507849636836
0.120703125,0.445128050797554
0.12078125,0.443756056034414
0.120859375,0.442391983346947
0.1209375,0.441035950019714
0.121015625,0.439688072600585
0.12109375,0.438348466895719
0.121171875,0.437017248057519
0.12125,0.435694530639767
0.121328125,0.434380428587837
0.12140625,0.433075055224987
0.121484375,0.431778523237915
0.1215625,0.430490944661752
0.121640625,0.429212430864368
0.12171875,0.427943092529939
0.121796875,0.426683039641997
0.121875,0.425432381465659
0.121953125,0.424191226529304
0.12203125,0.422959682605711
0.122109375,0.421737856723159
0.1221875,0.420525855262138
0.122265625,0.419323783980296
0.12234375,0.418131747988501
0.122421875,0.41694985172529
0.1225,0.415778198931112
0.122578125,0.414616892621956
0.12265625,0.413466035062753
0.122734375,0.412325727740304
0.1228125,0.411196071335908
0.122890625,0.410077165697619
0.12296875,0.408969109812181
0.123046875,0.407872001776706
0.123125,0.406785938776367
0.123203125,0.405711017072276
0.12328125,0.404647331980319
0.123359375,0.40359497784608
0.1234375,0.402554048019133
0.123515625,0.401524634826862
0.12359375,0.400506829547861
0.123671875,0.399500722384771
0.12375,0.398506402436722
0.123828125,0.39752395767128
0.12390625,0.396553474896106
0.123984375,0.395595039729993
0.1240625,0.394648736576249
0.124140625,0.393714648644372
0.12421875,0.392792857996998
0.124296875,0.391883445527227
0.124375,0.390986490923154
0.124453125,0.390102072632777
0.12453125,0.389230267829034
0.124609375,0.388371152375214
0.1246875,0.387524800790658
0.124765625,0.386691286216907
0.12484375,0.385870680384143
0.124921875,0.385063053578199
0.125,0.384268474607981
0.125078125,0.383487010769526
0.12515625,0.382718727772178
0.125234375,0.381963689668162
0.1253125,0.381221958823069
0.125390625,0.380493595890528
0.12546875,0.379778659787007
0.125546875,0.37907720766681
0.125625,0.37838929489729
0.125703125,0.377714975034308
0.12578125,0.377054299798011
0.125859375,0.376407319048857
0.1259375,0.375774080764044
0.126015625,0.375154631014317
0.12609375,0.374549013970916
0.126171875,0.37395727207065
0.12625,0.373379446111052
0.126328125,0.372815575229436
0.12640625,0.372265696877548
0.126484375,0.37172984679777
0.1265625,0.371208059001037
0.126640625,0.37070036574634
0.12671875,0.370206797522068
0.126796875,0.369727383028939
0.126875,0.369262149164892
0.126953125,0.368811121011666
0.12703125,0.368374321822884
0.127109375,0.367951772960265
0.1271875,0.367543493681166
0.127265625,0.367149501054973
0.12734375,0.366769809965281
0.127421875,0.366404433113676
0.1275,0.366053381023168
0.127578125,0.365716662041306
0.12765625,0.365394282342965
0.127734375,0.36508624593276
0.1278125,0.364792554647175
0.127890625,0.364513208156303
0.12796875,0.3642482039653
0.128046875,0.363997537428652
0.128125,0.363761202350217
0.128203125,0.363539192418018
0.12828125,0.363331501562612
0.128359375,0.363138123948089
0.1284375,0.362959053970502
0.128515625,0.362794286266383
0.12859375,0.362643815731358
0.128671875,0.362507637548889
0.12875,0.362385747229075
0.128828125,0.362278140657527
0.12890625,0.362184814154305
0.128984375,0.362105764542814
0.1290625,0.362040988392451
0.129140625,0.361990464876939
0.12921875,0.361954129273947
0.129296875,0.361931868837477
0.129375,0.361923522621763
0.129453125,0.361928881033021
0.12953125,0.361947685106317
0.129609375,0.361979625508834
0.1296875,0.362024341271101
0.129765625,0.362081418248477
0.12984375,0.362150387316016
0.129921875,0.362230722300932
0.13,0.362321837657679
0.130078125,0.00832133035520593
0.13015625,0.00832667403256288
0.130234375,0.00832920889668677
0.1303125,0.0083298576183493
0.130390625,0.0083293362447929
0.13046875,0.00832817568824478
0.130546875,0.00832674451480944
0.130625,0.00832527274674201
0.130703125,0.00832387640660919
0.13078125,0.00832258255335516
0.130859375,0.00832135458969488
0.1309375,0.00832011765726357
0.131015625,0.00831878397786098
0.13109375,0.00831727643090934
0.131171875,0.00831553806419839
0.13125,0.00831352951130318
0.131328125,0.00831122669121795
0.13140625,0.00830861865063259
0.131484375,0.00830570541392324
0.1315625,0.0083024958413878
0.131640625,0.00829900549653599
0.13171875,0.00829525452357585
0.131796875,0.00829126553660285
0.131875,0.00828706152237301
0.131953125,0.00828266375890676
0.13203125,0.00827808975522215
0.132109375,0.00827335168929603
0.1321875,0.00826845693982003
0.132265625,0.00826340907338394
0.13234375,0.00825820848792416
0.132421875,0.00825285304194925
0.1325,0.00824733867949688
0.132578125,0.00824166004991509
0.13265625,0.00823581112162383
0.132734375,0.00822978578907993
0.1328125,0.00822357847222845
0.132890625,0.00821718470778246
0.13296875,0.00821060173172901
0.133046875,0.00820382904581841
0.133125,0.00819686862979717
0.133203125,0.00818972434526961
0.13328125,0.00818240149616668
0.133359375,0.00817490652839187
0.1334375,0.00816724673401475
0.133515625,0.00815942995915718
0.13359375,0.00815146431585873
0.133671875,0.008143357898207
0.13375,0.00813511850302086
0.133828125,0.00812675335536974
0.13390625,0.00811826883921256
0.133984375,0.00810967023343004
0.1340625,0.00810096146703352
0.134140625,0.00809214518200268
0.13421875,0.00808322316124872
0.134296875,0.00807419655092535
0.134375,0.0080650660266866
0.134453125,0.00805583195729586
0.13453125,0.00804649456547738
0.134609375,0.00803705408586647
0.1346875,0.00802751091992177
0.134765625,0.00801786578767569
0.13484375,0.00800811987620651
0.134921875,0.00799827498472263
0.135,0.00798833366615729
0.135078125,0.0079782993395652
0.13515625,0.00796817611176044
0.135234375,0.00795796846888274
0.1353125,0.00794768115522801
0.135390625,0.00793731907580596
0.13546875,0.0079268872009932
0.135546875,0.00791639047334949
0.135625,0.00790583371666498
0.135703125,0.00789522154730115
0.13578125,0.00788455828788797
0.135859375,0.00787384788343568
0.1359375,0.00786309381991602
0.136015625,0.0078522990453901
0.13609375,0.00784146592669702
0.136171875,0.00783059641144831
0.13625,0.00781969219684067
0.136328125,0.00780875479968597
0.13640625,0.00779778561944951
0.136484375,0.00778678599985288
0.1365625,0.00777575728900052
0.136640625,0.00776470089799984
0.13671875,0.00775361835804099
0.136796875,0.00774251137590813
0.136875,0.00773138188789577
0.136953125,0.00772023211210576
0.13703125,0.0077090645987517
0.137109375,0.00769788222589192
0.1371875,0.00768668802039012
0.137265625,0.00767548504998008
0.13734375,0.00766427638630751
0.137421875,0.00765306507069394
0.1375,0.00764185408095919
0.137578125,0.0076306462993166
0.13765625,0.00761944448135348
0.137734375,0.00760825122610603
0.1378125,0.00759706894724096
0.137890625,0.00758589984535234
0.13796875,0.00757474588138094
0.138046875,0.00756360875213991
0.138125,0.00755248991310013
0.138203125,0.00754139068612707
0.13828125,0.00753031231039008
0.138359375,0.00751925596801305
0.1384375,0.00750822280882892
0.138515625,0.00749721397441089
0.13859375,0.0074862306213725
0.138671875,0.007475273943928
0.13875,0.00746434519570625
0.138828125,0.00745344571081307
0.13890625,0.00744257692413426
0.138984375,0.00743174039087612
0.1390625,0.00742093780245399
0.139140625,0.0074101709423571
0.13921875,0.00739944159375823
0.139296875,0.00738875151326104
0.139375,0.00737810241858329
0.139453125,0.00736749597672493
0.13953125,0.0073569337926106
0.139609375,0.00734641739820787
0.1396875,0.00733594824212297
0.139765625,0.00732552767967218
0.13984375,0.00731515696343209
0.139921875,0.00730483723426658
0.14,0.00729456951283167
0.140078125,0.00728435469540623
0.14015625,0.0072741935909889
0.140234375,0.00726408696822835
0.1403125,0.00725403556891749
0.140390625,0.00724404011760037
0.14046875,0.00723410133084103
0.140546875,0.00722421992615433
0.140625,0.00721439663059405
0.140703125,0.00720463218899985
0.14078125,0.00719492737190055
0.140859375,0.00718528298307213
0.1409375,0.00717569986675128
0.141015625,0.0071661789144963
0.14109375,0.00715672106496017
0.141171875,0.00714732726529381
0.14125,0.00713799844134869
0.141328125,0.00712873549190726
0.14140625,0.00711953928437931
0.141484375,0.00711041065070222
0.1415625,0.00710135038344237
0.141640625,0.00709235923209997
0.14171875,0.00708343789961243
0.141796875,0.00707458703906081
0.141875,0.0070658072505743
0.141953125,0.00705709907843462
0.14203125,0.00704846300842866
0.142109375,0.00703989947277719
0.1421875,0.00703140887786481
0.142265625,0.00702299161874866
0.14234375,0.0070146480828884
0.142421875,0.00700637865347851
0.1425,0.0069981837126306
0.142578125,0.00699006364440441
0.14265625,0.00698201883768775
0.142734375,0.00697404968892404
0.1428125,0.00696615660468927
0.142890625,0.0069583400041165
0.14296875,0.00695060032116963
0.143046875,0.00694293800658848
0.143125,0.00693535352163572
0.143203125,0.00692784731885698
0.14328125,0.00692041983551933
0.143359375,0.00691307149191608
0.1434375,0.00690580268979421
0.143515625,0.00689861381086893
0.14359375,0.00689150521542535
0.143671875,0.00688447724100578
0.14375,0.00687753020118426
0.143828125,0.00687066438442629
0.14390625,0.00686388005303339
0.143984375,0.00685717744217351
0.1440625,0.00685055675942072
0.144140625,0.00684401819288948
0.14421875,0.00683756192518173
0.144296875,0.006831188136609
0.144375,0.00682489700627434
0.144453125,0.00681868871308931
0.14453125,0.00681256343672449
0.144609375,0.00680652135849442
0.1446875,0.00680056266217825
0.144765625,0.00679468753477429
0.14484375,0.00678889616718939
0.144921875,0.00678318875486326
0.145,0.00677756549832784
0.145078125,0.00677202660314372
0.14515625,0.00676657227405281
0.145234375,0.00676120270847433
0.1453125,0.00675591809525392
0.145390625,0.00675071861399103
0.14546875,0.00674560443440883
0.145546875,0.00674057571576446
0.145625,0.00673563260630039
0.145703125,0.00673077524273685
0.14578125,0.00672600374980497
0.145859375,0.00672131823981951
0.1459375,0.00671671881229282
0.146015625,0.00671220555359007
0.14609375,0.00670777853780964
0.146171875,0.00670343783414647
0.14625,0.00669918351195389
0.146328125,0.00669501564129538
0.14640625,0.00669093429323464
0.146484375,0.00668693954009552
0.1465625,0.00668303145569274
0.146640625,0.00667921011553228
0.14671875,0.00667547559698162
0.146796875,0.00667182797941076
0.146875,0.00666826734430291
0.146953125,0.0066647937753356
0.14703125,0.00666140735842402
0.147109375,0.00665810818067321
0.1471875,0.00665489632617981
0.147265625,0.00665177187402484
0.14734375,0.00664873489789883
0.147421875,0.00664578546579111
0.1475,0.00664292363970592
0.147578125,0.00664014947540567
0.14765625,0.00663746302218164
0.147734375,0.00663486432265064
0.1478125,0.00663235341257939
0.147890625,0.00662993032073533
0.14796875,0.00662759506876393
0.148046875,0.00662534767114958
0.148125,0.00662318813772409
0.148203125,0.00662111647990794
0.14828125,0.00661913271247703
0.148359375,0.00661723685371663
0.1484375,0.00661542892553472
0.148515625,0.0066137089535486
0.14859375,0.00661207696714296
0.148671875,0.00661053299950078
0.14875,0.00660907708760594
0.148828125,0.00660770927221743
0.14890625,0.00660642959781775
0.148984375,0.00660523811253024
0.1490625,0.00660413486765924
0.149140625,0.00660311991024726
0.14921875,0.00660219327152453
0.149296875,0.00660135496482269
0.149375,0.00660060498536156
0.149453125,0.00659994331014023
0.14953125,0.00659936989793252
0.149609375,0.00659888468938411
0.1496875,0.006598487607215
0.149765625,0.00659817855652346
0.14984375,0.0065979574251949
0.149921875,0.0065978240844129
0.15,0.00659777838927184


==> data/PMA_gapfield_confIGA.txt <==
theta_conf	fluxconf
0	0.0289
0.595896439	0.029082523
0.680729809	0.029132135
1.190464477	0.029621725
1.782581278	0.030506533
2.159880194	0.0312391
2.370919647	0.03172021
2.9543661	0.033234684
2.986890122	0.033327452
3.531680728	0.035037276
3.618341439	0.035329208
4.102404325	0.037092656
4.164855644	0.03733362
4.643500428	0.039293546
4.664339452	0.039383585
5.074846354	0.041229249
5.218090257	0.041907095
5.471343169	0.043142268
5.762203482	0.044621175
5.849419178	0.04508472
6.197886677	0.046992911
6.295922948	0.047545283
6.526022445	0.048886263
6.818900219	0.05065008
6.848122975	0.050831557
7.14466615	0.052705274
7.330280522	0.05391028
7.437613845	0.05463578
7.714606783	0.056562635
7.830719626	0.057384515
7.982033942	0.058485185
8.245473094	0.060438219
8.319226676	0.060990411
8.49498002	0.062372454
8.744694902	0.06435878
8.79559422	0.064771414
8.979503848	0.066323856
9.213515182	0.068326945
9.259652146	0.068724179
9.439186821	0.070324287
9.662077334	0.072325489
9.662077334	0.072333879
9.720388419	0.072853073
10.24773893	0.078043654
10.70353458	0.082815117
10.77372774	0.083568165
11.29771029	0.089501983
11.65059175	0.093836788
11.81972197	0.095962112
12.33940641	0.10282216
12.52867688	0.105543698
12.85680344	0.110336491
13.35185678	0.11809451
13.37195399	0.11841991
13.8845098	0.127082845
14.12537554	0.131517645
14.39490605	0.136600412
14.86148562	0.14593003
14.90279838	0.146792708
15.40823471	0.157914946
15.56225071	0.161551034
15.91087738	0.169971814
16.23209167	0.178302793
16.41116502	0.182977241
16.88025056	0.196496326
16.90759455	0.197307459
17.40170775	0.212717147
17.50149348	0.216062081
17.89279302	0.229511177
18.10358664	0.237281139
18.38129277	0.247785513
18.68492061	0.260074289
18.86726563	0.267535181
19.25228549	0.284700781
19.34905941	0.289078157
19.80296217	0.311008258
19.82838472	0.312264448
20.30353101	0.337269668
20.33863712	0.339224646
20.77769942	0.364067127
20.86061289	0.369115745
21.24738262	0.392647678
21.37171301	0.400664864
21.713307	0.422837131
21.87084856	0.43352268
22.17622015	0.454476979
22.35876854	0.467420954
22.63656687	0.487180901
22.83741834	0.501820747
23.09321044	0.520416233
23.30756068	0.53620029
23.54502456	0.553789635
23.76811714	0.569823513
23.99637441	0.586297235
24.22132848	0.602053979
24.44205806	0.617571277
24.66407571	0.63227875
24.88499768	0.646850054
24.88499768	0.648700127
25.69073949	0.692418921
26.49744069	0.729939301
27.30662588	0.757099905
28.11778039	0.774620512
28.92916702	0.787948629
29.74318572	0.794563442
30.55899278	0.799481538
31.37680649	0.80246722
32.19504084	0.804033396
33.01527106	0.805207163
33.83738436	0.805762861
34.65965316	0.806154859
35.48149677	0.806433983
36.30506581	0.806543609
37.131245	0.806655307
37.95683053	0.806718069
38.78445365	0.806763957
39.61179909	0.806822933
40.44097494	0.80682686
41.26754836	0.806863556
42.0962943	0.806879947
42.92688842	0.806883597
43.75463573	0.806918416
44.58490287	0.806900381
45.41509713	0.806900381
46.24536427	0.806918416
47.07311158	0.806883597
47.9037057	0.806879947
48.73245164	0.806863556
49.55902506	0.80682686
50.38820091	0.806822933
51.21554635	0.806763957
52.04316947	0.806718069
52.868755	0.806655307
53.69493419	0.806543609
54.51850323	0.806433983
55.34034684	0.806154859
56.16261564	0.805762861
56.98472894	0.805207163
57.80495916	0.804033396
58.62319351	0.80246722
59.44100722	0.799481538
60.25681428	0.794563442
61.07083298	0.787948629
61.88221961	0.774620512
62.69337412	0.757099905
63.50255931	0.729939301
64.30926051	0.692418921
65.11500232	0.648700127
65.11500232	0.646850054
65.33592429	0.63227875
65.55794194	0.617571277
65.77867152	0.602053979
66.00362559	0.586297235
66.23188286	0.569823513
66.45497544	0.553789635
66.69243932	0.53620029
66.90678956	0.520416233
67.16258166	0.501820747
67.36343313	0.487180901
67.64123146	0.467420954
67.82377985	0.454476979
68.12915144	0.43352268
68.286693	0.422837131
68.62828699	0.400664864
68.75261738	0.392647678
69.13938711	0.369115745
69.22230058	0.364067127
69.66136288	0.339224646
69.69646899	0.337269668
70.17161528	0.312264448
70.19703783	0.311008258
70.65094059	0.289078157
70.74771451	0.284700781
71.13273437	0.267535181
71.31507939	0.260074289
71.61870723	0.247785513
71.89641336	0.237281139
72.10720698	0.229511177
72.49850652	0.216062081
72.59829225	0.212717147
73.09240545	0.197307459
73.11974944	0.196496326
73.58883498	0.182977241
73.76790833	0.178302793
74.08912262	0.169971814
74.43774929	0.161551034
74.59176529	0.157914946
75.09720162	0.146792708
75.13851438	0.14593003
75.60509395	0.136600412
75.87462446	0.131517645
76.1154902	0.127082845
76.62804601	0.11841991
76.64814322	0.11809451
77.14319656	0.110336491
77.47132312	0.105543698
77.66059359	0.10282216
78.18027803	0.095962112
78.34940825	0.093836788
78.70228971	0.089501983
79.22627226	0.083568165
79.29646542	0.082815117
79.75226107	0.078043654
80.27961158	0.072853073
80.33792267	0.072325489
80.33792267	0.072333879
80.56081318	0.070324287
80.74034785	0.068724179
80.78648482	0.068326945
81.02049615	0.066323856
81.20440578	0.064771414
81.2553051	0.06435878
81.50501998	0.062372454
81.68077332	0.060990411
81.75452691	0.060438219
82.01796606	0.058485185
82.16928037	0.057384515
82.28539322	0.056562635
82.56238616	0.05463578
82.66971948	0.05391028
82.85533385	0.052705274
83.15187702	0.050831557
83.18109978	0.05065008
83.47397756	0.048886263
83.70407705	0.047545283
83.80211332	0.046992911
84.15058082	0.04508472
84.23779652	0.044621175
84.52865683	0.043142268
84.78190974	0.041907095
84.92515365	0.041229249
85.33566055	0.039383585
85.35649957	0.039293546
85.83514436	0.03733362
85.89759567	0.037092656
86.38165856	0.035329208
86.46831927	0.035037276
87.01310988	0.033327452
87.0456339	0.033234684
87.62908035	0.03172021
87.84011981	0.0312391
88.21741872	0.030506533
88.80953552	0.029621725
89.31927019	0.029132135
89.40410356	0.029082523
90	0.0289
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 

==> data/PMA_gapfield_ibcm1.txt <==
theta_ibcm1	fluxibcm1
1.21E-06	0.02909
0.134027651	0.029098257
0.268049815	0.029126121
0.402069046	0.029171545
0.536109435	0.029235469
0.670155947	0.029317782
0.804154921	0.02941739
0.938210929	0.02953512
1.072315685	0.029670803
1.206302663	0.029823289
1.206302663	0.029823289
1.340370493	0.029996177
1.474482659	0.030185985
1.608557302	0.030393406
1.742633148	0.030617203
1.876748918	0.030858128
2.010822765	0.031114635
2.144893411	0.031388115
2.278999562	0.031676094
2.413228689	0.031980409
2.413228689	0.031980409
2.547290313	0.032310031
2.681571128	0.032655308
2.770763808	0.032892727
2.815622518	0.033015125
2.9498688	0.033388967
3.084160549	0.033777536
3.218190257	0.034180759
3.352438652	0.034596032
3.486728074	0.035025793
3.62097678	0.035468925
3.62097678	0.035468925
3.755486775	0.035945893
3.889779411	0.036435888
4.02402692	0.036937922
4.158439203	0.037453758
4.292962355	0.037980272
4.427385469	0.038519953
4.561496729	0.039070375
4.696325549	0.039631981
4.80077202	0.040077408
4.830758543	0.04020592
4.830758543	0.04020516
4.964847041	0.04082512
5.099676611	0.041455242
5.234106159	0.042097321
5.368910958	0.042749703
5.503746745	0.043412152
5.638178288	0.044085832
5.772604434	0.044769964
5.907837454	0.045464907
6.042257621	0.0461696
6.042257621	0.0461696
6.177100562	0.046934295
6.199085826	0.047060254
6.311908543	0.04771001
6.446755379	0.048494848
6.581606678	0.049290795
6.716860267	0.050096918
6.851715898	0.05091214
6.986571505	0.051739027
7.12182457	0.05257479
7.256675523	0.053421071
7.256675523	0.053421071
7.336376728	0.053963771
7.391521966	0.054344852
7.527287678	0.05527908
7.662129845	0.056223174
7.797508489	0.057178927
7.93273873	0.058145014
8.068122882	0.059121757
8.203512295	0.060109109
8.320420211	0.060971385
8.339303291	0.061108915
8.474698552	0.062123961
8.474698552	0.062123961
8.610094534	0.063236086
8.745887133	0.064360146
8.881279869	0.065497118
9.016668784	0.066645352
9.152449312	0.067806514
9.200171277	0.068218483
9.288474822	0.068978687
9.42385239	0.070163309
9.560284294	0.071361098
9.696326929	0.072572052
9.696326929	0.072572052
9.831688805	0.07390072
9.968128169	0.075243858
10.00436952	0.075600294
10.10417414	0.076601151
10.24022136	0.077973471
10.37666377	0.079359754
10.51270868	0.080763366
10.64875022	0.08218211
10.74809186	0.083220539
10.78593422	0.083617463
10.92197359	0.085066219
10.92197359	0.085066219
11.05877619	0.086658439
11.19520181	0.088268869
11.33201177	0.089899725
11.44437476	0.091259
11.46882788	0.09155024
11.60523357	0.093219627
11.74204769	0.094909024
11.87886329	0.096620602
12.01607207	0.098353531
12.10166545	0.099441772
12.15288573	0.100106976
12.15288573	0.100106976
12.29055205	0.102029893
12.42775975	0.103979536
12.56456823	0.105956231
12.70225287	0.107960299
12.72470993	0.108290047
12.83944533	0.109992036
12.97713736	0.112051724
13.11483553	0.114139644
13.2520079	0.116256066
13.31909504	0.117302295
13.38970396	0.118401228
13.38970396	0.118401228
13.52740138	0.120745466
13.66548928	0.123129571
13.80414378	0.125554039
13.88976837	0.127079873
13.94184492	0.128019334
14.07993104	0.130515895
14.21860789	0.133064315
14.35629833	0.135644965
14.4372395	0.13717591
14.4953746	0.13827237
14.63305292	0.140922554
14.63305292	0.140922554
14.77174335	0.143812545
14.91082645	0.146744751
14.96482742	0.14791525
15.04952327	0.149729316
15.18822095	0.152766791
15.32730567	0.155857594
15.46599996	0.159002433
15.47637278	0.159227139
15.60469025	0.162201424
15.74485288	0.165464971
15.88353933	0.168783742
15.88353933	0.168783571
15.97019391	0.171000696
16.02332668	0.172346688
16.16238919	0.175988811
16.30218163	0.179710977
16.441979	0.183513861
16.45007712	0.18375487
16.58216498	0.187398118
16.7219669	0.191354606
16.86176874	0.195403719
16.91761214	0.197043613
17.00195334	0.199536055
17.14174972	0.203752643
17.14174972	0.203752643
17.28154103	0.208221803
17.37206198	0.211147888
17.42291305	0.212810423
17.56269821	0.217500697
17.7036959	0.222303994
17.8149791	0.226201946
17.84508331	0.227230871
17.98485143	0.232273346
18.12585522	0.237432885
18.24880037	0.242018058
18.26724268	0.24273072
18.40824818	0.248148276
18.40824818	0.248148276
18.54925212	0.253871703
18.67182511	0.258929244
18.67182511	0.258929244
18.69192218	0.259733631
18.83292691	0.265624652
18.97392494	0.271663401
19.08530851	0.276510919
19.11661115	0.277841395
19.25759961	0.28416913
19.39991168	0.290658349
19.49213612	0.294911945
19.54260781	0.297291196
19.68492808	0.304095942
19.68492808	0.304095942
19.82724999	0.311074104
19.88929206	0.31420059
19.96994967	0.318254789
20.11226923	0.325629462
20.25458514	0.333202576
20.27924685	0.33454003
20.39867389	0.340975087
20.54098621	0.348953464
20.66343715	0.35592199
20.68470978	0.357145923
20.82738756	0.365541897
20.97111564	0.374153464
20.97111564	0.374153464
21.03944514	0.378336307
21.11484818	0.382965723
21.25895809	0.39194737
21.40269375	0.401094585
21.40905753	0.401572525
21.54642843	0.410420633
21.69053393	0.419912395
21.77415665	0.425487516
21.83426085	0.429574078
21.97948617	0.439406453
22.12358024	0.449417869
22.13254392	0.450023202
22.268815	0.459458046
22.268815	0.459458046
22.41252357	0.469539358
22.4849559	0.474589261
22.55813206	0.479766245
22.70337201	0.490121078
22.83371269	0.499464069
22.84861323	0.500603862
22.99422399	0.51121012
23.13946176	0.521926214
23.17609976	0.524593999
23.28628465	0.532738497
23.43189014	0.543641965
23.51403603	0.549830953
23.57872649	0.554618396
23.57872649	0.554618396
23.72395389	0.565213037
23.84879001	0.574012016
23.87116415	0.575618816
24.01801129	0.585866177
24.16486146	0.595955299
24.17751268	0.596844119
24.31207917	0.60592968
24.4589292	0.615794766
24.50218657	0.618728366
24.60577647	0.625590222
24.75298419	0.635317293
24.82451008	0.63993001
24.90151263	0.64501187
24.90151263	0.64501187
25.0483489	0.654825663
25.14113846	0.660664609
25.14113846	0.660664609
25.19725016	0.664238955
25.34579344	0.673272982
25.45411421	0.679586522
25.49261041	0.681782478
25.64151328	0.689825962
25.76555682	0.696096373
25.79005353	0.697409806
25.94035083	0.704595849
26.0716365	0.710591239
26.08925613	0.711369527
26.23779413	0.71785117
26.23779413	0.717846276
26.37445254	0.723387544
26.38811135	0.723919202
26.53700089	0.729895833
26.67545931	0.735191084
26.68732418	0.735669507
26.8376524	0.741277763
26.97215235	0.746053481
26.98834177	0.74660891
27.13867314	0.751682854
27.26524971	0.755709479
27.28900322	0.756422563
27.43968677	0.760804321
27.55769383	0.763906364
27.59186979	0.764780812
27.74219237	0.7677357
27.84543177	0.769631474
27.89474172	0.770628258
28.04505175	0.773608737
28.13031376	0.77520786
28.19724773	0.776432277
28.34980031	0.779095063
28.41461522	0.780160238
28.50199915	0.781605619
28.65419645	0.783963814
28.69453312	0.784542092
28.80867986	0.786183206
28.96087642	0.788265207
28.96087642	0.788265207
28.97161802	0.788387905
29.11306498	0.789894689
29.24854568	0.791196139
29.26755967	0.791387283
29.42170948	0.792778988
29.52105833	0.7936011
29.57586342	0.794052634
29.73036844	0.795216855
29.79111113	0.795650539
29.88452343	0.796285403
30.03867587	0.797268665
30.06107391	0.797390919
30.19317104	0.798161595
30.32694001	0.798850005
30.32694001	0.798850005
30.34934259	0.798990272
30.34934259	0.798990272
30.50348266	0.799799551
30.59071278	0.800224321
30.6600073	0.800557311
30.8161904	0.801256936
30.85446003	0.801417939
30.97237608	0.801896473
31.11407945	0.802435849
31.12890619	0.802486436
31.28508946	0.80303005
31.37162363	0.80329481
31.44126834	0.803515669
31.59988966	0.803946496
31.62955	0.804013677
31.75606145	0.80432789
31.75606145	0.80432789
31.88366065	0.80450718
31.91434729	0.80455259
32.07297876	0.804772844
32.13571254	0.804859653
32.23127143	0.804985689
32.38820607	0.805183353
32.38956419	0.805185819
32.54819354	0.805384206
32.63685323	0.80549225
32.63685323	0.80549225
32.70647861	0.805611289
32.86693842	0.805864592
32.88379766	0.805885367
33.02774451	0.806086675
33.13124184	0.806223649
33.18601863	0.806291393
33.18601863	0.806291393
33.34648833	0.806426096
33.37514598	0.806443045
33.50729493	0.80653813
33.61702604	0.806610332
33.66776477	0.806644234
33.83046965	0.806727706
33.85979827	0.806750258
33.99127285	0.806813674
34.09899912	0.806859968
34.15399082	0.806882681
34.31444977	0.806948659
34.33652573	0.806953278
34.47750257	0.807009132
34.57499678	0.807032624
34.64022577	0.807061011
34.80294884	0.807091197
34.8095357	0.807090456
34.8095357	0.807090456
34.96599866	0.807164791
35.04307514	0.807189548
35.13102659	0.807230295
35.2772814	0.807280871
35.29374213	0.807291161
35.45910692	0.807344014
35.50785742	0.807358463
35.62414887	0.807386577
35.73711582	0.80741401
35.78919343	0.807429257
35.95456333	0.80745365
35.96774739	0.807455442
36.11960419	0.807484085
36.11960419	0.807484085
36.19439445	0.807488476
36.28463944	0.807490485
36.42005961	0.807499006
36.45237855	0.807508941
36.61980116	0.807517511
36.64682157	0.807508901
36.78722851	0.807518281
36.86989765	0.807523997
36.95497906	0.807541381
37.09200031	0.807564564
37.1224066	0.807575026
37.28983031	0.807605385
37.31524891	0.8076106
37.45756647	0.807628362
37.53478581	0.807635774
37.62742781	0.807643938
37.62742781	0.807643938
37.75335876	0.807659964
37.79729539	0.807658243
37.9674832	0.8076792
37.97344373	0.807682995
38.13735355	0.807691098
38.1897911	0.80768445
38.30722117	0.807687834
38.40549803	0.807690549
38.47989963	0.80769132
38.62213127	0.807687149
38.64976132	0.807679695
38.8221318	0.807673343
38.83563097	0.807667867
38.83563097	0.807667867
38.99481863	0.807683525
39.04818249	0.807697055
39.16719295	0.807699402
39.16719295	0.807699402
39.26202169	0.807718188
39.33956488	0.807737931
39.47238682	0.807751453
39.5122415	0.807754086
39.68212317	0.807769827
39.68716602	0.807771037
39.86209747	0.807779791
39.89319247	0.807784572
40.03734042	0.807788113
40.10076186	0.807782776
40.21227513	0.807781967
40.30740182	0.807771884
40.38720697	0.8077614
40.51603313	0.807757058
40.56505281	0.807747071
40.72113822	0.807725229
40.72113822	0.807725229
40.73997756	0.807726044
40.73997756	0.807726044
40.91752296	0.807760294
40.92532139	0.807765433
41.09537395	0.807787031
41.13123065	0.807796116
41.27292028	0.807813886
41.33359057	0.807817037
41.45046235	0.807826803
41.53503857	0.807833745
41.63096826	0.807833306
41.73855482	0.80783291
41.81118043	0.807832608
41.93879713	0.807827741
41.99139664	0.807825567
42.13783613	0.807812215
42.17191133	0.807804078
42.3392779	0.807785453
42.35212409	0.807776363
42.35212409	0.807776363
42.53233018	0.807771883
42.53682597	0.807776836
42.53682597	0.807776836
42.71554883	0.807808499
42.73377528	0.807812049
42.898476	0.807838512
42.93286541	0.807835803
43.08140425	0.807855218
43.12833675	0.807855313
43.26462264	0.807858677
43.32292177	0.807855884
43.45030604	0.807863087
43.51997618	0.807852006
43.63599803	0.807854376
43.71309901	0.807843218
43.81920082	0.807832606
43.90592499	0.807822846
44.00768139	0.807804791
44.10067312	0.807811995
44.19337485	0.807807109
44.29204888	0.807803226
44.29204888	0.807803226
44.37934867	0.807817325
44.48255516	0.807831238
44.56784471	0.807842729
44.67588085	0.807854128
44.75548794	0.807855504
44.86352758	0.80787172
44.94598226	0.807869858
45.05401774	0.807869858
45.13647242	0.80787172
45.24451206	0.807855504
45.32411915	0.807854128
45.43215529	0.807842729
45.51744484	0.807831238
45.62065133	0.807817325
45.70795112	0.807803226
45.70795112	0.807803226
45.80662515	0.807807109
45.89932688	0.807811995
45.99231861	0.807804791
46.09407501	0.807822846
46.18079918	0.807832606
46.28690099	0.807843218
46.36400197	0.807854376
46.48002382	0.807852006
46.54969396	0.807863087
46.67707823	0.807855884
46.73537736	0.807858677
46.87166325	0.807855313
46.91859575	0.807855218
47.06713459	0.807835803
47.101524	0.807838512
47.26622472	0.807812049
47.28445117	0.807808499
47.46317403	0.807776836
47.46317403	0.807776836
47.46766982	0.807771883
47.64787591	0.807776363
47.64787591	0.807776363
47.6607221	0.807785453
47.82808867	0.807804078
47.86216387	0.807812215
48.00860336	0.807825567
48.06120287	0.807827741
48.18881957	0.807832608
48.26144518	0.80783291
48.36903174	0.807833306
48.46496143	0.807833745
48.54953765	0.807826803
48.66640943	0.807817037
48.72707972	0.807813886
48.86876935	0.807796116
48.90462605	0.807787031
49.07467861	0.807765433
49.08247704	0.807760294
49.26002244	0.807726044
49.26002244	0.807726044
49.27886178	0.807725229
49.27886178	0.807725229
49.43494719	0.807747071
49.48396687	0.807757058
49.61279303	0.8077614
49.69259818	0.807771884
49.78772487	0.807781967
49.89923814	0.807782776
49.96265958	0.807788113
50.10680753	0.807784572
50.13790253	0.807779791
50.31283398	0.807771037
50.31787683	0.807769827
50.4877585	0.807754086
50.52761318	0.807751453
50.66043512	0.807737931
50.73797831	0.807718188
50.83280705	0.807699402
50.83280705	0.807699402
50.95181751	0.807697055
51.00518137	0.807683525
51.16436903	0.807667867
51.16436903	0.807667867
51.1778682	0.807673343
51.35023868	0.807679695
51.37786873	0.807687149
51.52010037	0.80769132
51.59450197	0.807690549
51.69277883	0.807687834
51.8102089	0.80768445
51.86264645	0.807691098
52.02655627	0.807682995
52.0325168	0.8076792
52.20270461	0.807658243
52.24664124	0.807659964
52.37257219	0.807643938
52.37257219	0.807643938
52.46521419	0.807635774
52.54243353	0.807628362
52.68475109	0.8076106
52.71016969	0.807605385
52.8775934	0.807575026
52.90799969	0.807564564
53.04502094	0.807541381
53.13010235	0.807523997
53.21277149	0.807518281
53.35317843	0.807508901
53.38019884	0.807517511
53.54762145	0.807508941
53.57994039	0.807499006
53.71536056	0.807490485
53.80560555	0.807488476
53.88039581	0.807484085
53.88039581	0.807484085
54.03225261	0.807455442
54.04543667	0.80745365
54.21080657	0.807429257
54.26288418	0.80741401
54.37585113	0.807386577
54.49214258	0.807358463
54.54089308	0.807344014
54.70625787	0.807291161
54.7227186	0.807280871
54.86897341	0.807230295
54.95692486	0.807189548
55.03400134	0.807164791
55.1904643	0.807090456
55.1904643	0.807090456
55.19705116	0.807091197
55.35977423	0.807061011
55.42500322	0.807032624
55.52249743	0.807009132
55.66347427	0.806953278
55.68555023	0.806948659
55.84600918	0.806882681
55.90100088	0.806859968
56.00872715	0.806813674
56.14020173	0.806750258
56.16953035	0.806727706
56.33223523	0.806644234
56.38297396	0.806610332
56.49270507	0.80653813
56.62485402	0.806443045
56.65351167	0.806426096
56.81398137	0.806291393
56.81398137	0.806291393
56.86875816	0.806223649
56.97225549	0.806086675
57.11620234	0.805885367
57.13306158	0.805864592
57.29352139	0.805611289
57.36314677	0.80549225
57.36314677	0.80549225
57.45180646	0.805384206
57.61043581	0.805185819
57.61179393	0.805183353
57.76872857	0.804985689
57.86428746	0.804859653
57.92702124	0.804772844
58.08565271	0.80455259
58.11633935	0.80450718
58.24393855	0.80432789
58.24393855	0.80432789
58.37045	0.804013677
58.40011034	0.803946496
58.55873166	0.803515669
58.62837637	0.80329481
58.71491054	0.80303005
58.87109381	0.802486436
58.88592055	0.802435849
59.02762392	0.801896473
59.14553997	0.801417939
59.1838096	0.801256936
59.3399927	0.800557311
59.40928722	0.800224321
59.49651734	0.799799551
59.65065741	0.798990272
59.65065741	0.798990272
59.67305999	0.798850005
59.67305999	0.798850005
59.80682896	0.798161595
59.93892609	0.797390919
59.96132413	0.797268665
60.11547657	0.796285403
60.20888887	0.795650539
60.26963156	0.795216855
60.42413658	0.794052634
60.47894167	0.7936011
60.57829052	0.792778988
60.73244033	0.791387283
60.75145432	0.791196139
60.88693502	0.789894689
61.02838198	0.788387905
61.03912358	0.788265207
61.03912358	0.788265207
61.19132014	0.786183206
61.30546688	0.784542092
61.34580355	0.783963814
61.49800085	0.781605619
61.58538478	0.780160238
61.65019969	0.779095063
61.80275227	0.776432277
61.86968624	0.77520786
61.95494825	0.773608737
62.10525828	0.770628258
62.15456823	0.769631474
62.25780763	0.7677357
62.40813021	0.764780812
62.44230617	0.763906364
62.56031323	0.760804321
62.71099678	0.756422563
62.73475029	0.755709479
62.86132686	0.751682854
63.01165823	0.74660891
63.02784765	0.746053481
63.1623476	0.741277763
63.31267582	0.735669507
63.32454069	0.735191084
63.46299911	0.729895833
63.61188865	0.723919202
63.62554746	0.723387544
63.76220587	0.71785117
63.76220587	0.717846276
63.91074387	0.711369527
63.9283635	0.710591239
64.05964917	0.704595849
64.20994647	0.697409806
64.23444318	0.696096373
64.35848672	0.689825962
64.50738959	0.681782478
64.54588579	0.679586522
64.65420656	0.673272982
64.80274984	0.664238955
64.85886154	0.660664609
64.85886154	0.660664609
64.9516511	0.654825663
65.09848737	0.64501187
65.09848737	0.64501187
65.17548992	0.63993001
65.24701581	0.635317293
65.39422353	0.625590222
65.49781343	0.618728366
65.5410708	0.615794766
65.68792083	0.60592968
65.82248732	0.596844119
65.83513854	0.595955299
65.98198871	0.585866177
66.12883585	0.575618816
66.15120999	0.574012016
66.27604611	0.565213037
66.42127351	0.554618396
66.42127351	0.554618396
66.48596397	0.549830953
66.56810986	0.543641965
66.71371535	0.532738497
66.82390024	0.524593999
66.86053824	0.521926214
67.00577601	0.51121012
67.15138677	0.500603862
67.16628731	0.499464069
67.29662799	0.490121078
67.44186794	0.479766245
67.5150441	0.474589261
67.58747643	0.469539358
67.731185	0.459458046
67.731185	0.459458046
67.86745608	0.450023202
67.87641976	0.449417869
68.02051383	0.439406453
68.16573915	0.429574078
68.22584335	0.425487516
68.30946607	0.419912395
68.45357157	0.410420633
68.59094247	0.401572525
68.59730625	0.401094585
68.74104191	0.39194737
68.88515182	0.382965723
68.96055486	0.378336307
69.02888436	0.374153464
69.02888436	0.374153464
69.17261244	0.365541897
69.31529022	0.357145923
69.33656285	0.35592199
69.45901379	0.348953464
69.60132611	0.340975087
69.72075315	0.33454003
69.74541486	0.333202576
69.88773077	0.325629462
70.03005033	0.318254789
70.11070794	0.31420059
70.17275001	0.311074104
70.31507192	0.304095942
70.31507192	0.304095942
70.45739219	0.297291196
70.50786388	0.294911945
70.60008832	0.290658349
70.74240039	0.28416913
70.88338885	0.277841395
70.91469149	0.276510919
71.02607506	0.271663401
71.16707309	0.265624652
71.30807782	0.259733631
71.32817489	0.258929244
71.32817489	0.258929244
71.45074788	0.253871703
71.59175182	0.248148276
71.59175182	0.248148276
71.73275732	0.24273072
71.75119963	0.242018058
71.87414478	0.237432885
72.01514857	0.232273346
72.15491669	0.227230871
72.1850209	0.226201946
72.2963041	0.222303994
72.43730179	0.217500697
72.57708695	0.212810423
72.62793802	0.211147888
72.71845897	0.208221803
72.85825028	0.203752643
72.85825028	0.203752643
72.99804666	0.199536055
73.08238786	0.197043613
73.13823126	0.195403719
73.2780331	0.191354606
73.41783502	0.187398118
73.54992288	0.18375487
73.558021	0.183513861
73.69781837	0.179710977
73.83761081	0.175988811
73.97667332	0.172346688
74.02980609	0.171000696
74.11646067	0.168783742
74.11646067	0.168783571
74.25514712	0.165464971
74.39530975	0.162201424
74.52362722	0.159227139
74.53400004	0.159002433
74.67269433	0.155857594
74.81177905	0.152766791
74.95047673	0.149729316
75.03517258	0.14791525
75.08917355	0.146744751
75.22825665	0.143812545
75.36694708	0.140922554
75.36694708	0.140922554
75.5046254	0.13827237
75.5627605	0.13717591
75.64370167	0.135644965
75.78139211	0.133064315
75.92006896	0.130515895
76.05815508	0.128019334
76.11023163	0.127079873
76.19585622	0.125554039
76.33451072	0.123129571
76.47259862	0.120745466
76.61029604	0.118401228
76.61029604	0.118401228
76.68090496	0.117302295
76.7479921	0.116256066
76.88516447	0.114139644
77.02286264	0.112051724
77.16055467	0.109992036
77.27529007	0.108290047
77.29774713	0.107960299
77.43543177	0.105956231
77.57224025	0.103979536
77.70944795	0.102029893
77.84711427	0.100106976
77.84711427	0.100106976
77.89833455	0.099441772
77.98392793	0.098353531
78.12113671	0.096620602
78.25795231	0.094909024
78.39476643	0.093219627
78.53117212	0.09155024
78.55562524	0.091259
78.66798823	0.089899725
78.80479819	0.088268869
78.94122381	0.086658439
79.07802641	0.085066219
79.07802641	0.085066219
79.21406578	0.083617463
79.25190814	0.083220539
79.35124978	0.08218211
79.48729132	0.080763366
79.62333623	0.079359754
79.75977864	0.077973471
79.89582586	0.076601151
79.99563048	0.075600294
80.03187183	0.075243858
80.1683112	0.07390072
80.30367307	0.072572052
80.30367307	0.072572052
80.43971571	0.071361098
80.57614761	0.070163309
80.71152518	0.068978687
80.79982872	0.068218483
80.84755069	0.067806514
80.98333122	0.066645352
81.11872013	0.065497118
81.25411287	0.064360146
81.38990547	0.063236086
81.52530145	0.062123961
81.52530145	0.062123961
81.66069671	0.061108915
81.67957979	0.060971385
81.7964877	0.060109109
81.93187712	0.059121757
82.06726127	0.058145014
82.20249151	0.057178927
82.33787015	0.056223174
82.47271232	0.05527908
82.60847803	0.054344852
82.66362327	0.053963771
82.74332448	0.053421071
82.74332448	0.053421071
82.87817543	0.05257479
83.0134285	0.051739027
83.1482841	0.05091214
83.28313973	0.050096918
83.41839332	0.049290795
83.55324462	0.048494848
83.68809146	0.04771001
83.80091417	0.047060254
83.82289944	0.046934295
83.95774238	0.0461696
83.95774238	0.0461696
84.09216255	0.045464907
84.22739557	0.044769964
84.36182171	0.044085832
84.49625326	0.043412152
84.63108904	0.042749703
84.76589384	0.042097321
84.90032339	0.041455242
85.03515296	0.04082512
85.16924146	0.04020592
85.16924146	0.04020516
85.19922798	0.040077408
85.30367445	0.039631981
85.43850327	0.039070375
85.57261453	0.038519953
85.70703765	0.037980272
85.8415608	0.037453758
85.97597308	0.036937922
86.11022059	0.036435888
86.24451322	0.035945893
86.37902322	0.035468925
86.37902322	0.035468925
86.51327193	0.035025793
86.64756135	0.034596032
86.78180974	0.034180759
86.91583945	0.033777536
87.0501312	0.033388967
87.18437748	0.033015125
87.22923619	0.032892727
87.31842887	0.032655308
87.45270969	0.032310031
87.58677131	0.031980409
87.58677131	0.031980409
87.72100044	0.031676094
87.85510659	0.031388115
87.98917724	0.031114635
88.12325108	0.030858128
88.25736685	0.030617203
88.3914427	0.030393406
88.52551734	0.030185985
88.65962951	0.029996177
88.79369734	0.029823289
88.79369734	0.029823289
88.92768432	0.029670803
89.06178907	0.02953512
89.19584508	0.02941739
89.32984405	0.029317782
89.46389056	0.029235469
89.59793095	0.029171545
89.73195018	0.029126121
89.86597235	0.029098257
89.99999879	0.02909


==> data/PMA_gapfield_ibcm2.txt <==
theta_ibcm2	fluxibcm2
1.21E-06	0.029022001
0.000574928	0.029022
0.143601016	0.029032837
0.287196208	0.029064849
0.43077573	0.02911698
0.574426333	0.029191139
0.717999283	0.029286194
0.86166388	0.029401005
1.005227061	0.029537343
1.148858231	0.029693978
1.292535321	0.029869723
1.436075357	0.030066227
1.579748387	0.030282199
1.72338153	0.030517259
1.867184359	0.030771144
2.010822765	0.031043599
2.010822765	0.031043599
2.154456057	0.031347647
2.298122606	0.031669715
2.441911552	0.032009769
2.585750287	0.032368246
2.729365187	0.032743805
2.873207632	0.033136535
3.017014103	0.03354494
3.160822951	0.03397048
3.304672504	0.034411329
3.448480661	0.034868449
3.592325887	0.035340788
3.736126106	0.035827111
3.880231831	0.036329076
4.02402692	0.036843553
4.02402692	0.036843553
4.056797596	0.036973493
4.168063825	0.037419514
4.31180645	0.038008489
4.455847513	0.038612209
4.600293754	0.039229619
4.744341706	0.039858905
4.888390406	0.040503279
5.032438032	0.041158817
5.176482763	0.041827372
5.32052278	0.042509241
5.464939165	0.043202925
5.609374482	0.043907937
5.738997983	0.044552428
5.753802435	0.044625369
5.897825344	0.045354924
6.042257621	0.046095793
6.042257621	0.046095793
6.186694356	0.046936932
6.331133714	0.047790963
6.475573859	0.048656842
6.620412349	0.049534805
6.764848436	0.050423421
6.909279798	0.051324761
7.030161901	0.052085561
7.054198351	0.052236899
7.198624796	0.05316104
7.3435549	0.054097473
7.488493056	0.055044355
7.633301829	0.056004588
7.778240309	0.056976
7.923181278	0.057959588
8.068122882	0.058954524
8.068122882	0.058954524
8.119412164	0.059359631
8.213063266	0.060103903
8.358000573	0.061265823
8.503527475	0.06244131
8.648860611	0.063630448
8.794402138	0.064833592
8.939328475	0.066050529
9.080509799	0.067241748
9.084877277	0.067281592
9.230431958	0.068526591
9.375335625	0.069787036
9.520886351	0.071062518
9.666833685	0.072352352
9.812382859	0.073658547
9.948424263	0.074892627
9.958623826	0.07498018
10.10417414	0.076316656
10.10417414	0.076316656
10.24971718	0.077867951
10.39597657	0.079438253
10.54224505	0.081029407
10.6881701	0.082640049
10.74809186	0.08330583
10.83444077	0.084276922
10.98071481	0.085937806
11.12699034	0.087619834
11.27326543	0.089323146
11.41953817	0.091048896
11.49287663	0.091915637
11.56580668	0.09279522
11.71327894	0.094561212
11.85954303	0.096350921
12.00663351	0.098163412
12.15288573	0.099999748
12.15288573	0.099999748
12.19191869	0.10056283
12.29998063	0.102126711
12.44707988	0.104280558
12.59418156	0.106471684
12.7416759	0.108700469
12.85445149	0.110435004
12.88877637	0.110957269
13.03587343	0.1132424
13.18388217	0.115566176
13.33097663	0.117928878
13.47806187	0.120320784
13.4852551	0.120422828
13.6260831	0.122752062
13.77450183	0.125212981
13.92253481	0.127713739
14.07057083	0.130264479
14.08792936	0.130564812
14.21860789	0.132835293
14.21860789	0.132835293
14.36664403	0.135746561
14.51467728	0.138720823
14.66270565	0.141758987
14.66542846	0.141811812
14.81214374	0.144841787
14.96016615	0.147989927
15.10922575	0.151214262
15.22253439	0.153719942
15.25723453	0.15449538
15.4062966	0.157834241
15.55536195	0.161251301
15.70442855	0.164737452
15.76064984	0.16605597
15.85388117	0.16829333
16.00294394	0.171919544
16.15312047	0.175617238
16.28024358	0.178848939
16.30218163	0.179396662
16.30218163	0.179396662
16.45123395	0.18362388
16.60142409	0.187969563
16.75162143	0.192405254
16.78512491	0.193422818
16.90220863	0.196961352
17.05123484	0.201619589
17.20143101	0.206400925
17.27578211	0.208782214
17.35282531	0.211286679
17.50302736	0.216297465
17.65322423	0.221424758
17.75302011	0.224868644
17.80341384	0.226669741
17.95521601	0.232042652
18.10664409	0.237545106
18.21753029	0.241698092
18.25681911	0.243168326
18.40824818	0.248931634
18.40824818	0.248931634
18.47258385	0.251501993
18.58548995	0.256141777
18.6714442	0.259763762
18.6714442	0.259763762
18.71111137	0.26138418
18.86254125	0.267710034
19.01565733	0.274234761
19.11547142	0.278646044
19.16708684	0.280940174
19.31850815	0.287845935
19.47125929	0.294953688
19.54829135	0.298669324
19.62401808	0.302263383
19.77542193	0.309778681
19.92817939	0.317496351
19.97335074	0.319804919
20.08131563	0.325420715
20.23407285	0.333558355
20.38822755	0.341917233
20.390112	0.342035946
20.54098621	0.350487075
20.54098621	0.350487075
20.6937373	0.359001785
20.79859716	0.364873143
20.8479095	0.367725965
21.00208989	0.376662202
21.1552001	0.385816418
21.1985014	0.388436208
21.30937967	0.395202171
21.46356074	0.404819915
21.59235078	0.413011146
21.61774108	0.414665026
21.77340985	0.424752173
21.92759203	0.435090007
21.97985903	0.438609009
22.08176677	0.445679063
22.23782555	0.456519841
22.35914038	0.465259305
22.39351991	0.467617129
22.54767831	0.478994097
22.70337201	0.490637284
22.70337201	0.490637284
22.73436264	0.493036543
22.85906699	0.502775842
23.01476097	0.514829845
23.1032943	0.521546834
23.17203372	0.526761789
23.32809799	0.538556567
23.46706228	0.548890678
23.48378467	0.550198941
23.64107337	0.561642347
23.79836961	0.572876102
23.82405518	0.57476695
23.9540385	0.583849561
24.1113326	0.594574225
24.17751268	0.598940647
24.17751268	0.598940647
24.26862714	0.605287771
24.42794856	0.616019579
24.52621467	0.622657075
24.58524644	0.626647757
24.74253762	0.637184619
24.86884822	0.645501841
24.90151263	0.647590731
24.90151263	0.647590731
25.05879324	0.657117458
25.2084211	0.665847897
25.21777297	0.666393021
25.3767565	0.675455337
25.53610415	0.684228941
25.54400506	0.68465708
25.6950874	0.692752358
25.85406709	0.700959056
25.87561018	0.701968415
26.01480419	0.708872809
26.17377936	0.716431984
26.20147198	0.71768968
26.33452715	0.72365252
26.4952816	0.730497985
26.52513246	0.731746324
26.65459571	0.736958097
26.81534529	0.743001414
26.84556683	0.744036858
26.9779179	0.748617709
27.13867314	0.753774444
27.13867314	0.753774444
27.16058892	0.754370948
27.29942238	0.757841075
27.46201722	0.761598247
27.47386087	0.761873631
27.6227568	0.765074276
27.78428979	0.768238008
27.78571266	0.768278963
27.9483161	0.771256848
28.09117214	0.773675368
28.11092073	0.774010456
28.27352393	0.776598069
28.39331577	0.778359365
28.4361231	0.778998688
28.60064025	0.781275642
28.69418042	0.782497557
28.76323342	0.78370011
28.92811131	0.786360677
28.99258674	0.78733737
29.0926422	0.78880596
29.25717583	0.79104064
29.28622204	0.791422437
29.42170948	0.793055791
29.57901057	0.794261533
29.58624044	0.79430748
29.75076599	0.795477685
29.86901237	0.79623725
29.91728868	0.796547474
30.08215312	0.797538992
30.15658429	0.797945816
30.24868081	0.798457269
30.41521216	0.799285134
30.44004244	0.799396667
30.58174436	0.800039623
30.7227566	0.800625106
30.74827459	0.80072589
30.91686582	0.801343908
31.00340653	0.801627224
31.08339365	0.80189365
31.25234067	0.802380389
31.27956553	0.802449159
31.41885408	0.80280947
31.55540039	0.803118217
31.58745728	0.803184115
31.75606145	0.803509676
31.75606145	0.803509676
31.82953165	0.803585819
31.92678992	0.803687283
32.09539726	0.80385473
32.10128063	0.803856413
32.26399677	0.804032067
32.3688431	0.804130016
32.43508124	0.80419959
32.60583208	0.804371785
32.63685323	0.80439537
32.63685323	0.80439537
32.77658622	0.804654862
32.90284017	0.804872268
32.94734063	0.804940628
33.11809228	0.805213052
33.16461092	0.805277777
33.28883814	0.805447064
33.42689174	0.805622503
33.46179203	0.805664885
33.6350889	0.805866533
33.68716809	0.805914438
33.80581822	0.806043748
33.94578086	0.806167122
33.9787765	0.806190965
34.15399082	0.806322084
34.15399082	0.806322084
34.20047444	0.806341607
34.32695351	0.806376951
34.455759	0.806413744
34.49990862	0.806421765
34.6751404	0.806467298
34.70972485	0.806474228
34.85070827	0.806494675
34.9594111	0.806522822
35.02594832	0.806534315
35.20118794	0.806558396
35.20974808	0.806551143
35.37642385	0.806572766
35.45877941	0.806575286
35.55399066	0.806587916
35.70618124	0.806592711
35.72921922	0.806591204
35.90679213	0.806601213
35.94992433	0.806597399
36.08469303	0.806595901
36.19439445	0.806587
36.19439445	0.806587
36.26226789	0.806610904
36.4375747	0.806672851
36.43983897	0.806672593
36.61980116	0.806719741
36.61980116	0.806719741
36.67706668	0.806732473
36.79736436	0.806768371
36.91734223	0.806801611
36.97733183	0.806822498
37.15634038	0.806865979
37.15730173	0.806862176
37.33759018	0.806895383
37.39438433	0.806909415
37.52000222	0.806934309
37.62838313	0.806947595
37.69996725	0.806958924
37.86355798	0.806978499
37.88238926	0.806977147
38.06481583	0.806993456
38.09778773	0.806989644
38.24724327	0.806989431
38.32794918	0.806993155
38.42966788	0.806985317
38.55965299	0.806984244
38.61240013	0.806981175
38.79010649	0.806959519
38.7973263	0.806955215
38.98225853	0.806929372
39.01962669	0.806920402
39.16719295	0.806883313
39.16719295	0.806883313
39.20425186	0.806889969
39.30219377	0.806877108
39.40330155	0.806863745
39.47238682	0.806866284
39.53705298	0.806885311
39.69848977	0.806924698
39.72454042	0.806933363
39.91234304	0.806982197
39.92109067	0.806982629
40.09983919	0.807024229
40.14503284	0.807033442
40.28733409	0.807054262
40.3680597	0.807069254
40.47482373	0.807084098
40.58986823	0.807096385
40.66492403	0.807100894
40.80814039	0.807108195
40.85503104	0.807112262
41.02812253	0.807112036
41.04514056	0.807110655
41.23555078	0.807102722
41.24720122	0.807099219
41.4256519	0.807081974
41.46271678	0.807078078
41.61841329	0.807062586
41.6799852	0.807047547
41.81118043	0.807016384
41.8551174	0.807024704
41.96330384	0.807030877
41.98751135	0.807027252
42.06402077	0.807023937
42.15517155	0.807024178
42.24602099	0.807019683
42.34016951	0.807009765
42.3461468	0.807013245
42.45284761	0.807011416
42.53682597	0.806995985
42.58523568	0.807009621
42.74963948	0.807050765
42.78070562	0.807054128
42.95883306	0.807088292
42.97617484	0.807093952
43.16987937	0.807123138
43.17438976	0.807121794
43.36985377	0.807144587
43.38005255	0.807148271
43.56807435	0.807148685
43.58964724	0.807155863
43.76629575	0.807147918
43.79559085	0.807153416
43.96759397	0.807142429
44.00344199	0.807133261
44.16581174	0.807118425
44.21043206	0.80711689
44.36682742	0.807082741
44.41403796	0.807075652
44.56784471	0.807042827
44.56784471	0.807042827
44.61901939	0.807051983
44.76971502	0.807062514
44.82372335	0.807067019
44.97156819	0.807063486
45.02843181	0.807063486
45.17627665	0.807067019
45.23028498	0.807062514
45.38098061	0.807051983
45.43215529	0.807042827
45.43215529	0.807042827
45.58596204	0.807075652
45.63317258	0.807082741
45.78956794	0.80711689
45.83418826	0.807118425
45.99655801	0.807133261
46.03240603	0.807142429
46.20440915	0.807153416
46.23370425	0.807147918
46.41035276	0.807155863
46.43192565	0.807148685
46.61994745	0.807148271
46.63014623	0.807144587
46.82561024	0.807121794
46.83012063	0.807123138
47.02382516	0.807093952
47.04116694	0.807088292
47.21929438	0.807054128
47.25036052	0.807050765
47.41476432	0.807009621
47.46317403	0.806995985
47.54715239	0.807011416
47.6538532	0.807013245
47.65983049	0.807009765
47.75397901	0.807019683
47.84482845	0.807024178
47.93597923	0.807023937
48.01248865	0.807027252
48.03669616	0.807030877
48.1448826	0.807024704
48.18881957	0.807016384
48.3200148	0.807047547
48.38158671	0.807062586
48.53728322	0.807078078
48.5743481	0.807081974
48.75279878	0.807099219
48.76444922	0.807102722
48.95485944	0.807110655
48.97187747	0.807112036
49.14496896	0.807112262
49.19185961	0.807108195
49.33507597	0.807100894
49.41013177	0.807096385
49.52517627	0.807084098
49.6319403	0.807069254
49.71266591	0.807054262
49.85496716	0.807033442
49.90016081	0.807024229
50.07890933	0.806982629
50.08765696	0.806982197
50.27545958	0.806933363
50.30151023	0.806924698
50.46294702	0.806885311
50.52761318	0.806866284
50.59669845	0.806863745
50.69780623	0.806877108
50.79574814	0.806889969
50.83280705	0.806883313
50.83280705	0.806883313
50.98037331	0.806920402
51.01774147	0.806929372
51.2026737	0.806955215
51.20989351	0.806959519
51.38759987	0.806981175
51.44034701	0.806984244
51.57033212	0.806985317
51.67205082	0.806993155
51.75275673	0.806989431
51.90221227	0.806989644
51.93518417	0.806993456
52.11761074	0.806977147
52.13644202	0.806978499
52.30003275	0.806958924
52.37161687	0.806947595
52.47999778	0.806934309
52.60561567	0.806909415
52.66240982	0.806895383
52.84269827	0.806862176
52.84365962	0.806865979
53.02266817	0.806822498
53.08265777	0.806801611
53.20263564	0.806768371
53.32293332	0.806732473
53.38019884	0.806719741
53.38019884	0.806719741
53.56016103	0.806672593
53.5624253	0.806672851
53.73773211	0.806610904
53.80560555	0.806587
53.80560555	0.806587
53.91530697	0.806595901
54.05007567	0.806597399
54.09320787	0.806601213
54.27078078	0.806591204
54.29381876	0.806592711
54.44600934	0.806587916
54.54122059	0.806575286
54.62357615	0.806572766
54.79025192	0.806551143
54.79881206	0.806558396
54.97405168	0.806534315
55.0405889	0.806522822
55.14929173	0.806494675
55.29027515	0.806474228
55.3248596	0.806467298
55.50009138	0.806421765
55.544241	0.806413744
55.67304649	0.806376951
55.79952556	0.806341607
55.84600918	0.806322084
55.84600918	0.806322084
56.0212235	0.806190965
56.05421914	0.806167122
56.19418178	0.806043748
56.31283191	0.805914438
56.3649111	0.805866533
56.53820797	0.805664885
56.57310826	0.805622503
56.71116186	0.805447064
56.83538908	0.805277777
56.88190772	0.805213052
57.05265937	0.804940628
57.09715983	0.804872268
57.22341378	0.804654862
57.36314677	0.80439537
57.36314677	0.80439537
57.39416792	0.804371785
57.56491876	0.80419959
57.6311569	0.804130016
57.73600323	0.804032067
57.89871937	0.803856413
57.90460274	0.80385473
58.07321008	0.803687283
58.17046835	0.803585819
58.24393855	0.803509676
58.24393855	0.803509676
58.41254272	0.803184115
58.44459961	0.803118217
58.58114592	0.80280947
58.72043447	0.802449159
58.74765933	0.802380389
58.91660635	0.80189365
58.99659347	0.801627224
59.08313418	0.801343908
59.25172541	0.80072589
59.2772434	0.800625106
59.41825564	0.800039623
59.55995756	0.799396667
59.58478784	0.799285134
59.75131919	0.798457269
59.84341571	0.797945816
59.91784688	0.797538992
60.08271132	0.796547474
60.13098763	0.79623725
60.24923401	0.795477685
60.41375956	0.79430748
60.42098943	0.794261533
60.57829052	0.793055791
60.71377796	0.791422437
60.74282417	0.79104064
60.9073578	0.78880596
61.00741326	0.78733737
61.07188869	0.786360677
61.23676658	0.78370011
61.30581958	0.782497557
61.39935975	0.781275642
61.5638769	0.778998688
61.60668423	0.778359365
61.72647607	0.776598069
61.88907927	0.774010456
61.90882786	0.773675368
62.0516839	0.771256848
62.21428734	0.768278963
62.21571021	0.768238008
62.3772432	0.765074276
62.52613913	0.761873631
62.53798278	0.761598247
62.70057762	0.757841075
62.83941108	0.754370948
62.86132686	0.753774444
62.86132686	0.753774444
63.0220821	0.748617709
63.15443317	0.744036858
63.18465471	0.743001414
63.34540429	0.736958097
63.47486754	0.731746324
63.5047184	0.730497985
63.66547285	0.72365252
63.79852802	0.71768968
63.82622064	0.716431984
63.98519581	0.708872809
64.12438982	0.701968415
64.14593291	0.700959056
64.3049126	0.692752358
64.45599494	0.68465708
64.46389585	0.684228941
64.6232435	0.675455337
64.78222703	0.666393021
64.7915789	0.665847897
64.94120676	0.657117458
65.09848737	0.647590731
65.09848737	0.647590731
65.13115178	0.645501841
65.25746238	0.637184619
65.41475356	0.626647757
65.47378533	0.622657075
65.57205144	0.616019579
65.73137286	0.605287771
65.82248732	0.598940647
65.82248732	0.598940647
65.8886674	0.594574225
66.0459615	0.583849561
66.17594482	0.57476695
66.20163039	0.572876102
66.35892663	0.561642347
66.51621533	0.550198941
66.53293772	0.548890678
66.67190201	0.538556567
66.82796628	0.526761789
66.8967057	0.521546834
66.98523903	0.514829845
67.14093301	0.502775842
67.26563736	0.493036543
67.29662799	0.490637284
67.29662799	0.490637284
67.45232169	0.478994097
67.60648009	0.467617129
67.64085962	0.465259305
67.76217445	0.456519841
67.91823323	0.445679063
68.02014097	0.438609009
68.07240797	0.435090007
68.22659015	0.424752173
68.38225892	0.414665026
68.40764922	0.413011146
68.53643926	0.404819915
68.69062033	0.395202171
68.8014986	0.388436208
68.8447999	0.385816418
68.99791011	0.376662202
69.1520905	0.367725965
69.20140284	0.364873143
69.3062627	0.359001785
69.45901379	0.350487075
69.45901379	0.350487075
69.609888	0.342035946
69.61177245	0.341917233
69.76592715	0.333558355
69.91868437	0.325420715
70.02664926	0.319804919
70.07182061	0.317496351
70.22457807	0.309778681
70.37598192	0.302263383
70.45170865	0.298669324
70.52874071	0.294953688
70.68149185	0.287845935
70.83291316	0.280940174
70.88452858	0.278646044
70.98434267	0.274234761
71.13745875	0.267710034
71.28888863	0.26138418
71.3285558	0.259763762
71.3285558	0.259763762
71.41451005	0.256141777
71.52741615	0.251501993
71.59175182	0.248931634
71.59175182	0.248931634
71.74318089	0.243168326
71.78246971	0.241698092
71.89335591	0.237545106
72.04478399	0.232042652
72.19658616	0.226669741
72.24697989	0.224868644
72.34677577	0.221424758
72.49697264	0.216297465
72.64717469	0.211286679
72.72421789	0.208782214
72.79856899	0.206400925
72.94876516	0.201619589
73.09779137	0.196961352
73.21487509	0.193422818
73.24837857	0.192405254
73.39857591	0.187969563
73.54876605	0.18362388
73.69781837	0.179396662
73.69781837	0.179396662
73.71975642	0.178848939
73.84687953	0.175617238
73.99705606	0.171919544
74.14611883	0.16829333
74.23935016	0.16605597
74.29557145	0.164737452
74.44463805	0.161251301
74.5937034	0.157834241
74.74276547	0.15449538
74.77746561	0.153719942
74.89077425	0.151214262
75.03983385	0.147989927
75.18785626	0.144841787
75.33457154	0.141811812
75.33729435	0.141758987
75.48532272	0.138720823
75.63335597	0.135746561
75.78139211	0.132835293
75.78139211	0.132835293
75.91207064	0.130564812
75.92942917	0.130264479
76.07746519	0.127713739
76.22549817	0.125212981
76.3739169	0.122752062
76.5147449	0.120422828
76.52193813	0.120320784
76.66902337	0.117928878
76.81611783	0.115566176
76.96412657	0.1132424
77.11122363	0.110957269
77.14554851	0.110435004
77.2583241	0.108700469
77.40581844	0.106471684
77.55292012	0.104280558
77.70001937	0.102126711
77.80808131	0.10056283
77.84711427	0.099999748
77.84711427	0.099999748
77.99336649	0.098163412
78.14045697	0.096350921
78.28672106	0.094561212
78.43419332	0.09279522
78.50712337	0.091915637
78.58046183	0.091048896
78.72673457	0.089323146
78.87300966	0.087619834
79.01928519	0.085937806
79.16555923	0.084276922
79.25190814	0.08330583
79.3118299	0.082640049
79.45775495	0.081029407
79.60402343	0.079438253
79.75028282	0.077867951
79.89582586	0.076316656
79.89582586	0.076316656
80.04137617	0.07498018
80.05157574	0.074892627
80.18761714	0.073658547
80.33316631	0.072352352
80.47911365	0.071062518
80.62466437	0.069787036
80.76956804	0.068526591
80.91512272	0.067281592
80.9194902	0.067241748
81.06067153	0.066050529
81.20559786	0.064833592
81.35113939	0.063630448
81.49647253	0.06244131
81.64199943	0.061265823
81.78693673	0.060103903
81.88058784	0.059359631
81.93187712	0.058954524
81.93187712	0.058954524
82.07681872	0.057959588
82.22175969	0.056976
82.36669817	0.056004588
82.51150694	0.055044355
82.6564451	0.054097473
82.8013752	0.05316104
82.94580165	0.052236899
82.9698381	0.052085561
83.0907202	0.051324761
83.23515156	0.050423421
83.37958765	0.049534805
83.52442614	0.048656842
83.66886629	0.047790963
83.81330564	0.046936932
83.95774238	0.046095793
83.95774238	0.046095793
84.10217466	0.045354924
84.24619756	0.044625369
84.26100202	0.044552428
84.39062552	0.043907937
84.53506084	0.043202925
84.67947722	0.042509241
84.82351724	0.041827372
84.96756197	0.041158817
85.11160959	0.040503279
85.25565829	0.039858905
85.39970625	0.039229619
85.54415249	0.038612209
85.68819355	0.038008489
85.83193618	0.037419514
85.9432024	0.036973493
85.97597308	0.036843553
85.97597308	0.036843553
86.11976817	0.036329076
86.26387389	0.035827111
86.40767411	0.035340788
86.55151934	0.034868449
86.6953275	0.034411329
86.83917705	0.03397048
86.9829859	0.03354494
87.12679237	0.033136535
87.27063481	0.032743805
87.41424971	0.032368246
87.55808845	0.032009769
87.70187739	0.031669715
87.84554394	0.031347647
87.98917724	0.031043599
87.98917724	0.031043599
88.13281564	0.030771144
88.27661847	0.030517259
88.42025161	0.030282199
88.56392464	0.030066227
88.70746468	0.029869723
88.85114177	0.029693978
88.99477294	0.029537343
89.13833612	0.029401005
89.28200072	0.029286194
89.42557367	0.029191139
89.56922427	0.02911698
89.71280379	0.029064849
89.85639898	0.029032837
89.99942507	0.029022
89.99999879	0.029022001
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 
 	 


==> data/PMA_gapfield_union.txt <==
theta_union	fluxunion
1.21E-06	0.031653
0.134027651	0.03166121
0.268049815	0.031685924
0.402069046	0.031727115
0.536109435	0.031784728
0.670155947	0.031858701
0.804154921	0.031948941
0.938210929	0.032055336
1.072315685	0.032177768
1.206302663	0.032316113
1.206302663	0.032316113
1.340370493	0.032472793
1.474482659	0.032645536
1.608557302	0.032834163
1.742633148	0.033037381
1.876748918	0.033256473
2.010822765	0.033491193
2.144893411	0.033739544
2.278999562	0.034003334
2.413228689	0.034281749
2.413228689	0.034281749
2.547290313	0.034583927
2.681571128	0.034899745
2.770763808	0.035117611
2.815622518	0.035229792
2.9498688	0.035574207
3.084160549	0.035932353
3.218190257	0.036303755
3.352438652	0.036687775
3.486728074	0.037084709
3.62097678	0.037494538
3.62097678	0.037494538
3.755486775	0.037937093
3.889779411	0.038392016
4.02402692	0.038858424
4.158439203	0.039338201
4.292962355	0.039828883
4.427385469	0.040331614
4.561496729	0.040846134
4.696325549	0.041372187
4.80077202	0.041788499
4.830758543	0.041908797
4.830758543	0.041908797
4.964847041	0.042490277
5.099676611	0.043081535
5.234106159	0.043684489
5.368910958	0.044297521
5.503746745	0.044922459
5.638178288	0.045557051
5.772604434	0.04620311
5.907837454	0.04685843
6.042257621	0.047523987
6.042257621	0.047523987
6.177100562	0.048248961
6.199085826	0.048367912
6.311908543	0.048982307
6.446755379	0.049726898
6.581606678	0.050481536
6.716860267	0.051246814
6.851715898	0.052021536
6.986571505	0.052806457
7.12182457	0.053601953
7.256675523	0.05440701
7.256675523	0.05440701
7.336376728	0.054923882
7.391521966	0.055287242
7.527287678	0.056177259
7.662129845	0.057077906
7.797508489	0.05798864
7.93273873	0.058910409
8.068122882	0.059842544
8.203512295	0.060786034
8.320420211	0.061609282
8.339303291	0.061741022
8.474698552	0.062712424
8.474698552	0.062712424
8.610094534	0.063777341
8.745887133	0.0648534
8.881279869	0.065941532
9.016668784	0.067042685
9.152449312	0.068154958
9.200171277	0.068549293
9.288474822	0.069278624
9.42385239	0.070413368
9.560284294	0.071562606
9.696326929	0.072722886
9.696326929	0.072722886
9.831688805	0.073997717
9.968128169	0.075287093
10.00436952	0.07562935
10.10417414	0.07658939
10.24022136	0.077905642
10.37666377	0.079236889
10.51270868	0.0805832
10.64875022	0.081944641
10.74809186	0.082941206
10.78593422	0.083321448
10.92197359	0.084711683
10.92197359	0.084711683
11.05877619	0.086240205
11.19520181	0.087786565
11.33201177	0.089351095
11.44437476	0.090654556
11.46882788	0.090934952
11.60523357	0.092535317
11.74204769	0.094156207
11.87886329	0.095797017
12.01607207	0.097458753
12.10166545	0.0985018
12.15288573	0.099139625
12.15288573	0.099139625
12.29055205	0.100986074
12.42775975	0.102848592
12.56456823	0.104737454
12.70225287	0.106662969
12.72470993	0.10697618
12.83944533	0.108605481
12.97713736	0.110575222
13.11483553	0.112572468
13.2520079	0.114597474
13.31909504	0.115593021
13.38970396	0.116650502
13.38970396	0.116650502
13.52740138	0.118891811
13.66548928	0.121171828
13.80414378	0.123481033
13.88976837	0.124937925
13.94184492	0.125829881
14.07993104	0.128218811
14.21860789	0.130638297
14.35629833	0.133108761
14.4372395	0.134569614
14.4953746	0.135607229
14.63305292	0.138140884
14.63305292	0.138140877
14.77174335	0.140884091
14.91082645	0.143678059
14.96482742	0.144798903
15.04952327	0.146523274
15.18822095	0.149410333
15.32730567	0.15234955
15.46599996	0.155341573
15.47637278	0.155562349
15.60469025	0.158386484
15.74485288	0.161484911
15.88353933	0.164647291
15.88353933	0.164647291
15.97019391	0.166738859
16.02332668	0.1680236
16.16238919	0.171466938
16.30218163	0.174988168
16.441979	0.178578249
16.45007712	0.178804942
16.58216498	0.182237536
16.7219669	0.185977037
16.86176874	0.189797762
16.91761214	0.191349285
17.00195334	0.193699982
17.14174972	0.197684886
17.14174972	0.197684886
17.28154103	0.201892359
17.37206198	0.204641105
17.42291305	0.206207721
17.56269821	0.210622369
17.7036959	0.215147694
17.8149791	0.218821842
17.84508331	0.219775166
17.98485143	0.224524701
18.12585522	0.229388674
18.24880037	0.233697043
18.26724268	0.234367767
18.40824818	0.239463389
18.40824818	0.239463389
18.54925212	0.244756685
18.67182511	0.24942537
18.67182511	0.24942537
18.69192218	0.250170192
18.83292691	0.255641085
18.97392494	0.261250279
19.08530851	0.26576348
19.11661115	0.267000134
19.25759961	0.272910361
19.39991168	0.278964251
19.49213612	0.282945961
19.54260781	0.285182686
19.68492808	0.291557047
19.68492808	0.291557047
19.82724999	0.298053644
19.88929206	0.300953816
19.96994967	0.304722584
20.11226923	0.311580331
20.25458514	0.318608658
20.27924685	0.319850188
20.39867389	0.325829983
20.54098621	0.333242777
20.66343715	0.339702071
20.68470978	0.340844506
20.82738756	0.348658303
20.97111564	0.356666467
20.97111564	0.356666467
21.03944514	0.360478383
21.11484818	0.36470725
21.25895809	0.372959844
21.40269375	0.3814195
21.40905753	0.381868359
21.54642843	0.390096128
21.69053393	0.398968003
21.77415665	0.404204725
21.83426085	0.408053911
21.97948617	0.41735836
22.12358024	0.426860125
22.13254392	0.427432559
22.268815	0.436406304
22.268815	0.436406304
22.41252357	0.445717546
22.4849559	0.450393447
22.55813206	0.455179765
22.70337201	0.464806418
22.83371269	0.473529444
22.84861323	0.474588684
22.99422399	0.484549047
23.13946176	0.49465171
23.17609976	0.497179377
23.28628465	0.504928017
23.43189014	0.515364496
23.51403603	0.521313296
23.57872649	0.525956929
23.57872649	0.525956929
23.72395389	0.536367272
23.84879001	0.545116752
23.87116415	0.546730471
24.01801129	0.557049522
24.16486146	0.567301005
24.17751268	0.568208553
24.31207917	0.577496561
24.4589292	0.587613823
24.50218657	0.590620984
24.60577647	0.597659592
24.75298419	0.607610573
24.82451008	0.61231363
24.90151263	0.617470876
24.90151263	0.617470876
25.0483489	0.627336964
25.14113846	0.633315348
25.14113846	0.633315348
25.19725016	0.636995466
25.34579344	0.646554716
25.45411421	0.653415727
25.49261041	0.65582293
25.64151328	0.664825175
25.76555682	0.672030257
25.79005353	0.673534881
25.94035083	0.681972065
26.0716365	0.68916192
26.08925613	0.690106887
26.23779413	0.697956021
26.23779413	0.697956021
26.37445254	0.705019273
26.38811135	0.705681572
26.53700089	0.713156285
26.67545931	0.719753309
26.68732418	0.720338601
26.8376524	0.727212567
26.97215235	0.733062009
26.98834177	0.733736575
27.13867314	0.739896545
27.26524971	0.744799453
27.28900322	0.745649026
27.43968677	0.750980023
27.55769383	0.754794741
27.59186979	0.755856654
27.74219237	0.760052595
27.84543177	0.762767436
27.89474172	0.764239125
28.04505175	0.768697727
28.13031376	0.771129345
28.19724773	0.773001036
28.34980031	0.777107561
28.41461522	0.778769408
28.50199915	0.781011818
28.65419645	0.784686042
28.69453312	0.785596268
28.80867986	0.788119434
28.96087642	0.791289504
28.96087642	0.791289504
28.97161802	0.791504673
29.11306498	0.793948078
29.24854568	0.796053671
29.26755967	0.796356916
29.42170948	0.798515846
29.52105833	0.799790504
29.57586342	0.800452294
29.73036844	0.802176794
29.79111113	0.802803588
29.88452343	0.803703062
30.03867587	0.805050157
30.06107391	0.805224113
30.19317104	0.806228706
30.32694001	0.807109215
30.32694001	0.807109215
30.34934259	0.807321839
30.34934259	0.807321839
30.50348266	0.80845525
30.59071278	0.809078995
30.6600073	0.809573889
30.8161904	0.810677801
30.85446003	0.810940486
30.97237608	0.811747823
31.11407945	0.812689067
31.12890619	0.812792358
31.28508946	0.813775318
31.37162363	0.814294446
31.44126834	0.814705059
31.59988966	0.815562241
31.62955	0.81571472
31.75606145	0.81633837
31.75606145	0.81633837
31.88366065	0.816631965
31.91434729	0.81670143
32.07297876	0.816992289
32.13571254	0.817090977
32.23127143	0.817227327
32.38820607	0.817431579
32.38956419	0.817434268
32.54819354	0.817649208
32.63685323	0.817767216
32.63685323	0.817767216
32.70647861	0.817938727
32.86693842	0.818334145
32.88379766	0.818376141
33.02774451	0.818724829
33.13124184	0.818963042
33.18601863	0.81910521
33.18601863	0.81910521
33.34648833	0.819337262
33.37514598	0.819373117
33.50729493	0.819531524
33.61702604	0.819639573
33.66776477	0.819685345
33.83046965	0.81980443
33.85979827	0.819823229
33.99127285	0.819905324
34.09899912	0.81996573
34.15399082	0.819999457
34.31444977	0.820073035
34.33652573	0.820078508
34.47750257	0.820154031
34.57499678	0.820203502
34.64022577	0.820242595
34.80294884	0.820317801
34.8095357	0.820319857
34.8095357	0.820319857
34.96599866	0.820427729
35.04307514	0.820474681
35.13102659	0.820532187
35.2772814	0.820606061
35.29374213	0.820613795
35.45910692	0.82067614
35.50785742	0.820699892
35.62414887	0.820735526
35.73711582	0.820767807
35.78919343	0.820783925
35.95456333	0.820821423
35.96774739	0.820817874
36.11960419	0.820848111
36.11960419	0.820848111
36.19439445	0.820855999
36.28463944	0.820853991
36.42005961	0.82085818
36.45237855	0.820863341
36.61980116	0.820876272
36.64682157	0.820876631
36.78722851	0.820886864
36.86989765	0.82088535
36.95497906	0.820911398
37.09200031	0.820952846
37.1224066	0.820958173
37.28983031	0.820997035
37.31524891	0.820996899
37.45756647	0.821026169
37.53478581	0.821031409
37.62742781	0.821045676
37.62742781	0.821045676
37.75335876	0.821062424
37.79729539	0.821055655
37.9674832	0.821064071
37.97344373	0.82106184
38.13735355	0.821070975
38.1897911	0.821073376
38.30722117	0.821068591
38.40549803	0.821067194
38.47989963	0.821064833
38.62213127	0.82105885
38.64976132	0.821059755
38.8221318	0.821053408
38.83563097	0.821048179
38.83563097	0.821048179
38.99481863	0.821075959
39.04818249	0.821076382
39.16719295	0.821089913
39.16719295	0.821089913
39.26202169	0.82111024
39.33956488	0.82111082
39.47238682	0.821127734
39.5122415	0.82113098
39.68212317	0.82114917
39.68716602	0.821144044
39.86209747	0.821155187
39.89319247	0.821153948
40.03734042	0.821152892
40.10076186	0.821148349
40.21227513	0.821148864
40.30740182	0.821139893
40.38720697	0.821130301
40.51603313	0.821127338
40.56505281	0.821118939
40.72113822	0.821097604
40.72113822	0.821097604
40.73997756	0.821098613
40.73997756	0.821098613
40.91752296	0.821126985
40.92532139	0.821125647
41.09537395	0.821161878
41.13123065	0.82116468
41.27292028	0.821175193
41.33359057	0.821178825
41.45046235	0.821189504
41.53503857	0.821196218
41.63096826	0.82119646
41.73855482	0.821195995
41.81118043	0.821189506
41.93879713	0.821184686
41.99139664	0.821175395
42.13783613	0.821169613
42.17191133	0.821161655
42.3392779	0.821135855
42.35212409	0.821134222
42.35212409	0.821134222
42.53233018	0.821136739
42.53682597	0.821134943
42.53682597	0.821134943
42.71554883	0.821166242
42.73377528	0.821169873
42.898476	0.821189145
42.93286541	0.82119338
43.08140425	0.821206042
43.12833675	0.821205837
43.26462264	0.821216506
43.32292177	0.821213479
43.45030604	0.821213787
43.51997618	0.821202524
43.63599803	0.821197946
43.71309901	0.821193875
43.81920082	0.821175973
43.90592499	0.821173318
44.00768139	0.821155191
44.10067312	0.821155358
44.19337485	0.821157368
44.29204888	0.821153613
44.29204888	0.821153613
44.37934867	0.821167491
44.48255516	0.821181513
44.56784471	0.821192955
44.67588085	0.821204331
44.75548794	0.821212781
44.86352758	0.821214838
44.94598226	0.821212964
45.05401774	0.821212964
45.13647242	0.821214838
45.24451206	0.821212781
45.32411915	0.821204331
45.43215529	0.821192955
45.51744484	0.821181513
45.62065133	0.821167491
45.70795112	0.821153613
45.70795112	0.821153613
45.80662515	0.821157368
45.89932688	0.821155358
45.99231861	0.821155191
46.09407501	0.821173318
46.18079918	0.821175973
46.28690099	0.821193875
46.36400197	0.821197946
46.48002382	0.821202524
46.54969396	0.821213787
46.67707823	0.821213479
46.73537736	0.821216506
46.87166325	0.821205837
46.91859575	0.821206042
47.06713459	0.82119338
47.101524	0.821189145
47.26622472	0.821169873
47.28445117	0.821166242
47.46317403	0.821134943
47.46317403	0.821134943
47.46766982	0.821136739
47.64787591	0.821134222
47.64787591	0.821134222
47.6607221	0.821135855
47.82808867	0.821161655
47.86216387	0.821169613
48.00860336	0.821175395
48.06120287	0.821184686
48.18881957	0.821189506
48.26144518	0.821195995
48.36903174	0.82119646
48.46496143	0.821196218
48.54953765	0.821189504
48.66640943	0.821178825
48.72707972	0.821175193
48.86876935	0.82116468
48.90462605	0.821161878
49.07467861	0.821125647
49.08247704	0.821126985
49.26002244	0.821098613
49.26002244	0.821098613
49.27886178	0.821097604
49.27886178	0.821097604
49.43494719	0.821118939
49.48396687	0.821127338
49.61279303	0.821130301
49.69259818	0.821139893
49.78772487	0.821148864
49.89923814	0.821148349
49.96265958	0.821152892
50.10680753	0.821153948
50.13790253	0.821155187
50.31283398	0.821144044
50.31787683	0.82114917
50.4877585	0.82113098
50.52761318	0.821127734
50.66043512	0.82111082
50.73797831	0.82111024
50.83280705	0.821089913
50.83280705	0.821089913
50.95181751	0.821076382
51.00518137	0.821075959
51.16436903	0.821048179
51.16436903	0.821048179
51.1778682	0.821053408
51.35023868	0.821059755
51.37786873	0.82105885
51.52010037	0.821064833
51.59450197	0.821067194
51.69277883	0.821068591
51.8102089	0.821073376
51.86264645	0.821070975
52.02655627	0.82106184
52.0325168	0.821064071
52.20270461	0.821055655
52.24664124	0.821062424
52.37257219	0.821045676
52.37257219	0.821045676
52.46521419	0.821031409
52.54243353	0.821026169
52.68475109	0.820996899
52.71016969	0.820997035
52.8775934	0.820958173
52.90799969	0.820952846
53.04502094	0.820911398
53.13010235	0.82088535
53.21277149	0.820886864
53.35317843	0.820876631
53.38019884	0.820876272
53.54762145	0.820863341
53.57994039	0.82085818
53.71536056	0.820853991
53.80560555	0.820855999
53.88039581	0.820848111
53.88039581	0.820848111
54.03225261	0.820817874
54.04543667	0.820821423
54.21080657	0.820783925
54.26288418	0.820767807
54.37585113	0.820735526
54.49214258	0.820699892
54.54089308	0.82067614
54.70625787	0.820613795
54.7227186	0.820606061
54.86897341	0.820532187
54.95692486	0.820474681
55.03400134	0.820427729
55.1904643	0.820319857
55.1904643	0.820319857
55.19705116	0.820317801
55.35977423	0.820242595
55.42500322	0.820203502
55.52249743	0.820154031
55.66347427	0.820078508
55.68555023	0.820073035
55.84600918	0.819999457
55.90100088	0.81996573
56.00872715	0.819905324
56.14020173	0.819823229
56.16953035	0.81980443
56.33223523	0.819685345
56.38297396	0.819639573
56.49270507	0.819531524
56.62485402	0.819373117
56.65351167	0.819337262
56.81398137	0.81910521
56.81398137	0.81910521
56.86875816	0.818963042
56.97225549	0.818724829
57.11620234	0.818376141
57.13306158	0.818334145
57.29352139	0.817938727
57.36314677	0.817767216
57.36314677	0.817767216
57.45180646	0.817649208
57.61043581	0.817434268
57.61179393	0.817431579
57.76872857	0.817227327
57.86428746	0.817090977
57.92702124	0.816992289
58.08565271	0.81670143
58.11633935	0.816631965
58.24393855	0.81633837
58.24393855	0.81633837
58.37045	0.81571472
58.40011034	0.815562241
58.55873166	0.814705059
58.62837637	0.814294446
58.71491054	0.813775318
58.87109381	0.812792358
58.88592055	0.812689067
59.02762392	0.811747823
59.14553997	0.810940486
59.1838096	0.810677801
59.3399927	0.809573889
59.40928722	0.809078995
59.49651734	0.80845525
59.65065741	0.807321839
59.65065741	0.807321839
59.67305999	0.807109215
59.67305999	0.807109215
59.80682896	0.806228706
59.93892609	0.805224113
59.96132413	0.805050157
60.11547657	0.803703062
60.20888887	0.802803588
60.26963156	0.802176794
60.42413658	0.800452294
60.47894167	0.799790504
60.57829052	0.798515846
60.73244033	0.796356916
60.75145432	0.796053671
60.88693502	0.793948078
61.02838198	0.791504673
61.03912358	0.791289504
61.03912358	0.791289504
61.19132014	0.788119434
61.30546688	0.785596268
61.34580355	0.784686042
61.49800085	0.781011818
61.58538478	0.778769408
61.65019969	0.777107561
61.80275227	0.773001036
61.86968624	0.771129345
61.95494825	0.768697727
62.10525828	0.764239125
62.15456823	0.762767436
62.25780763	0.760052595
62.40813021	0.755856654
62.44230617	0.754794741
62.56031323	0.750980023
62.71099678	0.745649026
62.73475029	0.744799453
62.86132686	0.739896545
63.01165823	0.733736575
63.02784765	0.733062009
63.1623476	0.727212567
63.31267582	0.720338601
63.32454069	0.719753309
63.46299911	0.713156285
63.61188865	0.705681572
63.62554746	0.705019273
63.76220587	0.697956021
63.76220587	0.697956021
63.91074387	0.690106887
63.9283635	0.68916192
64.05964917	0.681972065
64.20994647	0.673534881
64.23444318	0.672030257
64.35848672	0.664825175
64.50738959	0.65582293
64.54588579	0.653415727
64.65420656	0.646554716
64.80274984	0.636995466
64.85886154	0.633315348
64.85886154	0.633315348
64.9516511	0.627336964
65.09848737	0.617470876
65.09848737	0.617470876
65.17548992	0.61231363
65.24701581	0.607610573
65.39422353	0.597659592
65.49781343	0.590620984
65.5410708	0.587613823
65.68792083	0.577496561
65.82248732	0.568208553
65.83513854	0.567301005
65.98198871	0.557049522
66.12883585	0.546730471
66.15120999	0.545116752
66.27604611	0.536367272
66.42127351	0.525956929
66.42127351	0.525956929
66.48596397	0.521313296
66.56810986	0.515364496
66.71371535	0.504928017
66.82390024	0.497179377
66.86053824	0.49465171
67.00577601	0.484549047
67.15138677	0.474588684
67.16628731	0.473529444
67.29662799	0.464806418
67.44186794	0.455179765
67.5150441	0.450393447
67.58747643	0.445717546
67.731185	0.436406304
67.731185	0.436406304
67.86745608	0.427432559
67.87641976	0.426860125
68.02051383	0.41735836
68.16573915	0.408053911
68.22584335	0.404204725
68.30946607	0.398968003
68.45357157	0.390096128
68.59094247	0.381868359
68.59730625	0.3814195
68.74104191	0.372959844
68.88515182	0.36470725
68.96055486	0.360478383
69.02888436	0.356666467
69.02888436	0.356666467
69.17261244	0.348658303
69.31529022	0.340844506
69.33656285	0.339702071
69.45901379	0.333242777
69.60132611	0.325829983
69.72075315	0.319850188
69.74541486	0.318608658
69.88773077	0.311580331
70.03005033	0.304722584
70.11070794	0.300953816
70.17275001	0.298053644
70.31507192	0.291557047
70.31507192	0.291557047
70.45739219	0.285182686
70.50786388	0.282945961
70.60008832	0.278964251
70.74240039	0.272910361
70.88338885	0.267000134
70.91469149	0.26576348
71.02607506	0.261250279
71.16707309	0.255641085
71.30807782	0.250170192
71.32817489	0.24942537
71.32817489	0.24942537
71.45074788	0.244756685
71.59175182	0.239463389
71.59175182	0.239463389
71.73275732	0.234367767
71.75119963	0.233697043
71.87414478	0.229388674
72.01514857	0.224524701
72.15491669	0.219775166
72.1850209	0.218821842
72.2963041	0.215147694
72.43730179	0.210622369
72.57708695	0.206207721
72.62793802	0.204641105
72.71845897	0.201892359
72.85825028	0.197684886
72.85825028	0.197684886
72.99804666	0.193699982
73.08238786	0.191349285
73.13823126	0.189797762
73.2780331	0.185977037
73.41783502	0.182237536
73.54992288	0.178804942
73.558021	0.178578249
73.69781837	0.174988168
73.83761081	0.171466938
73.97667332	0.1680236
74.02980609	0.166738859
74.11646067	0.164647291
74.11646067	0.164647291
74.25514712	0.161484911
74.39530975	0.158386484
74.52362722	0.155562349
74.53400004	0.155341573
74.67269433	0.15234955
74.81177905	0.149410333
74.95047673	0.146523274
75.03517258	0.144798903
75.08917355	0.143678059
75.22825665	0.140884091
75.36694708	0.138140877
75.36694708	0.138140884
75.5046254	0.135607229
75.5627605	0.134569614
75.64370167	0.133108761
75.78139211	0.130638297
75.92006896	0.128218811
76.05815508	0.125829881
76.11023163	0.124937925
76.19585622	0.123481033
76.33451072	0.121171828
76.47259862	0.118891811
76.61029604	0.116650502
76.61029604	0.116650502
76.68090496	0.115593021
76.7479921	0.114597474
76.88516447	0.112572468
77.02286264	0.110575222
77.16055467	0.108605481
77.27529007	0.10697618
77.29774713	0.106662969
77.43543177	0.104737454
77.57224025	0.102848592
77.70944795	0.100986074
77.84711427	0.099139625
77.84711427	0.099139625
77.89833455	0.0985018
77.98392793	0.097458753
78.12113671	0.095797017
78.25795231	0.094156207
78.39476643	0.092535317
78.53117212	0.090934952
78.55562524	0.090654556
78.66798823	0.089351095
78.80479819	0.087786565
78.94122381	0.086240205
79.07802641	0.084711683
79.07802641	0.084711683
79.21406578	0.083321448
79.25190814	0.082941206
79.35124978	0.081944641
79.48729132	0.0805832
79.62333623	0.079236889
79.75977864	0.077905642
79.89582586	0.07658939
79.99563048	0.07562935
80.03187183	0.075287093
80.1683112	0.073997717
80.30367307	0.072722886
80.30367307	0.072722886
80.43971571	0.071562606
80.57614761	0.070413368
80.71152518	0.069278624
80.79982872	0.068549293
80.84755069	0.068154958
80.98333122	0.067042685
81.11872013	0.065941532
81.25411287	0.0648534
81.38990547	0.063777341
81.52530145	0.062712424
81.52530145	0.062712424
81.66069671	0.061741022
81.67957979	0.061609282
81.7964877	0.060786034
81.93187712	0.059842544
82.06726127	0.058910409
82.20249151	0.05798864
82.33787015	0.057077906
82.47271232	0.056177259
82.60847803	0.055287242
82.66362327	0.054923882
82.74332448	0.05440701
82.74332448	0.05440701
82.87817543	0.053601953
83.0134285	0.052806457
83.1482841	0.052021536
83.28313973	0.051246814
83.41839332	0.050481536
83.55324462	0.049726898
83.68809146	0.048982307
83.80091417	0.048367912
83.82289944	0.048248961
83.95774238	0.047523987
83.95774238	0.047523987
84.09216255	0.04685843
84.22739557	0.04620311
84.36182171	0.045557051
84.49625326	0.044922459
84.63108904	0.044297521
84.76589384	0.043684489
84.90032339	0.043081535
85.03515296	0.042490277
85.16924146	0.041908797
85.16924146	0.041908797
85.19922798	0.041788499
85.30367445	0.041372187
85.43850327	0.040846134
85.57261453	0.040331614
85.70703765	0.039828883
85.8415608	0.039338201
85.97597308	0.038858424
86.11022059	0.038392016
86.24451322	0.037937093
86.37902322	0.037494538
86.37902322	0.037494538
86.51327193	0.037084709
86.64756135	0.036687775
86.78180974	0.036303755
86.91583945	0.035932353
87.0501312	0.035574207
87.18437748	0.035229792
87.22923619	0.035117611
87.31842887	0.034899745
87.45270969	0.034583927
87.58677131	0.034281749
87.58677131	0.034281749
87.72100044	0.034003334
87.85510659	0.033739544
87.98917724	0.033491193
88.12325108	0.033256473
88.25736685	0.033037381
88.3914427	0.032834163
88.52551734	0.032645536
88.65962951	0.032472793
88.79369734	0.032316113
88.79369734	0.032316113
88.92768432	0.032177768
89.06178907	0.032055336
89.19584508	0.031948941
89.32984405	0.031858701
89.46389056	0.031784728
89.59793095	0.031727115
89.73195018	0.031685924
89.86597235	0.03166121
89.99999879	0.031653


==> data/coaxial_errors.txt <==
helem	ndofs_p1	ndofs_p2	ndofs_p3	ndofs_p4	ndofs_p6	sqrtndofs1	sqrtndofs2	sqrtndofs3	sqrtndofs4	sqrtndofs6	errl2_p1	errl2_p2	errl2_p3	errl2_p4	errl2_p6	errh1s_p1	errh1s_p2	errh1s_p3	errh1s_p4	errh1s_p6
1	12	27	48	75	147	3.464101615	5.196152423	6.92820323	8.660254038	12.12435565	8.52E-06	3.69E-07	4.13E-08	5.34E-09	1.07E-10	9.45E-05	8.07E-06	1.32E-06	2.24E-07	6.61E-09
0.5	22	41	66	97	177	4.69041576	6.403124237	8.124038405	9.848857802	13.3041347	5.35E-06	6.29E-08	6.91E-09	9.00E-10	6.05E-10	7.32E-05	2.41E-06	3.13E-07	4.76E-08	3.50E-08
0.25	58	87	122	163	263	7.615773106	9.327379053	11.04536102	12.76714533	16.21727474	3.19E-06	7.80E-09	5.16E-10	5.48E-11	1.51E-12	5.26E-05	6.14E-07	4.44E-08	4.29E-09	1.08E-10
0.125	177	224	277	336	472	13.3041347	14.96662955	16.64331698	18.33030278	21.72556098	8.28E-07	9.73E-10	3.84E-11	2.54E-12	2.11E-14	2.72E-05	1.53E-07	6.12E-09	3.62E-10	3.11E-12
0.0625	619	704	795	892	1104	24.87971061	26.53299832	28.19574436	29.86636905	33.22649545	2.15E-07	1.22E-10	2.64E-12	9.11E-14	2.18E-16	1.41E-05	3.83E-08	8.15E-10	2.62E-11	6.03E-14
0.03125	2301	2460	2625	2796	3156	47.96873982	49.59838707	51.23475383	52.87721627	56.17828762	5.41E-08	1.53E-11	1.73E-13	2.98E-15	6.34E-17	7.08E-06	9.57E-09	1.06E-10	1.75E-12	1.10E-14


==> data/coaxial_errors_trim.txt <==
helem	ndofs_p1	ndofs_p2	ndofs_p4	ndofs_p6	sqrtndofs1	sqrtndofs2	sqrtndofs4	sqrtndofs6	errl2_p1	errl2_p2	errl2_p4	errl2_p6	errh1s_p1	errh1s_p2	errh1s_p4	errh1s_p6
1	4	9	25	49	2	3	5	7	8.14E-05	2.34E-05	1.94E-06	1.40E-06	0.000168818	0.000121346	2.22E-05	1.78E-05
0.5	9	16	36	64	3	4	6	8	7.15E-05	8.25E-06	1.70E-06	7.51E-07	0.000154682	6.10E-05	2.12E-05	1.25E-05
0.25	25	36	64	100	5	6	8	10	1.75E-05	1.34E-06	6.79E-07	4.17E-07	7.21E-05	1.84E-05	1.15E-05	8.27E-06
0.125	81	100	144	196	9	10	12	14	4.46E-06	4.09E-07	2.68E-07	1.95E-07	3.53E-05	9.08E-06	6.39E-06	5.29E-06
0.0625	289	324	400	484	17	18	20	22	1.13E-06	5.72E-08	4.72E-08	4.38E-08	1.80E-05	2.63E-06	2.18E-06	2.10E-06
0.03125	1089	1156	1296	1444	33	34	36	38	3.18E-07	1.21E-08	9.57E-09	8.98E-09	9.02E-06	1.07E-06	8.43E-07	8.05E-07


==> data/ex_20x20_p5.txt <==
x	scalpot	flux
0	0	0.0029147
0.00015	-4.37E-07	0.002914737
0.0003	-8.74E-07	0.002915049
0.00045	-1.31E-06	0.002915536
0.0006	-1.75E-06	0.002916098
0.00075	-2.19E-06	0.002917036
0.0009	-2.62E-06	0.002918051
0.00105	-3.06E-06	0.002919244
0.0012	-3.50E-06	0.002920713
0.00135	-3.93E-06	0.002922168
0.0015	-4.37E-06	0.002924
0.00165	-4.81E-06	0.002926013
0.0018	-5.24E-06	0.00292812
0.00195	-5.68E-06	0.002930407
0.0021	-6.11E-06	0.002932983
0.00225	-6.55E-06	0.002935658
0.0024	-6.99E-06	0.002938616
0.00255	-7.42E-06	0.002941682
0.0027	-7.86E-06	0.002944947
0.00285	-8.29E-06	0.002948398
0.003	-8.73E-06	0.002951986
0.00315	-9.16E-06	0.002955864
0.0033	-9.59E-06	0.002959947
0.00345	-1.00E-05	0.002964079
0.0036	-1.05E-05	0.002968502
0.00375	-1.09E-05	0.002973062
0.0039	-1.13E-05	0.002977767
0.00405	-1.18E-05	0.002982768
0.0042	-1.22E-05	0.002987854
0.00435	-1.26E-05	0.002993169
0.0045	-1.31E-05	0.00299879
0.00465	-1.35E-05	0.003004445
0.0048	-1.39E-05	0.003010309
0.00495	-1.43E-05	0.003016437
0.0051	-1.48E-05	0.003022585
0.00525	-1.52E-05	0.003029037
0.0054	-1.56E-05	0.003035638
0.00555	-1.61E-05	0.003042442
0.0057	-1.65E-05	0.003049532
0.00585	-1.69E-05	0.003056571
0.006	-1.73E-05	0.00306394
0.00615	-1.77E-05	0.003071624
0.0063	-1.82E-05	0.00307921
0.00645	-1.86E-05	0.003087133
0.0066	-1.90E-05	0.003095247
0.00675	-1.94E-05	0.003103472
0.0069	-1.99E-05	0.003111909
0.00705	-2.03E-05	0.003120471
0.0072	-2.07E-05	0.003129256
0.00735	-2.11E-05	0.003138396
0.0075	-2.15E-05	0.003147341
0.00765	-2.19E-05	0.003156703
0.0078	-2.23E-05	0.003166308
0.00795	-2.28E-05	0.003175796
0.0081	-2.32E-05	0.003185697
0.00825	-2.36E-05	0.003195726
0.0084	-2.40E-05	0.003205773
0.00855	-2.44E-05	0.003216294
0.0087	-2.48E-05	0.003226565
0.00885	-2.52E-05	0.003237295
0.009	-2.56E-05	0.003248239
0.00915	-2.60E-05	0.003259009
0.0093	-2.64E-05	0.003270197
0.00945	-2.68E-05	0.003281522
0.0096	-2.72E-05	0.003292818
0.00975	-2.75E-05	0.003304548
0.0099	-2.79E-05	0.003316117
0.01005	-2.83E-05	0.003327951
0.0102	-2.87E-05	0.003340232
0.01035	-2.91E-05	0.003352087
0.0105	-2.95E-05	0.003364336
0.01065	-2.98E-05	0.003376895
0.0108	-3.02E-05	0.00338918
0.01095	-3.06E-05	0.003401945
0.0111	-3.09E-05	0.003414619
0.01125	-3.13E-05	0.003427292
0.0114	-3.17E-05	0.003440607
0.01155	-3.20E-05	0.003453392
0.0117	-3.24E-05	0.003466498
0.01185	-3.27E-05	0.003480059
0.012	-3.31E-05	0.003492951
0.01215	-3.34E-05	0.003506464
0.0123	-3.38E-05	0.003520069
0.01245	-3.41E-05	0.00353326
0.0126	-3.44E-05	0.003547159
0.01275	-3.48E-05	0.003560682
0.0129	-3.51E-05	0.003574223
0.01305	-3.54E-05	0.003588352
0.0132	-3.57E-05	0.00360168
0.01335	-3.60E-05	0.003615426
0.0135	-3.63E-05	0.003629476
0.01365	-3.66E-05	0.00364276
0.0138	-3.69E-05	0.003656766
0.01395	-3.72E-05	0.003670435
0.0141	-3.75E-05	0.003683962
0.01425	-3.78E-05	0.003698066
0.0144	-3.81E-05	0.003711283
0.01455	-3.83E-05	0.003724855
0.0147	-3.86E-05	0.003738977
0.01485	-3.89E-05	0.003751662
0.015	-3.91E-05	0.003765198
0.01515	-3.94E-05	0.003778648
0.0153	-3.96E-05	0.003791285
0.01545	-3.98E-05	0.00380453
0.0156	-4.01E-05	0.003817224
0.01575	-4.03E-05	0.003829644
0.0159	-4.05E-05	0.003842827
0.01605	-4.07E-05	0.003854587
0.0162	-4.09E-05	0.003866788
0.01635	-4.11E-05	0.00387936
0.0165	-4.13E-05	0.003890511
0.01665	-4.15E-05	0.003902381
0.0168	-4.16E-05	0.003913719
0.01695	-4.18E-05	0.003924298
0.0171	-4.20E-05	0.00393571
0.01725	-4.21E-05	0.003945748
0.0174	-4.22E-05	0.003955803
0.01755	-4.24E-05	0.003966614
0.0177	-4.25E-05	0.00397525
0.01785	-4.26E-05	0.003984764
0.018	-4.27E-05	0.003994294
0.01815	-4.28E-05	0.004002361
0.0183	-4.29E-05	0.004011316
0.01845	-4.30E-05	0.004019189
0.0186	-4.30E-05	0.004026302
0.01875	-4.31E-05	0.004034307
0.0189	-4.32E-05	0.004040205
0.01905	-4.32E-05	0.004046398
0.0192	-4.32E-05	0.004053202
0.01935	-4.33E-05	0.004058489
0.0195	-4.33E-05	0.004064706
0.01965	-4.33E-05	0.004069362
0.0198	-4.33E-05	0.004070824
0.01995	-4.33E-05	0.004073109
0.0201	5.16E-06	0.484564164
0.02025	7.78E-05	0.48484975
0.0204	0.00015051	0.485259215
0.02055	0.00022325	0.485842065
0.0207	0.00029599	0.48654801
0.02085	0.00036875	0.487376475
0.021	0.00044156	0.488376985
0.02115	0.00051437	0.4894886
0.0213	0.00058723	0.490741065
0.02145	0.00066015	0.492143615
0.0216	0.00073307	0.493654709
0.02175	0.00080612	0.49532503
0.0219	0.0008792	0.497122479
0.02205	0.00095228	0.499025301
0.0222	0.0010255	0.501096126
0.02235	0.0010987	0.503277603
0.0225	0.001172	0.505582631
0.02265	0.0012455	0.508034645
0.0228	0.0013189	0.510592949
0.02295	0.0013925	0.513283478
0.0231	0.0014661	0.516098998
0.02325	0.0015398	0.519012347
0.0234	0.0016137	0.522085556
0.02355	0.0016876	0.525260059
0.0237	0.0017615	0.528541207
0.02385	0.0018357	0.531965096
0.024	0.0019099	0.535476192
0.02415	0.0019842	0.539112155
0.0243	0.0020587	0.542876977
0.02445	0.0021332	0.546724315
0.0246	0.0022079	0.550701407
0.02475	0.0022827	0.554784528
0.0249	0.0023575	0.55894544
0.02505	0.0024327	0.563263223
0.0252	0.0025079	0.567664789
0.02535	0.0025832	0.572144242
0.0255	0.0026587	0.57677206
0.02565	0.0027343	0.581461428
0.0258	0.0028101	0.586274189
0.02595	0.002886	0.591186837
0.0261	0.002962	0.596165438
0.02625	0.0030383	0.601282641
0.0264	0.0031147	0.606476859
0.02655	0.0031911	0.611752072
0.0267	0.003268	0.617162553
0.02685	0.0033448	0.622629608
0.027	0.0034218	0.628196325
0.02715	0.0034992	0.633873029
0.0273	0.0035765	0.639611056
0.02745	0.0036541	0.645471085
0.0276	0.0037319	0.651410288
0.02775	0.0038097	0.657403263
0.0279	0.003888	0.663545973
0.02805	0.0039664	0.669738684
0.0282	0.0040448	0.676006717
0.02835	0.0041237	0.68240415
0.0285	0.0042026	0.688854874
0.02865	0.0042817	0.695398973
0.0288	0.0043611	0.702049878
0.02895	0.0044406	0.70873061
0.0291	0.0045204	0.715549838
0.02925	0.0046004	0.722439756
0.0294	0.0046804	0.729377172
0.02955	0.004761	0.736459457
0.0297	0.0048416	0.743588672
0.02985	0.0049224	0.750791875
0.03	0.0050036	0.758117572
0.03015	0.0050848	0.765474122
0.0303	0.0051664	0.772952487
0.03045	0.0052482	0.780503035
0.0306	0.00533	0.788096389
0.03075	0.0054124	0.795846901
0.0309	0.0054948	0.803632316
0.03105	0.0055773	0.811480955
0.0312	0.0056604	0.819465489
0.03135	0.0057434	0.827483347
0.0315	0.0058268	0.835599902
0.03165	0.0059105	0.843815953
0.0318	0.0059942	0.852063798
0.03195	0.0060783	0.86044864
0.0321	0.0061626	0.868887408
0.03225	0.006247	0.877364237
0.0324	0.0063319	0.886002776
0.03255	0.0064169	0.894677815
0.0327	0.006502	0.903430126
0.03285	0.0065876	0.912292505
0.033	0.0066733	0.921190212
0.03315	0.0067592	0.930198247
0.0333	0.0068454	0.939291772
0.03345	0.0069316	0.948405521
0.0336	0.0070184	0.957671952
0.03375	0.0071052	0.966984321
0.0339	0.0071921	0.976348191
0.03405	0.0072795	0.985846466
0.0342	0.0073669	0.995386195
0.03435	0.0074546	1.005000168
0.0345	0.0075426	1.014707413
0.03465	0.0076306	1.024455451
0.0348	0.0077189	1.034324344
0.03495	0.0078075	1.044244106
0.0351	0.007896	1.054204137
0.03525	0.007985	1.064305671
0.0354	0.0080741	1.074433917
0.03555	0.0081632	1.084618933
0.0357	0.0082527	1.094917233
0.03585	0.0083423	1.105236421
0.036	0.008432	1.115647227
0.03615	0.008522	1.126141927
0.0363	0.0086119	1.136654223
0.03645	0.0087022	1.147267086
0.0366	0.0087925	1.157924643
0.03675	0.0088829	1.168599508
0.0369	0.0089736	1.179452688
0.03705	0.0090642	1.190241236
0.0372	0.009155	1.201121423
0.03735	0.009246	1.212063714
0.0375	0.0093369	1.22303211
0.03765	0.009428	1.234068653
0.0378	0.0095192	1.245189052
0.03795	0.0096104	1.256248066
0.0381	0.0097017	1.267435434
0.03825	0.0097931	1.278644395
0.0384	0.0098844	1.289860209
0.03855	0.0099758	1.301133552
0.0387	0.010067	1.312428326
0.03885	0.010159	1.323711742
0.039	0.01025	1.335063916
0.03915	0.010341	1.34644659
0.0393	0.010433	1.357791676
0.03945	0.010524	1.36922976
0.0396	0.010616	1.380603901
0.03975	0.010707	1.392040319
0.0399	0.010798	1.403502203
0.04005	0.010859	1.2735
0.0402	0.010859	1.273500096
0.04035	0.010859	1.273500372
0.0405	0.010858	1.273500831
0.04065	0.010858	1.273601471
0.0408	0.010858	1.273602292
0.04095	0.010858	1.273603294
0.0411	0.010857	1.273604465
0.04125	0.010856	1.2737058
0.0414	0.010856	1.27370731
0.04155	0.010855	1.273708994
0.0417	0.010854	1.273810852
0.04185	0.010854	1.273812885
0.042	0.010853	1.273915091
0.04215	0.010852	1.273917391
0.0423	0.010851	1.274019821
0.04245	0.010849	1.274122409
0.0426	0.010848	1.274125158
0.04275	0.010847	1.274228063
0.0429	0.010846	1.27423113
0.04305	0.010845	1.274334353
0.0432	0.010843	1.274437533
0.04335	0.010842	1.274440843
0.0435	0.01084	1.274544287
0.04365	0.010838	1.274647863
0.0438	0.010837	1.274751586
0.04395	0.010835	1.274755452
0.0441	0.010833	1.274859415
0.04425	0.010831	1.274963234
0.0444	0.010829	1.275067173
0.04455	0.010827	1.275071236
0.0447	0.010825	1.275175412
0.04485	0.010823	1.275279707
0.045	0.010821	1.275284127
0.04515	0.010819	1.275388529
0.0453	0.010816	1.27549279
0.04545	0.010814	1.275597151
0.0456	0.010812	1.275601607
0.04575	0.010809	1.275706167
0.0459	0.010807	1.275810814
0.04605	0.010804	1.275815583
0.0462	0.010802	1.275920209
0.04635	0.010799	1.275924726
0.0465	0.010796	1.27602933
0.04665	0.010793	1.276034012
0.0468	0.010791	1.276138768
0.04695	0.010788	1.276143632
0.0471	0.010785	1.276248553
0.04725	0.010782	1.276253258
0.0474	0.010779	1.276357899
0.04755	0.010776	1.276362605
0.0477	0.010773	1.276367396
0.04785	0.01077	1.276472244
0.048	0.010767	1.276477174
0.04815	0.010764	1.276482173
0.0483	0.01076	1.276486849
0.04845	0.010757	1.276491549
0.0486	0.010754	1.276596275
0.04875	0.01075	1.276601091
0.0489	0.010747	1.276605965
0.04905	0.010743	1.276610898
0.0492	0.01074	1.276615834
0.04935	0.010736	1.276620493
0.0495	0.010733	1.2765252
0.04965	0.010729	1.276529958
0.0498	0.010725	1.276534747
0.04995	0.010722	1.276539585
0.0501	0.010718	1.276444511
0.05025	0.010714	1.27644933
0.0504	0.01071	1.276453976
0.05055	0.010707	1.276358666
0.0507	0.010703	1.276363377
0.05085	0.010699	1.276268153
0.051	0.010695	1.276172972
0.05115	0.010691	1.276177812
0.0513	0.010687	1.276082569
0.05145	0.010683	1.275987198
0.0516	0.010679	1.275891864
0.05175	0.010675	1.275896546
0.0519	0.01067	1.275801288
0.05205	0.010666	1.275706068
0.0522	0.010662	1.275610886
0.05235	0.010658	1.275515542
0.0525	0.010654	1.275420143
0.05265	0.010649	1.275324778
0.0528	0.010645	1.275129495
0.05295	0.010641	1.275034197
0.0531	0.010636	1.274938934
0.05325	0.010632	1.274843704
0.0534	0.010627	1.274648325
0.05355	0.010623	1.274552926
0.0537	0.010618	1.274357562
0.05385	0.010614	1.274162252
0.054	0.010609	1.274066946
0.05415	0.010605	1.273871674
0.0543	0.0106	1.273776405
0.05445	0.010595	1.273581
0.0546	0.010591	1.273385623
0.05475	0.010586	1.273190275
0.0549	0.010581	1.272994956
0.05505	0.010576	1.27279964
0.0552	0.010572	1.272604378
0.05535	0.010567	1.272409093
0.0555	0.010562	1.272213684
0.05565	0.010557	1.272018301
0.0558	0.010552	1.271723004
0.05595	0.010547	1.271527674
0.0561	0.010542	1.271332371
0.05625	0.010537	1.271037129
0.0564	0.010532	1.270841826
0.05655	0.010527	1.270546451
0.0567	0.010522	1.270251129
0.05685	0.010517	1.270055796
0.057	0.010512	1.269760524
0.05715	0.010507	1.26946525
0.0573	0.010502	1.269269992
0.05745	0.010497	1.268974687
0.0576	0.010491	1.268679351
0.05775	0.010486	1.268284078
0.0579	0.010481	1.26798879
0.05805	0.010475	1.267693526
0.0582	0.01047	1.267398287
0.05835	0.010465	1.267103071
0.0585	0.010459	1.266807738
0.05865	0.010454	1.266412468
0.0588	0.010449	1.26611718
0.05895	0.010443	1.265721957
0.0591	0.010438	1.265426715
0.05925	0.010432	1.265031509
0.0594	0.010427	1.264736313
0.05955	0.010421	1.264341036
0.0597	0.010416	1.263945782
0.05985	0.01041	1.26355055
0.06	0.010404	1.26315534
0.06015	0.010399	1.262760152
0.0603	0.010393	1.262364987
0.06045	0.010388	1.261969814
0.0606	0.010382	1.261474587
0.06075	0.010376	1.261079368
0.0609	0.01037	1.260584185
0.06105	0.010365	1.260189008
0.0612	0.010359	1.259793822
0.06135	0.010353	1.259298735
0.0615	0.010347	1.258803577
0.06165	0.010341	1.258308379
0.0618	0.010335	1.257913153
0.06195	0.010329	1.257417997
0.0621	0.010324	1.256922861
0.06225	0.010318	1.256427747
0.0624	0.010312	1.255932653
0.06255	0.010306	1.255437486
0.0627	0.0103	1.254842357
0.06285	0.010294	1.254347198
0.063	0.010288	1.253752079
0.06315	0.010281	1.253256961
0.0633	0.010275	1.252661883
0.06345	0.010269	1.252166805
0.0636	0.010263	1.25157167
0.06375	0.010257	1.250976523
0.0639	0.010251	1.250381395
0.06405	0.010245	1.249786287
0.0642	0.010238	1.249191199
0.06435	0.010232	1.248596131
0.0645	0.010226	1.248001083
0.06465	0.01022	1.247305978
0.0648	0.010213	1.246610858
0.06495	0.010207	1.246015734
0.0651	0.010201	1.245320653
0.06525	0.010194	1.244625626
0.0654	0.010188	1.244030527
0.06555	0.010181	1.24333547
0.0657	0.010175	1.24264033
0.06585	0.010169	1.241845269
0.066	0.010162	1.241150167
0.06615	0.010156	1.240455084
0.0663	0.010149	1.239660046
0.06645	0.010143	1.238965002
0.0666	0.010136	1.238169967
0.06675	0.010129	1.237374811
0.0669	0.010123	1.236579709
0.06705	0.010116	1.235784626
0.0672	0.01011	1.234989561
0.06735	0.010103	1.234194479
0.0675	0.010096	1.233399452
0.06765	0.01009	1.232504401
0.0678	0.010083	1.23160926
0.06795	0.010076	1.230714174
0.0681	0.01007	1.22981907
0.06825	0.010063	1.228924021
0.0684	0.010056	1.228128924
0.06855	0.010049	1.227233875
0.0687	0.010043	1.226238766
0.06885	0.010036	1.225243638
0.069	0.010029	1.224248565
0.06915	0.010022	1.223353404
0.0693	0.010015	1.222358331
0.06945	0.010008	1.221363277
0.0696	0.010002	1.220368241
0.06975	0.0099946	1.219273068
0.0699	0.0099876	1.218177951
0.07005	0.0099807	1.217182742
0.0702	0.0099737	1.216087661
0.07035	0.0099667	1.214992561
0.0705	0.0099598	1.213897479
0.07065	0.0099528	1.212802376
0.0708	0.0099457	1.211607212
0.07095	0.0099387	1.210412028
0.0711	0.0099316	1.2092169
0.07125	0.0099245	1.208021751
0.0714	0.0099175	1.20682666
0.07155	0.0099104	1.205631547
0.0717	0.0099033	1.204436375
0.07185	0.0098961	1.203141139
0.072	0.009889	1.201746001
0.07215	0.0098818	1.200450842
0.0723	0.0098746	1.199155661
0.07245	0.0098675	1.197860498
0.0726	0.0098603	1.196565353
0.07275	0.0098531	1.195170146
0.0729	0.0098458	1.193674958
0.07305	0.0098386	1.192179789
0.0732	0.0098313	1.190784515
0.07335	0.009824	1.189289383
0.0735	0.0098168	1.18779427
0.07365	0.0098095	1.186399051
0.0738	0.0098022	1.184803813
0.07395	0.0097948	1.183208552
0.0741	0.0097875	1.181513396
0.07425	0.0097802	1.179918173
0.0744	0.0097728	1.178322969
0.07455	0.0097655	1.176727784
0.0747	0.0097581	1.175032705
0.07485	0.0097507	1.17323744
0.075	0.0097433	1.171442195
0.07515	0.0097358	1.169646969
0.0753	0.0097284	1.16785172
0.07545	0.009721	1.166056533
0.0756	0.0097136	1.164261366
0.07575	0.0097061	1.162466133
0.0759	0.0096986	1.160470889
0.07605	0.0096911	1.158475666
0.0762	0.0096836	1.156480419
0.07635	0.0096761	1.154485237
0.0765	0.0096686	1.152490075
0.07665	0.0096611	1.15049489
0.0768	0.0096536	1.148399735
0.07695	0.009646	1.146104574
0.0771	0.0096385	1.143909338
0.07725	0.0096309	1.141714124
0.0774	0.0096233	1.13941903
0.07755	0.0096158	1.137223905
0.0777	0.0096082	1.135028757
0.07785	0.0096006	1.132633607
0.078	0.009593	1.130138492
0.07815	0.0095854	1.127643356
0.0783	0.0095777	1.125148289
0.07845	0.0095701	1.122653201
0.0786	0.0095625	1.120158183
0.07875	0.0095549	1.117663144
0.0789	0.0095472	1.114968065
0.07905	0.0095395	1.112173071
0.0792	0.0095319	1.109378058
0.07935	0.0095242	1.106583119
0.0795	0.0095165	1.10378816
0.07965	0.0095089	1.101093167
0.0798	0.0095012	1.098298263
0.07995	0.0094935	1.095203388
0.0801	0.0094858	1.092108543
0.08025	0.009478	1.089013682
0.0804	0.0094703	1.085819011
0.08055	0.0094626	1.082724212
0.0807	0.0094549	1.079629492
0.08085	0.0094472	1.076534708
0.081	0.0094394	1.07304008
0.08115	0.0094317	1.069545489
0.0813	0.0094239	1.066150865
0.08145	0.0094162	1.062656346
0.0816	0.0094085	1.059161863
0.08175	0.0094007	1.055767347
0.0819	0.009393	1.052073033
0.08205	0.0093852	1.048278635
0.0822	0.0093774	1.044384402
0.08235	0.0093696	1.040590087
0.0825	0.0093619	1.03669594
0.08265	0.0093541	1.032901711
0.0828	0.0093463	1.029007653
0.08295	0.0093386	1.024913592
0.0831	0.0093308	1.020619737
0.08325	0.009323	1.016425752
0.0834	0.0093152	1.012131999
0.08355	0.0093074	1.007838249
0.0837	0.0092996	1.00364447
0.08385	0.0092918	0.999360813
0.084	0.009284	0.994747296
0.08415	0.0092762	0.990053897
0.0843	0.0092685	0.985370547
0.08445	0.0092607	0.980677221
0.0846	0.0092529	0.975984013
0.08475	0.0092451	0.971290817
0.0849	0.0092373	0.966597741
0.08505	0.0092295	0.96148486
0.0852	0.0092217	0.956372001
0.08535	0.0092139	0.951259273
0.0855	0.0092061	0.946146569
0.08565	0.0091983	0.941024015
0.0858	0.0091905	0.935911527
0.08595	0.0091827	0.930719079
0.0861	0.009175	0.925206883
0.08625	0.0091672	0.919704708
0.0864	0.0091594	0.914192645
0.08655	0.0091516	0.908680677
0.0867	0.0091438	0.903178792
0.08685	0.009136	0.897667081
0.087	0.0091283	0.892025402
0.08715	0.0091205	0.88618382
0.0873	0.0091128	0.880342351
0.08745	0.009105	0.874501056
0.0876	0.0090972	0.868659819
0.08775	0.0090895	0.862818702
0.0879	0.0090817	0.856977767
0.08805	0.009074	0.85099679
0.0882	0.0090663	0.844915824
0.08835	0.0090585	0.838845032
0.0885	0.0090508	0.832764396
0.08865	0.0090431	0.8266839
0.0888	0.0090353	0.820613463
0.08895	0.0090276	0.814533254
0.0891	0.0090199	0.808352825
0.08925	0.0090122	0.802152458
0.0894	0.0090045	0.795952244
0.08955	0.0089969	0.789752187
0.0897	0.0089892	0.78355229
0.08985	0.0089815	0.777352558
0.09	0.0089738	0.770994676
0.09015	0.0089665	0.765113315
0.0903	0.0089592	0.759222111
0.09045	0.008952	0.753340834
0.0906	0.0089447	0.747459116
0.09075	0.0089374	0.741577599
0.0909	0.0089302	0.735725896
0.09105	0.008923	0.729914179
0.0912	0.0089157	0.724102601
0.09135	0.0089085	0.718340785
0.0915	0.0089013	0.712598996
0.09165	0.0088941	0.706867324
0.0918	0.0088869	0.701205223
0.09195	0.0088798	0.695553235
0.0921	0.0088726	0.689941154
0.09225	0.0088654	0.684398833
0.0924	0.0088583	0.678856577
0.09255	0.0088512	0.673393979
0.0927	0.0088441	0.667981316
0.09285	0.008837	0.662568713
0.093	0.0088299	0.657285479
0.09315	0.0088228	0.652012414
0.0933	0.0088158	0.646779152
0.09345	0.0088087	0.641655428
0.0936	0.0088017	0.636541721
0.09375	0.0087947	0.631507691
0.0939	0.0087877	0.626543359
0.09405	0.0087807	0.621589033
0.0942	0.0087738	0.616774046
0.09435	0.0087668	0.611988922
0.0945	0.0087599	0.607223763
0.09465	0.008753	0.602627674
0.0948	0.0087461	0.598021776
0.09495	0.0087392	0.593485451
0.0951	0.0087324	0.589068462
0.09525	0.0087255	0.584651627
0.0954	0.0087187	0.580353955
0.09555	0.0087119	0.576125979
0.0957	0.0087051	0.571897988
0.09585	0.0086984	0.567838896
0.096	0.0086917	0.563799714
0.09615	0.008685	0.559790408
0.0963	0.0086783	0.555939922
0.09645	0.0086716	0.552089556
0.0966	0.008665	0.548328455
0.09675	0.0086584	0.54466674
0.0969	0.0086518	0.541004974
0.09705	0.0086453	0.537482126
0.0972	0.0086387	0.534008891
0.09735	0.0086322	0.530535675
0.0975	0.0086258	0.527240897
0.09765	0.0086193	0.523956096
0.0978	0.0086129	0.520720893
0.09795	0.0086065	0.517604556
0.0981	0.0086002	0.514498108
0.09825	0.0085938	0.511480784
0.0984	0.0085876	0.508552746
0.09855	0.0085813	0.505614662
0.0987	0.0085751	0.502825081
0.09885	0.0085689	0.500065235
0.099	0.0085627	0.497325156
0.09915	0.0085566	0.494733501
0.0993	0.0085505	0.492141848
0.09945	0.0085445	0.489609422
0.0996	0.0085385	0.487175927
0.09975	0.0085325	0.484742359
0.0999	0.0085266	0.482417454
0.10005	0.0085207	0.480142074
0.1002	0.0085149	0.477866632
0.10035	0.0085091	0.475739261
0.1005	0.0085033	0.473611844
0.10065	0.0084976	0.471524013
0.1008	0.008492	0.469554556
0.10095	0.0084863	0.467575268
0.1011	0.0084808	0.465674913
0.10125	0.0084753	0.463843701
0.1014	0.0084698	0.462012493
0.10155	0.0084645	0.460289632
0.1017	0.0084591	0.458586435
0.10185	0.0084538	0.456893249
0.102	0.0084486	0.455328125
0.10215	0.0084434	0.453763084
0.1023	0.0084382	0.452237489
0.10245	0.0084332	0.450790657
0.1026	0.0084281	0.449344032
0.10275	0.0084232	0.447986133
0.1029	0.0084184	0.446657821
0.10305	0.0084135	0.445339674
0.1032	0.0084088	0.444119777
0.10335	0.0084041	0.442909967
0.1035	0.0083995	0.441720095
0.10365	0.008395	0.440628908
0.1038	0.0083905	0.439528075
0.10395	0.0083862	0.43847661
0.1041	0.0083819	0.437484416
0.10425	0.0083776	0.436492641
0.1044	0.0083735	0.435569897
0.10455	0.0083694	0.434667167
0.1047	0.0083654	0.433774931
0.10485	0.0083616	0.432971453
0.105	0.0083578	0.432168579
0.10515	0.008354	0.431395757
0.1053	0.0083504	0.430682379
0.10545	0.0083468	0.42996977
0.1056	0.0083434	0.429296875
0.10575	0.0083401	0.428664146
0.1059	0.0083368	0.428032295
0.10605	0.0083337	0.427470034
0.1062	0.0083306	0.426918543
0.10635	0.0083276	0.426377893
0.1065	0.0083249	0.425897048
0.10665	0.0083221	0.425427289
0.1068	0.0083194	0.424968175
0.10695	0.008317	0.424559543
0.1071	0.0083145	0.424142121
0.10725	0.0083122	0.4237752
0.1074	0.00831	0.423429245
0.10755	0.0083079	0.42308464
0.1077	0.008306	0.422800573
0.10785	0.0083041	0.422507954
0.108	0.0083024	0.422246582
0.10815	0.0083008	0.422016348
0.1083	0.0082993	0.421787621
0.10845	0.0082979	0.421590246
0.1086	0.0082967	0.421414295
0.10875	0.0082955	0.42122989
0.1089	0.0082946	0.421096716
0.10905	0.0082937	0.420965116
0.1092	0.0082929	0.420855152
0.10935	0.0082923	0.420786741
0.1095	0.0082918	0.420730035
0.10965	0.0082914	0.4206653
0.1098	0.0082912	0.420592337
0.10995	0.008291	0.42052057
0.1101	0.0082417	0.646387844
0.11025	0.0081679	0.644131917
0.1104	0.0080941	0.641879003
0.11055	0.0080207	0.639477196
0.1107	0.0079472	0.637077982
0.11085	0.0078739	0.634658341
0.111	0.0078009	0.63218609
0.11115	0.0077279	0.629714873
0.1113	0.0076553	0.627208762
0.11145	0.007583	0.624672634
0.1116	0.0075106	0.622138687
0.11175	0.0074386	0.619540031
0.1119	0.0073666	0.616927968
0.11205	0.0072946	0.614318011
0.1122	0.0072232	0.611629055
0.11235	0.0071517	0.608940614
0.1125	0.0070805	0.606233914
0.11265	0.0070096	0.603477735
0.1128	0.0069388	0.600723626
0.11295	0.0068683	0.597935676
0.1131	0.006798	0.595107715
0.11325	0.0067278	0.592295959
0.1134	0.0066581	0.589422366
0.11355	0.0065885	0.586536966
0.1137	0.006519	0.583661738
0.11385	0.0064502	0.580726627
0.114	0.0063814	0.577807957
0.11415	0.0063128	0.574857628
0.1143	0.0062445	0.571875752
0.11445	0.0061762	0.568898436
0.1146	0.0061084	0.565889817
0.11475	0.0060407	0.562880017
0.1149	0.0059731	0.559865177
0.11505	0.0059061	0.556809514
0.1152	0.0058391	0.553771079
0.11535	0.0057723	0.5507101
0.1155	0.005706	0.547642909
0.11565	0.0056397	0.544579362
0.1158	0.0055738	0.541501936
0.11595	0.0055081	0.538419008
0.1161	0.0054425	0.535340213
0.11625	0.0053775	0.532258751
0.1164	0.0053127	0.529181823
0.11655	0.005248	0.526111949
0.1167	0.0051836	0.523026459
0.11685	0.0051193	0.519946124
0.117	0.0050552	0.516870515
0.11715	0.0049916	0.513797463
0.1173	0.0049279	0.510730237
0.11745	0.0048646	0.507677089
0.1176	0.0048016	0.504627487
0.11775	0.0047385	0.501584493
0.1179	0.004676	0.498556831
0.11805	0.0046136	0.495539257
0.1182	0.0045513	0.492532064
0.11835	0.0044894	0.489541615
0.1185	0.0044276	0.486559294
0.11865	0.0043661	0.483600011
0.1188	0.004305	0.480669625
0.11895	0.0042439	0.47773981
0.1191	0.0041831	0.474837718
0.11925	0.0041224	0.471940253
0.1194	0.0040617	0.469070013
0.11955	0.0040016	0.466224196
0.1197	0.0039414	0.463394484
0.11985	0.0038814	0.460588268
0.12	0.0038217	0.45780976
0.12015	0.0037621	0.455052081
0.1203	0.0037027	0.452323266
0.12045	0.0036436	0.449624936
0.1206	0.0035844	0.446935137
0.12075	0.0035257	0.444298333
0.1209	0.003467	0.441679954
0.12105	0.0034084	0.439076241
0.1212	0.0033503	0.436536267
0.12135	0.0032922	0.43401192
0.1215	0.0032342	0.43151692
0.12165	0.0031764	0.429069833
0.1218	0.0031185	0.426626417
0.12195	0.003061	0.42424126
0.1221	0.0030036	0.421887463
0.12225	0.0029462	0.419543643
0.1224	0.0028891	0.417273398
0.12255	0.0028321	0.415031814
0.1227	0.0027751	0.412815318
0.12285	0.0027184	0.41065603
0.123	0.0026617	0.408517692
0.12315	0.0026052	0.406433889
0.1233	0.0025488	0.40439063
0.12345	0.0024925	0.40236615
0.1236	0.0024365	0.400424186
0.12375	0.0023805	0.398505649
0.1239	0.0023246	0.396620274
0.12405	0.0022688	0.394802821
0.1242	0.002213	0.393010287
0.12435	0.0021573	0.39126824
0.1245	0.0021018	0.389580608
0.12465	0.0020462	0.38792243
0.1248	0.0019908	0.386326086
0.12495	0.0019355	0.384776183
0.1251	0.0018802	0.383254001
0.12525	0.0018251	0.381810706
0.1254	0.00177	0.380402873
0.12555	0.0017149	0.3790342
0.1257	0.00166	0.377733849
0.12585	0.0016051	0.376473225
0.126	0.0015503	0.375263545
0.12615	0.0014957	0.37412458
0.1263	0.001441	0.373006343
0.12645	0.0013864	0.371957641
0.1266	0.0013317	0.370959809
0.12675	0.0012771	0.369993765
0.1269	0.0012226	0.369119708
0.12705	0.0011681	0.368268169
0.1272	0.0011136	0.36746927
0.12735	0.0010591	0.366743336
0.1275	0.0010047	0.366040684
0.12765	0.00095033	0.365411281
0.1278	0.00089596	0.364835506
0.12795	0.0008416	0.364293187
0.1281	0.00078727	0.36383515
0.12825	0.00073296	0.363410925
0.1284	0.00067868	0.363030921
0.12855	0.00062451	0.362725643
0.1287	0.00057035	0.36245432
0.12885	0.00051613	0.362246858
0.129	0.00046184	0.362093403
0.12915	0.00040756	0.361974126
0.1293	0.00035326	0.361929135
0.12945	0.00029896	0.361928242
0.1296	0.00024466	0.361961414
0.12975	0.00019033	0.362058534
0.1299	0.00013599	0.36219943
0.13005	9.98E-05	0.00831735
0.1302	9.97E-05	0.008322173
0.13035	9.97E-05	0.008328613
0.1305	9.96E-05	0.008328649
0.13065	9.95E-05	0.008325738
0.1308	9.94E-05	0.008324905
0.13095	9.93E-05	0.008320597
0.1311	9.91E-05	0.008317716
0.13125	9.90E-05	0.008315407
0.1314	9.88E-05	0.008308636
0.13155	9.86E-05	0.008303737
0.1317	9.84E-05	0.008297287
0.13185	9.81E-05	0.008288468
0.132	9.79E-05	0.008281613
0.13215	9.76E-05	0.008271549
0.1323	9.73E-05	0.008261557
0.13245	9.70E-05	0.008253307
0.1326	9.66E-05	0.008240292
0.13275	9.63E-05	0.008229088
0.1329	9.59E-05	0.00821782
0.13305	9.55E-05	0.008203421
0.1332	9.51E-05	0.008190942
0.13335	9.47E-05	0.00817658
0.1335	9.43E-05	0.008161021
0.13365	9.38E-05	0.008147239
0.1338	9.34E-05	0.008130163
0.13395	9.29E-05	0.008113793
0.1341	9.24E-05	0.008098489
0.13425	9.19E-05	0.008079809
0.1344	9.14E-05	0.00806283
0.13455	9.08E-05	0.008045277
0.1347	9.03E-05	0.008025971
0.13485	8.97E-05	0.008008398
0.135	8.91E-05	0.007988791
0.13515	8.85E-05	0.007969108
0.1353	8.79E-05	0.00795088
0.13545	8.73E-05	0.007929566
0.1356	8.67E-05	0.007909482
0.13575	8.60E-05	0.007889941
0.1359	8.54E-05	0.007868252
0.13605	8.47E-05	0.007848118
0.1362	8.40E-05	0.007827213
0.13635	8.33E-05	0.007805752
0.1365	8.26E-05	0.007785622
0.13665	8.19E-05	0.007763614
0.1368	8.12E-05	0.007742196
0.13695	8.05E-05	0.00772183
0.1371	7.97E-05	0.007699337
0.13725	7.90E-05	0.007678074
0.1374	7.82E-05	0.007656871
0.13755	7.75E-05	0.007634652
0.1377	7.67E-05	0.007613697
0.13785	7.59E-05	0.007592078
0.138	7.51E-05	0.007570359
0.13815	7.43E-05	0.007549782
0.1383	7.35E-05	0.007527773
0.13845	7.27E-05	0.007506566
0.1386	7.19E-05	0.007486004
0.13875	7.11E-05	0.007464351
0.1389	7.02E-05	0.007443809
0.13905	6.94E-05	0.007423081
0.1392	6.85E-05	0.007402053
0.13935	6.77E-05	0.007382023
0.1395	6.68E-05	0.00736143
0.13965	6.60E-05	0.007341079
0.1398	6.51E-05	0.007321669
0.13995	6.42E-05	0.007301224
0.1401	6.33E-05	0.007281693
0.14025	6.25E-05	0.007262527
0.1404	6.16E-05	0.007242814
0.14055	6.07E-05	0.007224119
0.1407	5.98E-05	0.007205229
0.14085	5.89E-05	0.007186412
0.141	5.80E-05	0.007168525
0.14115	5.71E-05	0.007150034
0.1413	5.62E-05	0.007132202
0.14145	5.53E-05	0.007114887
0.1416	5.43E-05	0.007097052
0.14175	5.34E-05	0.007080133
0.1419	5.25E-05	0.007063315
0.14205	5.16E-05	0.007046458
0.1422	5.06E-05	0.007030305
0.14235	4.97E-05	0.007014076
0.1425	4.87E-05	0.006998222
0.14265	4.78E-05	0.006983052
0.1428	4.69E-05	0.006967502
0.14295	4.59E-05	0.006952561
0.1431	4.50E-05	0.00693804
0.14325	4.40E-05	0.006923391
0.1434	4.31E-05	0.00690942
0.14355	4.21E-05	0.006895568
0.1437	4.12E-05	0.006881959
0.14385	4.02E-05	0.006869096
0.144	3.92E-05	0.006855927
0.14415	3.83E-05	0.00684334
0.1443	3.73E-05	0.006831273
0.14445	3.63E-05	0.00681901
0.1446	3.54E-05	0.006807333
0.14475	3.44E-05	0.006796057
0.1449	3.34E-05	0.006784784
0.14505	3.25E-05	0.006774146
0.1452	3.15E-05	0.006763681
0.14535	3.05E-05	0.006753415
0.1455	2.96E-05	0.006743863
0.14565	2.86E-05	0.006734117
0.1458	2.76E-05	0.006724877
0.14595	2.66E-05	0.006716165
0.1461	2.56E-05	0.006707412
0.14625	2.47E-05	0.006699318
0.1464	2.37E-05	0.006691364
0.14655	2.27E-05	0.006683736
0.1467	2.17E-05	0.006676565
0.14685	2.07E-05	0.006669435
0.147	1.98E-05	0.006662789
0.14715	1.88E-05	0.006656609
0.1473	1.78E-05	0.006650445
0.14745	1.68E-05	0.006644832
0.1476	1.58E-05	0.00663948
0.14775	1.48E-05	0.00663441
0.1479	1.38E-05	0.006629771
0.14805	1.29E-05	0.006625294
0.1482	1.19E-05	0.006621262
0.14835	1.09E-05	0.006617657
0.1485	9.89E-06	0.006614115
0.14865	8.91E-06	0.006610996
0.1488	7.92E-06	0.006608398
0.14895	6.93E-06	0.006605824
0.1491	5.94E-06	0.006603767
0.14925	4.95E-06	0.006601931
0.1494	3.96E-06	0.006600414
0.14955	2.97E-06	0.006599413
0.1497	1.98E-06	0.006598528
0.14985	9.90E-07	0.006597957
0.15	0	0.006598


==> data/exact_sol_along_xaxis.txt <==
r	Az	btheta
0	0.000284597	0
0.001001001	0.000284596	1.80E-06
0.002002002	0.000284593	3.60E-06
0.003003003	0.000284589	5.41E-06
0.004004004	0.000284582	7.21E-06
0.005005005	0.000284574	9.01E-06
0.006006006	0.000284564	1.08E-05
0.007007007	0.000284553	1.26E-05
0.008008008	0.000284539	1.44E-05
0.009009009	0.000284524	1.62E-05
0.01001001	0.000284507	1.80E-05
0.011011011	0.000284488	1.98E-05
0.012012012	0.000284467	2.16E-05
0.013013013	0.000284444	2.34E-05
0.014014014	0.00028442	2.52E-05
0.015015015	0.000284394	2.70E-05
0.016016016	0.000284366	2.88E-05
0.017017017	0.000284336	3.06E-05
0.018018018	0.000284305	3.24E-05
0.019019019	0.000284271	3.42E-05
0.02002002	0.000284236	3.60E-05
0.021021021	0.000284199	3.78E-05
0.022022022	0.00028416	3.96E-05
0.023023023	0.00028412	4.14E-05
0.024024024	0.000284077	4.32E-05
0.025025025	0.000284033	4.50E-05
0.026026026	0.000283987	4.68E-05
0.027027027	0.000283939	4.86E-05
0.028028028	0.00028389	5.05E-05
0.029029029	0.000283838	5.23E-05
0.03003003	0.000283785	5.41E-05
0.031031031	0.00028373	5.59E-05
0.032032032	0.000283673	5.77E-05
0.033033033	0.000283615	5.95E-05
0.034034034	0.000283554	6.13E-05
0.035035035	0.000283492	6.31E-05
0.036036036	0.000283428	6.49E-05
0.037037037	0.000283362	6.67E-05
0.038038038	0.000283295	6.85E-05
0.039039039	0.000283225	7.03E-05
0.04004004	0.000283154	7.21E-05
0.041041041	0.000283081	7.39E-05
0.042042042	0.000283006	7.57E-05
0.043043043	0.000282929	7.75E-05
0.044044044	0.000282851	7.93E-05
0.045045045	0.000282771	8.11E-05
0.046046046	0.000282689	8.29E-05
0.047047047	0.000282605	8.47E-05
0.048048048	0.000282519	8.65E-05
0.049049049	0.000282432	8.83E-05
0.05005005	0.000282342	9.01E-05
0.051051051	0.000282251	9.19E-05
0.052052052	0.000282158	9.37E-05
0.053053053	0.000282064	9.55E-05
0.054054054	0.000281967	9.73E-05
0.055055055	0.000281869	9.91E-05
0.056056056	0.000281769	0.000100901
0.057057057	0.000281667	0.000102703
0.058058058	0.000281563	0.000104505
0.059059059	0.000281458	0.000106306
0.06006006	0.00028135	0.000108108
0.061061061	0.000281241	0.00010991
0.062062062	0.00028113	0.000111712
0.063063063	0.000281018	0.000113514
0.064064064	0.000280903	0.000115315
0.065065065	0.000280787	0.000117117
0.066066066	0.000280669	0.000118919
0.067067067	0.000280549	0.000120721
0.068068068	0.000280427	0.000122523
0.069069069	0.000280303	0.000124324
0.07007007	0.000280178	0.000126126
0.071071071	0.000280051	0.000127928
0.072072072	0.000279922	0.00012973
0.073073073	0.000279791	0.000131532
0.074074074	0.000279659	0.000133333
0.075075075	0.000279524	0.000135135
0.076076076	0.000279388	0.000136937
0.077077077	0.00027925	0.000138739
0.078078078	0.00027911	0.000140541
0.079079079	0.000278969	0.000142342
0.08008008	0.000278825	0.000144144
0.081081081	0.00027868	0.000145946
0.082082082	0.000278533	0.000147748
0.083083083	0.000278384	0.00014955
0.084084084	0.000278234	0.000151351
0.085085085	0.000278081	0.000153153
0.086086086	0.000277927	0.000154955
0.087087087	0.000277771	0.000156757
0.088088088	0.000277613	0.000158559
0.089089089	0.000277454	0.00016036
0.09009009	0.000277292	0.000162162
0.091091091	0.000277129	0.000163964
0.092092092	0.000276964	0.000165766
0.093093093	0.000276797	0.000167568
0.094094094	0.000276629	0.000169369
0.095095095	0.000276458	0.000171171
0.096096096	0.000276286	0.000172973
0.097097097	0.000276112	0.000174775
0.098098098	0.000275936	0.000176577
0.099099099	0.000275758	0.000178378
0.1001001	0.000275579	0.00018018
0.101101101	0.000275398	0.000181982
0.102102102	0.000275215	0.000183784
0.103103103	0.00027503	0.000185586
0.104104104	0.000274843	0.000187387
0.105105105	0.000274655	0.000189189
0.106106106	0.000274464	0.000190991
0.107107107	0.000274272	0.000192793
0.108108108	0.000274078	0.000194595
0.109109109	0.000273883	0.000196396
0.11011011	0.000273685	0.000198198
0.111111111	0.000273486	0.0002
0.112112112	0.000273285	0.000201802
0.113113113	0.000273082	0.000203604
0.114114114	0.000272877	0.000205405
0.115115115	0.000272671	0.000207207
0.116116116	0.000272462	0.000209009
0.117117117	0.000272252	0.000210811
0.118118118	0.00027204	0.000212613
0.119119119	0.000271826	0.000214414
0.12012012	0.000271611	0.000216216
0.121121121	0.000271394	0.000218018
0.122122122	0.000271174	0.00021982
0.123123123	0.000270954	0.000221622
0.124124124	0.000270731	0.000223423
0.125125125	0.000270506	0.000225225
0.126126126	0.00027028	0.000227027
0.127127127	0.000270052	0.000228829
0.128128128	0.000269822	0.000230631
0.129129129	0.00026959	0.000232432
0.13013013	0.000269356	0.000234234
0.131131131	0.000269121	0.000236036
0.132132132	0.000268884	0.000237838
0.133133133	0.000268645	0.00023964
0.134134134	0.000268404	0.000241441
0.135135135	0.000268162	0.000243243
0.136136136	0.000267917	0.000245045
0.137137137	0.000267671	0.000246847
0.138138138	0.000267423	0.000248649
0.139139139	0.000267173	0.00025045
0.14014014	0.000266922	0.000252252
0.141141141	0.000266668	0.000254054
0.142142142	0.000266413	0.000255856
0.143143143	0.000266156	0.000257658
0.144144144	0.000265897	0.000259459
0.145145145	0.000265636	0.000261261
0.146146146	0.000265374	0.000263063
0.147147147	0.00026511	0.000264865
0.148148148	0.000264844	0.000266667
0.149149149	0.000264576	0.000268468
0.15015015	0.000264306	0.00027027
0.151151151	0.000264035	0.000272072
0.152152152	0.000263762	0.000273874
0.153153153	0.000263487	0.000275676
0.154154154	0.00026321	0.000277477
0.155155155	0.000262931	0.000279279
0.156156156	0.000262651	0.000281081
0.157157157	0.000262368	0.000282883
0.158158158	0.000262084	0.000284685
0.159159159	0.000261798	0.000286486
0.16016016	0.000261511	0.000288288
0.161161161	0.000261221	0.00029009
0.162162162	0.00026093	0.000291892
0.163163163	0.000260637	0.000293694
0.164164164	0.000260342	0.000295495
0.165165165	0.000260045	0.000297297
0.166166166	0.000259747	0.000299099
0.167167167	0.000259446	0.000300901
0.168168168	0.000259144	0.000302703
0.169169169	0.00025884	0.000304505
0.17017017	0.000258535	0.000306306
0.171171171	0.000258227	0.000308108
0.172172172	0.000257918	0.00030991
0.173173173	0.000257607	0.000311712
0.174174174	0.000257294	0.000313514
0.175175175	0.000256979	0.000315315
0.176176176	0.000256663	0.000317117
0.177177177	0.000256344	0.000318919
0.178178178	0.000256024	0.000320721
0.179179179	0.000255702	0.000322523
0.18018018	0.000255378	0.000324324
0.181181181	0.000255053	0.000326126
0.182182182	0.000254726	0.000327928
0.183183183	0.000254396	0.00032973
0.184184184	0.000254065	0.000331532
0.185185185	0.000253733	0.000333333
0.186186186	0.000253398	0.000335135
0.187187187	0.000253062	0.000336937
0.188188188	0.000252724	0.000338739
0.189189189	0.000252384	0.000340541
0.19019019	0.000252042	0.000342342
0.191191191	0.000251698	0.000344144
0.192192192	0.000251353	0.000345946
0.193193193	0.000251006	0.000347748
0.194194194	0.000250657	0.00034955
0.195195195	0.000250306	0.000351351
0.196196196	0.000249953	0.000353153
0.197197197	0.000249599	0.000354955
0.198198198	0.000249243	0.000356757
0.199199199	0.000248885	0.000358559
0.2002002	0.000248525	0.00036036
0.201201201	0.000248163	0.000362162
0.202202202	0.0002478	0.000363964
0.203203203	0.000247434	0.000365766
0.204204204	0.000247067	0.000367568
0.205205205	0.000246699	0.000369369
0.206206206	0.000246328	0.000371171
0.207207207	0.000245956	0.000372973
0.208208208	0.000245581	0.000374775
0.209209209	0.000245205	0.000376577
0.21021021	0.000244827	0.000378378
0.211211211	0.000244448	0.00038018
0.212212212	0.000244066	0.000381982
0.213213213	0.000243683	0.000383784
0.214214214	0.000243298	0.000385586
0.215215215	0.000242911	0.000387387
0.216216216	0.000242522	0.000389189
0.217217217	0.000242132	0.000390991
0.218218218	0.00024174	0.000392793
0.219219219	0.000241346	0.000394595
0.22022022	0.00024095	0.000396396
0.221221221	0.000240552	0.000398198
0.222222222	0.000240152	0.0004
0.223223223	0.000239751	0.000401802
0.224224224	0.000239348	0.000403604
0.225225225	0.000238943	0.000405405
0.226226226	0.000238536	0.000407207
0.227227227	0.000238128	0.000409009
0.228228228	0.000237718	0.000410811
0.229229229	0.000237305	0.000412613
0.23023023	0.000236892	0.000414414
0.231231231	0.000236476	0.000416216
0.232232232	0.000236058	0.000418018
0.233233233	0.000235639	0.00041982
0.234234234	0.000235218	0.000421622
0.235235235	0.000234795	0.000423423
0.236236236	0.00023437	0.000425225
0.237237237	0.000233944	0.000427027
0.238238238	0.000233515	0.000428829
0.239239239	0.000233085	0.000430631
0.24024024	0.000232653	0.000432432
0.241241241	0.000232219	0.000434234
0.242242242	0.000231784	0.000436036
0.243243243	0.000231346	0.000437838
0.244244244	0.000230907	0.00043964
0.245245245	0.000230466	0.000441441
0.246246246	0.000230023	0.000443243
0.247247247	0.000229579	0.000445045
0.248248248	0.000229132	0.000446847
0.249249249	0.000228684	0.000448649
0.25025025	0.000228234	0.00045045
0.251251251	0.000227782	0.000452252
0.252252252	0.000227329	0.000454054
0.253253253	0.000226873	0.000455856
0.254254254	0.000226416	0.000457658
0.255255255	0.000225957	0.000459459
0.256256256	0.000225496	0.000461261
0.257257257	0.000225034	0.000463063
0.258258258	0.000224569	0.000464865
0.259259259	0.000224103	0.000466667
0.26026026	0.000223635	0.000468468
0.261261261	0.000223165	0.00047027
0.262262262	0.000222694	0.000472072
0.263263263	0.00022222	0.000473874
0.264264264	0.000221745	0.000475676
0.265265265	0.000221268	0.000477477
0.266266266	0.000220789	0.000479279
0.267267267	0.000220308	0.000481081
0.268268268	0.000219826	0.000482883
0.269269269	0.000219342	0.000484685
0.27027027	0.000218855	0.000486486
0.271271271	0.000218368	0.000488288
0.272272272	0.000217878	0.00049009
0.273273273	0.000217386	0.000491892
0.274274274	0.000216893	0.000493694
0.275275275	0.000216398	0.000495495
0.276276276	0.000215901	0.000497297
0.277277277	0.000215402	0.000499099
0.278278278	0.000214902	0.000500901
0.279279279	0.0002144	0.000502703
0.28028028	0.000213896	0.000504505
0.281281281	0.00021339	0.000506306
0.282282282	0.000212882	0.000508108
0.283283283	0.000212372	0.00050991
0.284284284	0.000211861	0.000511712
0.285285285	0.000211348	0.000513514
0.286286286	0.000210833	0.000515315
0.287287287	0.000210316	0.000517117
0.288288288	0.000209798	0.000518919
0.289289289	0.000209277	0.000520721
0.29029029	0.000208755	0.000522523
0.291291291	0.000208231	0.000524324
0.292292292	0.000207706	0.000526126
0.293293293	0.000207178	0.000527928
0.294294294	0.000206649	0.00052973
0.295295295	0.000206117	0.000531532
0.296296296	0.000205585	0.000533333
0.297297297	0.00020505	0.000535135
0.298298298	0.000204513	0.000536937
0.299299299	0.000203975	0.000538739
0.3003003	0.000203435	0.000540541
0.301301301	0.000202893	0.000542342
0.302302302	0.000202349	0.000544144
0.303303303	0.000201803	0.000545946
0.304304304	0.000201256	0.000547748
0.305305305	0.000200707	0.00054955
0.306306306	0.000200156	0.000551351
0.307307307	0.000199603	0.000553153
0.308308308	0.000199048	0.000554955
0.309309309	0.000198492	0.000556757
0.31031031	0.000197934	0.000558559
0.311311311	0.000197374	0.00056036
0.312312312	0.000196812	0.000562162
0.313313313	0.000196248	0.000563964
0.314314314	0.000195683	0.000565766
0.315315315	0.000195116	0.000567568
0.316316316	0.000194546	0.000569369
0.317317317	0.000193976	0.000571171
0.318318318	0.000193403	0.000572973
0.319319319	0.000192829	0.000574775
0.32032032	0.000192252	0.000576577
0.321321321	0.000191674	0.000578378
0.322322322	0.000191094	0.00058018
0.323323323	0.000190513	0.000581982
0.324324324	0.000189929	0.000583784
0.325325325	0.000189344	0.000585586
0.326326326	0.000188757	0.000587387
0.327327327	0.000188168	0.000589189
0.328328328	0.000187577	0.000590991
0.329329329	0.000186985	0.000592793
0.33033033	0.000186391	0.000594595
0.331331331	0.000185794	0.000596396
0.332332332	0.000185197	0.000598198
0.333333333	0.000184597	0.0006
0.334334334	0.000183997	0.000598204
0.335335335	0.000183399	0.000596418
0.336336336	0.000182803	0.000594643
0.337337337	0.000182209	0.000592878
0.338338338	0.000181616	0.000591124
0.339339339	0.000181025	0.000589381
0.34034034	0.000180436	0.000587647
0.341341341	0.000179849	0.000585924
0.342342342	0.000179263	0.000584211
0.343343343	0.000178679	0.000582507
0.344344344	0.000178097	0.000580814
0.345345345	0.000177516	0.00057913
0.346346346	0.000176938	0.000577457
0.347347347	0.00017636	0.000575793
0.348348348	0.000175785	0.000574138
0.349349349	0.000175211	0.000572493
0.35035035	0.000174639	0.000570857
0.351351351	0.000174068	0.000569231
0.352352352	0.000173499	0.000567614
0.353353353	0.000172932	0.000566006
0.354354354	0.000172366	0.000564407
0.355355355	0.000171802	0.000562817
0.356356356	0.000171239	0.000561236
0.357357357	0.000170678	0.000559664
0.358358358	0.000170119	0.000558101
0.359359359	0.000169561	0.000556546
0.36036036	0.000169005	0.000555
0.361361361	0.00016845	0.000553463
0.362362362	0.000167897	0.000551934
0.363363363	0.000167345	0.000550413
0.364364364	0.000166795	0.000548901
0.365365365	0.000166246	0.000547397
0.366366366	0.000165699	0.000545902
0.367367367	0.000165153	0.000544414
0.368368368	0.000164609	0.000542935
0.369369369	0.000164066	0.000541463
0.37037037	0.000163525	0.00054
0.371371371	0.000162985	0.000538544
0.372372372	0.000162447	0.000537097
0.373373373	0.00016191	0.000535657
0.374374374	0.000161374	0.000534225
0.375375375	0.00016084	0.0005328
0.376376376	0.000160308	0.000531383
0.377377377	0.000159776	0.000529973
0.378378378	0.000159247	0.000528571
0.379379379	0.000158718	0.000527177
0.38038038	0.000158191	0.000525789
0.381381381	0.000157665	0.000524409
0.382382382	0.000157141	0.000523037
0.383383383	0.000156618	0.000521671
0.384384384	0.000156097	0.000520313
0.385385385	0.000155577	0.000518961
0.386386386	0.000155058	0.000517617
0.387387387	0.00015454	0.000516279
0.388388388	0.000154024	0.000514948
0.389389389	0.00015351	0.000513625
0.39039039	0.000152996	0.000512308
0.391391391	0.000152484	0.000510997
0.392392392	0.000151973	0.000509694
0.393393393	0.000151463	0.000508397
0.394394394	0.000150955	0.000507107
0.395395395	0.000150448	0.000505823
0.396396396	0.000149943	0.000504545
0.397397397	0.000149438	0.000503275
0.398398398	0.000148935	0.00050201
0.399399399	0.000148433	0.000500752
0.4004004	0.000147932	0.0004995
0.401401401	0.000147433	0.000498254
0.402402402	0.000146935	0.000497015
0.403403403	0.000146438	0.000495782
0.404404404	0.000145942	0.000494554
0.405405405	0.000145448	0.000493333
0.406406406	0.000144955	0.000492118
0.407407407	0.000144463	0.000490909
0.408408408	0.000143972	0.000489706
0.409409409	0.000143482	0.000488509
0.41041041	0.000142994	0.000487317
0.411411411	0.000142507	0.000486131
0.412412412	0.000142021	0.000484951
0.413413413	0.000141536	0.000483777
0.414414414	0.000141052	0.000482609
0.415415415	0.00014057	0.000481446
0.416416416	0.000140088	0.000480288
0.417417417	0.000139608	0.000479137
0.418418418	0.000139129	0.00047799
0.419419419	0.000138651	0.00047685
0.42042042	0.000138174	0.000475714
0.421421421	0.000137699	0.000474584
0.422422422	0.000137224	0.00047346
0.423423423	0.000136751	0.00047234
0.424424424	0.000136279	0.000471226
0.425425425	0.000135808	0.000470118
0.426426426	0.000135338	0.000469014
0.427427427	0.000134869	0.000467916
0.428428428	0.000134401	0.000466822
0.429429429	0.000133934	0.000465734
0.43043043	0.000133468	0.000464651
0.431431431	0.000133004	0.000463573
0.432432432	0.00013254	0.0004625
0.433433433	0.000132078	0.000461432
0.434434434	0.000131616	0.000460369
0.435435435	0.000131156	0.00045931
0.436436436	0.000130697	0.000458257
0.437437437	0.000130239	0.000457208
0.438438438	0.000129782	0.000456164
0.439439439	0.000129325	0.000455125
0.44044044	0.00012887	0.000454091
0.441441441	0.000128416	0.000453061
0.442442442	0.000127963	0.000452036
0.443443443	0.000127511	0.000451016
0.444444444	0.00012706	0.00045
0.445445445	0.000126611	0.000448989
0.446446446	0.000126162	0.000447982
0.447447447	0.000125714	0.00044698
0.448448448	0.000125267	0.000445982
0.449449449	0.000124821	0.000444989
0.45045045	0.000124376	0.000444
0.451451451	0.000123932	0.000443016
0.452452452	0.000123489	0.000442035
0.453453453	0.000123047	0.00044106
0.454454454	0.000122606	0.000440088
0.455455455	0.000122166	0.000439121
0.456456456	0.000121727	0.000438158
0.457457457	0.000121289	0.000437199
0.458458458	0.000120852	0.000436245
0.459459459	0.000120415	0.000435294
0.46046046	0.00011998	0.000434348
0.461461461	0.000119546	0.000433406
0.462462462	0.000119112	0.000432468
0.463463463	0.00011868	0.000431533
0.464464464	0.000118248	0.000430603
0.465465465	0.000117818	0.000429677
0.466466466	0.000117388	0.000428755
0.467467467	0.00011696	0.000427837
0.468468468	0.000116532	0.000426923
0.469469469	0.000116105	0.000426013
0.47047047	0.000115679	0.000425106
0.471471471	0.000115254	0.000424204
0.472472472	0.00011483	0.000423305
0.473473473	0.000114406	0.00042241
0.474474474	0.000113984	0.000421519
0.475475475	0.000113562	0.000420632
0.476476476	0.000113142	0.000419748
0.477477477	0.000112722	0.000418868
0.478478478	0.000112303	0.000417992
0.479479479	0.000111885	0.000417119
0.48048048	0.000111468	0.00041625
0.481481481	0.000111052	0.000415385
0.482482482	0.000110637	0.000414523
0.483483483	0.000110222	0.000413665
0.484484484	0.000109808	0.00041281
0.485485485	0.000109396	0.000411959
0.486486486	0.000108984	0.000411111
0.487487487	0.000108573	0.000410267
0.488488488	0.000108162	0.000409426
0.489489489	0.000107753	0.000408589
0.49049049	0.000107344	0.000407755
0.491491491	0.000106937	0.000406925
0.492492492	0.00010653	0.000406098
0.493493493	0.000106124	0.000405274
0.494494494	0.000105718	0.000404453
0.495495495	0.000105314	0.000403636
0.496496496	0.00010491	0.000402823
0.497497497	0.000104507	0.000402012
0.498498498	0.000104105	0.000401205
0.499499499	0.000103704	0.000400401
0.500500501	0.000103304	0.0003996
0.501501502	0.000102904	0.000398802
0.502502503	0.000102505	0.000398008
0.503503504	0.000102107	0.000397217
0.504504505	0.00010171	0.000396429
0.505505506	0.000101314	0.000395644
0.506506507	0.000100918	0.000394862
0.507507508	0.000100523	0.000394083
0.508508509	0.000100129	0.000393307
0.50950951	9.97E-05	0.000392534
0.510510511	9.93E-05	0.000391765
0.511511512	9.90E-05	0.000390998
0.512512513	9.86E-05	0.000390234
0.513513514	9.82E-05	0.000389474
0.514514515	9.78E-05	0.000388716
0.515515516	9.74E-05	0.000387961
0.516516517	9.70E-05	0.000387209
0.517517518	9.66E-05	0.00038646
0.518518519	9.62E-05	0.000385714
0.51951952	9.58E-05	0.000384971
0.520520521	9.55E-05	0.000384231
0.521521522	9.51E-05	0.000383493
0.522522523	9.47E-05	0.000382759
0.523523524	9.43E-05	0.000382027
0.524524525	9.39E-05	0.000381298
0.525525526	9.35E-05	0.000380571
0.526526527	9.32E-05	0.000379848
0.527527528	9.28E-05	0.000379127
0.528528529	9.24E-05	0.000378409
0.52952953	9.20E-05	0.000377694
0.530530531	9.16E-05	0.000376981
0.531531532	9.13E-05	0.000376271
0.532532533	9.09E-05	0.000375564
0.533533534	9.05E-05	0.000374859
0.534534535	9.01E-05	0.000374157
0.535535536	8.98E-05	0.000373458
0.536536537	8.94E-05	0.000372761
0.537537538	8.90E-05	0.000372067
0.538538539	8.87E-05	0.000371375
0.53953954	8.83E-05	0.000370686
0.540540541	8.79E-05	0.00037
0.541541542	8.75E-05	0.000369316
0.542542543	8.72E-05	0.000368635
0.543543544	8.68E-05	0.000367956
0.544544545	8.64E-05	0.000367279
0.545545546	8.61E-05	0.000366606
0.546546547	8.57E-05	0.000365934
0.547547548	8.53E-05	0.000365265
0.548548549	8.50E-05	0.000364599
0.54954955	8.46E-05	0.000363934
0.550550551	8.42E-05	0.000363273
0.551551552	8.39E-05	0.000362613
0.552552553	8.35E-05	0.000361957
0.553553554	8.32E-05	0.000361302
0.554554555	8.28E-05	0.00036065
0.555555556	8.24E-05	0.00036
0.556556557	8.21E-05	0.000359353
0.557557558	8.17E-05	0.000358707
0.558558559	8.14E-05	0.000358065
0.55955956	8.10E-05	0.000357424
0.560560561	8.06E-05	0.000356786
0.561561562	8.03E-05	0.00035615
0.562562563	7.99E-05	0.000355516
0.563563564	7.96E-05	0.000354885
0.564564565	7.92E-05	0.000354255
0.565565566	7.89E-05	0.000353628
0.566566567	7.85E-05	0.000353004
0.567567568	7.82E-05	0.000352381
0.568568569	7.78E-05	0.000351761
0.56956957	7.74E-05	0.000351142
0.570570571	7.71E-05	0.000350526
0.571571572	7.67E-05	0.000349912
0.572572573	7.64E-05	0.000349301
0.573573574	7.60E-05	0.000348691
0.574574575	7.57E-05	0.000348084
0.575575576	7.54E-05	0.000347478
0.576576577	7.50E-05	0.000346875
0.577577578	7.47E-05	0.000346274
0.578578579	7.43E-05	0.000345675
0.57957958	7.40E-05	0.000345078
0.580580581	7.36E-05	0.000344483
0.581581582	7.33E-05	0.00034389
0.582582583	7.29E-05	0.000343299
0.583583584	7.26E-05	0.00034271
0.584584585	7.22E-05	0.000342123
0.585585586	7.19E-05	0.000341538
0.586586587	7.16E-05	0.000340956
0.587587588	7.12E-05	0.000340375
0.588588589	7.09E-05	0.000339796
0.58958959	7.05E-05	0.000339219
0.590590591	7.02E-05	0.000338644
0.591591592	6.99E-05	0.000338071
0.592592593	6.95E-05	0.0003375
0.593593594	6.92E-05	0.000336931
0.594594595	6.88E-05	0.000336364
0.595595596	6.85E-05	0.000335798
0.596596597	6.82E-05	0.000335235
0.597597598	6.78E-05	0.000334673
0.598598599	6.75E-05	0.000334114
0.5995996	6.72E-05	0.000333556
0.600600601	6.68E-05	0.000333
0.601601602	6.65E-05	0.000332446
0.602602603	6.62E-05	0.000331894
0.603603604	6.58E-05	0.000331343
0.604604605	6.55E-05	0.000330795
0.605605606	6.52E-05	0.000330248
0.606606607	6.48E-05	0.000329703
0.607607608	6.45E-05	0.00032916
0.608608609	6.42E-05	0.000328618
0.60960961	6.39E-05	0.000328079
0.610610611	6.35E-05	0.000327541
0.611611612	6.32E-05	0.000327005
0.612612613	6.29E-05	0.000326471
0.613613614	6.26E-05	0.000325938
0.614614615	6.22E-05	0.000325407
0.615615616	6.19E-05	0.000324878
0.616616617	6.16E-05	0.000324351
0.617617618	6.13E-05	0.000323825
0.618618619	6.09E-05	0.000323301
0.61961962	6.06E-05	0.000322779
0.620620621	6.03E-05	0.000322258
0.621621622	6.00E-05	0.000321739
0.622622623	5.96E-05	0.000321222
0.623623624	5.93E-05	0.000320706
0.624624625	5.90E-05	0.000320192
0.625625626	5.87E-05	0.00031968
0.626626627	5.84E-05	0.000319169
0.627627628	5.80E-05	0.00031866
0.628628629	5.77E-05	0.000318153
0.62962963	5.74E-05	0.000317647
0.630630631	5.71E-05	0.000317143
0.631631632	5.68E-05	0.00031664
0.632632633	5.64E-05	0.000316139
0.633633634	5.61E-05	0.00031564
0.634634635	5.58E-05	0.000315142
0.635635636	5.55E-05	0.000314646
0.636636637	5.52E-05	0.000314151
0.637637638	5.49E-05	0.000313658
0.638638639	5.46E-05	0.000313166
0.63963964	5.42E-05	0.000312676
0.640640641	5.39E-05	0.000312188
0.641641642	5.36E-05	0.0003117
0.642642643	5.33E-05	0.000311215
0.643643644	5.30E-05	0.000310731
0.644644645	5.27E-05	0.000310248
0.645645646	5.24E-05	0.000309767
0.646646647	5.21E-05	0.000309288
0.647647648	5.18E-05	0.00030881
0.648648649	5.14E-05	0.000308333
0.64964965	5.11E-05	0.000307858
0.650650651	5.08E-05	0.000307385
0.651651652	5.05E-05	0.000306912
0.652652653	5.02E-05	0.000306442
0.653653654	4.99E-05	0.000305972
0.654654655	4.96E-05	0.000305505
0.655655656	4.93E-05	0.000305038
0.656656657	4.90E-05	0.000304573
0.657657658	4.87E-05	0.00030411
0.658658659	4.84E-05	0.000303647
0.65965966	4.81E-05	0.000303187
0.660660661	4.78E-05	0.000302727
0.661661662	4.75E-05	0.000302269
0.662662663	4.72E-05	0.000301813
0.663663664	4.69E-05	0.000301357
0.664664665	4.66E-05	0.000300904
0.665665666	4.63E-05	0.000300451
0.666666667	4.60E-05	0.0003
0.667667668	4.57E-05	0.00029883
0.668668669	4.54E-05	0.000297663
0.66966967	4.51E-05	0.000296497
0.670670671	4.48E-05	0.000295335
0.671671672	4.45E-05	0.000294174
0.672672673	4.42E-05	0.000293016
0.673673674	4.39E-05	0.000291861
0.674674675	4.36E-05	0.000290708
0.675675676	4.33E-05	0.000289557
0.676676677	4.30E-05	0.000288408
0.677677678	4.27E-05	0.000287262
0.678678679	4.24E-05	0.000286118
0.67967968	4.22E-05	0.000284977
0.680680681	4.19E-05	0.000283837
0.681681682	4.16E-05	0.0002827
0.682682683	4.13E-05	0.000281566
0.683683684	4.10E-05	0.000280433
0.684684685	4.07E-05	0.000279303
0.685685686	4.05E-05	0.000278175
0.686686687	4.02E-05	0.000277049
0.687687688	3.99E-05	0.000275926
0.688688689	3.96E-05	0.000274805
0.68968969	3.94E-05	0.000273686
0.690690691	3.91E-05	0.000272569
0.691691692	3.88E-05	0.000271454
0.692692693	3.85E-05	0.000270342
0.693693694	3.83E-05	0.000269231
0.694694695	3.80E-05	0.000268123
0.695695696	3.77E-05	0.000267017
0.696696697	3.75E-05	0.000265913
0.697697698	3.72E-05	0.000264812
0.698698699	3.69E-05	0.000263712
0.6996997	3.67E-05	0.000262615
0.700700701	3.64E-05	0.000261519
0.701701702	3.62E-05	0.000260426
0.702702703	3.59E-05	0.000259335
0.703703704	3.56E-05	0.000258246
0.704704705	3.54E-05	0.000257159
0.705705706	3.51E-05	0.000256074
0.706706707	3.49E-05	0.000254991
0.707707708	3.46E-05	0.00025391
0.708708709	3.44E-05	0.000252831
0.70970971	3.41E-05	0.000251754
0.710710711	3.39E-05	0.000250679
0.711711712	3.36E-05	0.000249607
0.712712713	3.34E-05	0.000248536
0.713713714	3.31E-05	0.000247467
0.714714715	3.29E-05	0.0002464
0.715715716	3.26E-05	0.000245335
0.716716717	3.24E-05	0.000244272
0.717717718	3.21E-05	0.000243212
0.718718719	3.19E-05	0.000242153
0.71971972	3.16E-05	0.000241096
0.720720721	3.14E-05	0.000240041
0.721721722	3.12E-05	0.000238987
0.722722723	3.09E-05	0.000237936
0.723723724	3.07E-05	0.000236887
0.724724725	3.04E-05	0.000235839
0.725725726	3.02E-05	0.000234794
0.726726727	3.00E-05	0.00023375
0.727727728	2.97E-05	0.000232709
0.728728729	2.95E-05	0.000231669
0.72972973	2.93E-05	0.000230631
0.730730731	2.90E-05	0.000229594
0.731731732	2.88E-05	0.00022856
0.732732733	2.86E-05	0.000227528
0.733733734	2.84E-05	0.000226497
0.734734735	2.81E-05	0.000225468
0.735735736	2.79E-05	0.000224441
0.736736737	2.77E-05	0.000223416
0.737737738	2.75E-05	0.000222393
0.738738739	2.72E-05	0.000221371
0.73973974	2.70E-05	0.000220351
0.740740741	2.68E-05	0.000219333
0.741741742	2.66E-05	0.000218317
0.742742743	2.64E-05	0.000217303
0.743743744	2.61E-05	0.00021629
0.744744745	2.59E-05	0.000215279
0.745745746	2.57E-05	0.00021427
0.746746747	2.55E-05	0.000213262
0.747747748	2.53E-05	0.000212257
0.748748749	2.51E-05	0.000211253
0.74974975	2.49E-05	0.00021025
0.750750751	2.47E-05	0.00020925
0.751751752	2.44E-05	0.000208251
0.752752753	2.42E-05	0.000207254
0.753753754	2.40E-05	0.000206258
0.754754755	2.38E-05	0.000205264
0.755755756	2.36E-05	0.000204272
0.756756757	2.34E-05	0.000203282
0.757757758	2.32E-05	0.000202293
0.758758759	2.30E-05	0.000201306
0.75975976	2.28E-05	0.00020032
0.760760761	2.26E-05	0.000199337
0.761761762	2.24E-05	0.000198354
0.762762763	2.22E-05	0.000197374
0.763763764	2.20E-05	0.000196395
0.764764765	2.18E-05	0.000195418
0.765765766	2.16E-05	0.000194442
0.766766767	2.14E-05	0.000193468
0.767767768	2.12E-05	0.000192495
0.768768769	2.10E-05	0.000191524
0.76976977	2.09E-05	0.000190555
0.770770771	2.07E-05	0.000189587
0.771771772	2.05E-05	0.000188621
0.772772773	2.03E-05	0.000187657
0.773773774	2.01E-05	0.000186694
0.774774775	1.99E-05	0.000185732
0.775775776	1.97E-05	0.000184772
0.776776777	1.95E-05	0.000183814
0.777777778	1.94E-05	0.000182857
0.778778779	1.92E-05	0.000181902
0.77977978	1.90E-05	0.000180948
0.780780781	1.88E-05	0.000179996
0.781781782	1.86E-05	0.000179045
0.782782783	1.85E-05	0.000178096
0.783783784	1.83E-05	0.000177148
0.784784785	1.81E-05	0.000176202
0.785785786	1.79E-05	0.000175257
0.786786787	1.78E-05	0.000174314
0.787787788	1.76E-05	0.000173372
0.788788789	1.74E-05	0.000172432
0.78978979	1.72E-05	0.000171493
0.790790791	1.71E-05	0.000170556
0.791791792	1.69E-05	0.00016962
0.792792793	1.67E-05	0.000168686
0.793793794	1.66E-05	0.000167753
0.794794795	1.64E-05	0.000166821
0.795795796	1.62E-05	0.000165891
0.796796797	1.61E-05	0.000164962
0.797797798	1.59E-05	0.000164035
0.798798799	1.57E-05	0.000163109
0.7997998	1.56E-05	0.000162185
0.800800801	1.54E-05	0.000161262
0.801801802	1.52E-05	0.00016034
0.802802803	1.51E-05	0.00015942
0.803803804	1.49E-05	0.000158501
0.804804805	1.48E-05	0.000157584
0.805805806	1.46E-05	0.000156668
0.806806807	1.45E-05	0.000155753
0.807807808	1.43E-05	0.00015484
0.808808809	1.41E-05	0.000153928
0.80980981	1.40E-05	0.000153017
0.810810811	1.38E-05	0.000152108
0.811811812	1.37E-05	0.0001512
0.812812813	1.35E-05	0.000150294
0.813813814	1.34E-05	0.000149389
0.814814815	1.32E-05	0.000148485
0.815815816	1.31E-05	0.000147582
0.816816817	1.29E-05	0.000146681
0.817817818	1.28E-05	0.000145781
0.818818819	1.26E-05	0.000144883
0.81981982	1.25E-05	0.000143986
0.820820821	1.24E-05	0.00014309
0.821821822	1.22E-05	0.000142195
0.822822823	1.21E-05	0.000141302
0.823823824	1.19E-05	0.00014041
0.824824825	1.18E-05	0.000139519
0.825825826	1.17E-05	0.00013863
0.826826827	1.15E-05	0.000137742
0.827827828	1.14E-05	0.000136855
0.828828829	1.12E-05	0.000135969
0.82982983	1.11E-05	0.000135085
0.830830831	1.10E-05	0.000134202
0.831831832	1.08E-05	0.00013332
0.832832833	1.07E-05	0.00013244
0.833833834	1.06E-05	0.000131561
0.834834835	1.04E-05	0.000130682
0.835835836	1.03E-05	0.000129806
0.836836837	1.02E-05	0.00012893
0.837837838	1.01E-05	0.000128056
0.838838839	9.92E-06	0.000127183
0.83983984	9.80E-06	0.000126311
0.840840841	9.67E-06	0.00012544
0.841841842	9.54E-06	0.000124571
0.842842843	9.42E-06	0.000123702
0.843843844	9.30E-06	0.000122835
0.844844845	9.17E-06	0.00012197
0.845845846	9.05E-06	0.000121105
0.846846847	8.93E-06	0.000120242
0.847847848	8.81E-06	0.000119379
0.848848849	8.69E-06	0.000118518
0.84984985	8.57E-06	0.000117658
0.850850851	8.46E-06	0.0001168
0.851851852	8.34E-06	0.000115942
0.852852853	8.23E-06	0.000115086
0.853853854	8.11E-06	0.00011423
0.854854855	8.00E-06	0.000113376
0.855855856	7.88E-06	0.000112523
0.856856857	7.77E-06	0.000111672
0.857857858	7.66E-06	0.000110821
0.858858859	7.55E-06	0.000109972
0.85985986	7.44E-06	0.000109123
0.860860861	7.33E-06	0.000108276
0.861861862	7.22E-06	0.00010743
0.862862863	7.12E-06	0.000106585
0.863863864	7.01E-06	0.000105741
0.864864865	6.90E-06	0.000104899
0.865865866	6.80E-06	0.000104057
0.866866867	6.70E-06	0.000103217
0.867867868	6.59E-06	0.000102377
0.868868869	6.49E-06	0.000101539
0.86986987	6.39E-06	0.000100702
0.870870871	6.29E-06	9.99E-05
0.871871872	6.19E-06	9.90E-05
0.872872873	6.09E-06	9.82E-05
0.873873874	5.99E-06	9.74E-05
0.874874875	5.90E-06	9.65E-05
0.875875876	5.80E-06	9.57E-05
0.876876877	5.70E-06	9.49E-05
0.877877878	5.61E-06	9.40E-05
0.878878879	5.52E-06	9.32E-05
0.87987988	5.42E-06	9.24E-05
0.880880881	5.33E-06	9.16E-05
0.881881882	5.24E-06	9.07E-05
0.882882883	5.15E-06	8.99E-05
0.883883884	5.06E-06	8.91E-05
0.884884885	4.97E-06	8.83E-05
0.885885886	4.88E-06	8.75E-05
0.886886887	4.80E-06	8.66E-05
0.887887888	4.71E-06	8.58E-05
0.888888889	4.62E-06	8.50E-05
0.88988989	4.54E-06	8.42E-05
0.890890891	4.46E-06	8.34E-05
0.891891892	4.37E-06	8.26E-05
0.892892893	4.29E-06	8.17E-05
0.893893894	4.21E-06	8.09E-05
0.894894895	4.13E-06	8.01E-05
0.895895896	4.05E-06	7.93E-05
0.896896897	3.97E-06	7.85E-05
0.897897898	3.89E-06	7.77E-05
0.898898899	3.81E-06	7.69E-05
0.8998999	3.74E-06	7.61E-05
0.900900901	3.66E-06	7.53E-05
0.901901902	3.59E-06	7.45E-05
0.902902903	3.51E-06	7.37E-05
0.903903904	3.44E-06	7.29E-05
0.904904905	3.37E-06	7.21E-05
0.905905906	3.29E-06	7.13E-05
0.906906907	3.22E-06	7.05E-05
0.907907908	3.15E-06	6.97E-05
0.908908909	3.08E-06	6.89E-05
0.90990991	3.02E-06	6.81E-05
0.910910911	2.95E-06	6.73E-05
0.911911912	2.88E-06	6.65E-05
0.912912913	2.82E-06	6.57E-05
0.913913914	2.75E-06	6.49E-05
0.914914915	2.69E-06	6.41E-05
0.915915916	2.62E-06	6.33E-05
0.916916917	2.56E-06	6.25E-05
0.917917918	2.50E-06	6.17E-05
0.918918919	2.43E-06	6.10E-05
0.91991992	2.37E-06	6.02E-05
0.920920921	2.31E-06	5.94E-05
0.921921922	2.26E-06	5.86E-05
0.922922923	2.20E-06	5.78E-05
0.923923924	2.14E-06	5.70E-05
0.924924925	2.08E-06	5.62E-05
0.925925926	2.03E-06	5.55E-05
0.926926927	1.97E-06	5.47E-05
0.927927928	1.92E-06	5.39E-05
0.928928929	1.86E-06	5.31E-05
0.92992993	1.81E-06	5.24E-05
0.930930931	1.76E-06	5.16E-05
0.931931932	1.71E-06	5.08E-05
0.932932933	1.66E-06	5.00E-05
0.933933934	1.61E-06	4.93E-05
0.934934935	1.56E-06	4.85E-05
0.935935936	1.51E-06	4.77E-05
0.936936937	1.46E-06	4.69E-05
0.937937938	1.42E-06	4.62E-05
0.938938939	1.37E-06	4.54E-05
0.93993994	1.33E-06	4.46E-05
0.940940941	1.28E-06	4.39E-05
0.941941942	1.24E-06	4.31E-05
0.942942943	1.20E-06	4.23E-05
0.943943944	1.15E-06	4.16E-05
0.944944945	1.11E-06	4.08E-05
0.945945946	1.07E-06	4.00E-05
0.946946947	1.03E-06	3.93E-05
0.947947948	9.93E-07	3.85E-05
0.948948949	9.55E-07	3.77E-05
0.94994995	9.17E-07	3.70E-05
0.950950951	8.81E-07	3.62E-05
0.951951952	8.45E-07	3.55E-05
0.952952953	8.10E-07	3.47E-05
0.953953954	7.75E-07	3.40E-05
0.954954955	7.42E-07	3.32E-05
0.955955956	7.09E-07	3.24E-05
0.956956957	6.77E-07	3.17E-05
0.957957958	6.46E-07	3.09E-05
0.958958959	6.15E-07	3.02E-05
0.95995996	5.85E-07	2.94E-05
0.960960961	5.56E-07	2.87E-05
0.961961962	5.28E-07	2.79E-05
0.962962963	5.00E-07	2.72E-05
0.963963964	4.73E-07	2.64E-05
0.964964965	4.47E-07	2.57E-05
0.965965966	4.22E-07	2.49E-05
0.966966967	3.97E-07	2.42E-05
0.967967968	3.73E-07	2.34E-05
0.968968969	3.50E-07	2.27E-05
0.96996997	3.28E-07	2.20E-05
0.970970971	3.06E-07	2.12E-05
0.971971972	2.86E-07	2.05E-05
0.972972973	2.65E-07	1.97E-05
0.973973974	2.46E-07	1.90E-05
0.974974975	2.27E-07	1.82E-05
0.975975976	2.09E-07	1.75E-05
0.976976977	1.92E-07	1.68E-05
0.977977978	1.76E-07	1.60E-05
0.978978979	1.60E-07	1.53E-05
0.97997998	1.45E-07	1.46E-05
0.980980981	1.31E-07	1.38E-05
0.981981982	1.18E-07	1.31E-05
0.982982983	1.05E-07	1.24E-05
0.983983984	9.28E-08	1.16E-05
0.984984985	8.16E-08	1.09E-05
0.985985986	7.10E-08	1.02E-05
0.986986987	6.12E-08	9.43E-06
0.987987988	5.22E-08	8.70E-06
0.988988989	4.38E-08	7.97E-06
0.98998999	3.62E-08	7.24E-06
0.990990991	2.93E-08	6.52E-06
0.991991992	2.31E-08	5.79E-06
0.992992993	1.77E-08	5.06E-06
0.993993994	1.30E-08	4.34E-06
0.994994995	9.03E-09	3.61E-06
0.995995996	5.78E-09	2.89E-06
0.996996997	3.25E-09	2.17E-06
0.997997998	1.44E-09	1.44E-06
0.998998999	3.61E-10	7.21E-07
1	0	0


==> data/ibcm_10000_p5_0.01_y001.txt <==
x	poten	flux
0	-4.37E-12	0.0029162
0.00015	-3.98E-07	0.002916413
0.0003	-9.28E-07	0.002916818
0.00045	-1.33E-06	0.002917263
0.0006	-1.72E-06	0.002917835
0.00075	-2.12E-06	0.002918536
0.0009	-2.65E-06	0.002919759
0.00105	-3.05E-06	0.002920794
0.0012	-3.45E-06	0.00292206
0.00135	-3.98E-06	0.002924007
0.0015	-4.37E-06	0.002925615
0.00165	-4.77E-06	0.002927457
0.0018	-5.30E-06	0.002930048
0.00195	-5.70E-06	0.002932243
0.0021	-6.10E-06	0.002934579
0.00225	-6.49E-06	0.002937057
0.0024	-7.02E-06	0.002940539
0.00255	-7.42E-06	0.002943388
0.0027	-7.81E-06	0.002946287
0.00285	-8.34E-06	0.002950473
0.003	-8.74E-06	0.002953759
0.00315	-9.13E-06	0.002957202
0.0033	-9.66E-06	0.002962124
0.00345	-1.01E-05	0.002965876
0.0036	-1.04E-05	0.00296989
0.00375	-1.08E-05	0.002974072
0.0039	-1.14E-05	0.002979841
0.00405	-1.18E-05	0.002984367
0.0042	-1.22E-05	0.002989071
0.00435	-1.27E-05	0.002995495
0.0045	-1.31E-05	0.003000571
0.00465	-1.35E-05	0.003005842
0.0048	-1.40E-05	0.003012977
0.00495	-1.44E-05	0.003018557
0.0051	-1.48E-05	0.003024252
0.00525	-1.51E-05	0.003030138
0.0054	-1.57E-05	0.00303809
0.00555	-1.61E-05	0.003044345
0.0057	-1.64E-05	0.003050623
0.00585	-1.70E-05	0.003059324
0.006	-1.73E-05	0.003066011
0.00615	-1.77E-05	0.003072826
0.0063	-1.82E-05	0.003082147
0.00645	-1.86E-05	0.003089313
0.0066	-1.90E-05	0.003096622
0.00675	-1.94E-05	0.003104075
0.0069	-1.99E-05	0.003114361
0.00705	-2.03E-05	0.003122211
0.0072	-2.07E-05	0.003130177
0.00735	-2.12E-05	0.003141189
0.0075	-2.15E-05	0.003149554
0.00765	-2.19E-05	0.003158095
0.0078	-2.23E-05	0.003166815
0.00795	-2.28E-05	0.003178636
0.0081	-2.32E-05	0.003187591
0.00825	-2.35E-05	0.003196678
0.0084	-2.40E-05	0.003209078
0.00855	-2.44E-05	0.003218486
0.0087	-2.48E-05	0.003227999
0.00885	-2.52E-05	0.003240824
0.009	-2.56E-05	0.003250602
0.00915	-2.60E-05	0.003260534
0.0093	-2.63E-05	0.003270545
0.00945	-2.68E-05	0.003284112
0.0096	-2.72E-05	0.003294461
0.00975	-2.75E-05	0.003304914
0.0099	-2.80E-05	0.003319095
0.01005	-2.83E-05	0.003329807
0.0102	-2.87E-05	0.003340788
0.01035	-2.92E-05	0.003355609
0.0105	-2.95E-05	0.003366912
0.01065	-2.98E-05	0.003378289
0.0108	-3.02E-05	0.003389831
0.01095	-3.06E-05	0.003405297
0.0111	-3.10E-05	0.003417039
0.01125	-3.13E-05	0.003428835
0.0114	-3.17E-05	0.003444698
0.01155	-3.21E-05	0.00345657
0.0117	-3.24E-05	0.003468536
0.01185	-3.28E-05	0.003484476
0.012	-3.31E-05	0.003496532
0.01215	-3.34E-05	0.003508514
0.0123	-3.37E-05	0.003520554
0.01245	-3.42E-05	0.003536684
0.0126	-3.45E-05	0.003548861
0.01275	-3.48E-05	0.003561126
0.0129	-3.51E-05	0.00357746
0.01305	-3.54E-05	0.003589848
0.0132	-3.57E-05	0.003602375
0.01335	-3.61E-05	0.003619204
0.0135	-3.64E-05	0.003631935
0.01365	-3.67E-05	0.003644649
0.0138	-3.69E-05	0.00365747
0.01395	-3.73E-05	0.003674573
0.0141	-3.75E-05	0.003687374
0.01425	-3.78E-05	0.003700141
0.0144	-3.81E-05	0.003716955
0.01455	-3.84E-05	0.003729476
0.0147	-3.86E-05	0.003741797
0.01485	-3.89E-05	0.003757963
0.015	-3.92E-05	0.003769823
0.01515	-3.94E-05	0.003781627
0.0153	-3.96E-05	0.003793162
0.01545	-3.99E-05	0.003808348
0.0156	-4.01E-05	0.003819633
0.01575	-4.03E-05	0.003830763
0.0159	-4.06E-05	0.003845644
0.01605	-4.07E-05	0.003856728
0.0162	-4.09E-05	0.003867932
0.01635	-4.11E-05	0.003879099
0.0165	-4.13E-05	0.003894157
0.01665	-4.15E-05	0.003905464
0.0168	-4.17E-05	0.003916737
0.01695	-4.18E-05	0.003931721
0.0171	-4.20E-05	0.003942504
0.01725	-4.21E-05	0.003952956
0.0174	-4.23E-05	0.003966379
0.01755	-4.24E-05	0.003976123
0.0177	-4.25E-05	0.003988363
0.01785	-4.26E-05	0.003997214
0.018	-4.28E-05	0.004008536
0.01815	-4.28E-05	0.004016951
0.0183	-4.29E-05	0.004025574
0.01845	-4.30E-05	0.004037859
0.0186	-4.30E-05	0.0040407
0.01875	-4.32E-05	0.004052698
0.0189	-4.31E-05	0.004048009
0.01905	-4.32E-05	0.004061563
0.0192	-4.32E-05	0.004057208
0.01935	-4.33E-05	0.004053638
0.0195	-4.33E-05	0.004056884
0.01965	-4.33E-05	0.004060598
0.0198	-4.33E-05	0.0040914
0.01995	-4.33E-05	0.004096542
0.0201	5.41E-07	0.484545889
0.02025	8.82E-05	0.48490762
0.0204	1.54E-04	0.485307596
0.02055	2.20E-04	0.485820377
0.0207	2.86E-04	0.48644566
0.02085	3.73E-04	0.487462811
0.021	4.39E-04	0.488342702
0.02115	5.05E-04	0.489353778
0.0213	5.93E-04	0.490856344
0.02145	6.59E-04	0.492118456
0.0216	7.25E-04	0.493499714
0.02175	8.13E-04	0.495499588
0.0219	8.79E-04	0.497127031
0.02205	9.46E-04	0.498861956
0.0222	1.03E-03	0.501337752
0.02235	1.10E-03	0.503323341
0.0225	1.17E-03	0.505411775
0.02265	1.26E-03	0.508364956
0.0228	1.32E-03	0.510697602
0.02295	1.39E-03	0.513122707
0.0231	1.48E-03	0.516529446
0.02325	1.54E-03	0.519190943
0.0234	1.61E-03	0.521960428
0.02355	1.68E-03	0.524821325
0.0237	1.77E-03	0.528786657
0.02385	1.83E-03	0.531872743
0.024	1.90E-03	0.535056337
0.02415	1.99E-03	0.539445009
0.0243	2.06E-03	0.542839568
0.02445	2.13E-03	0.546333269
0.0246	2.22E-03	0.551119707
0.02475	2.28E-03	0.554819726
0.0249	2.35E-03	0.558605856
0.02505	2.44E-03	0.563782516
0.0252	2.51E-03	0.567771353
0.02535	2.58E-03	0.571842565
0.0255	2.67E-03	0.577402846
0.02565	2.74E-03	0.58166886
0.0258	2.81E-03	0.586018535
0.02595	2.87E-03	0.590450838
0.0261	2.97E-03	0.596480117
0.02625	3.04E-03	0.601088902
0.0264	3.10E-03	0.605785507
0.02655	3.20E-03	0.612171316
0.0267	3.27E-03	0.617042761
0.02685	3.34E-03	0.621990474
0.027	3.43E-03	0.628719729
0.02715	3.50E-03	0.633849753
0.0273	3.57E-03	0.6390509
0.02745	3.66E-03	0.646100901
0.0276	3.73E-03	0.651480593
0.02775	3.80E-03	0.656935003
0.0279	3.90E-03	0.664308639
0.02805	3.97E-03	0.669926113
0.0282	4.04E-03	0.67561019
0.02835	4.13E-03	0.683309877
0.0285	4.21E-03	0.68915965
0.02865	4.28E-03	0.695080348
0.0288	4.35E-03	0.701071544
0.02895	4.45E-03	0.709175584
0.0291	4.52E-03	0.715333061
0.02925	4.59E-03	0.721551932
0.0294	4.69E-03	0.729954388
0.02955	4.76E-03	0.736334903
0.0297	4.83E-03	0.742789722
0.02985	4.93E-03	0.75149746
0.03	5.00E-03	0.758110569
0.03015	5.08E-03	0.764782647
0.0303	5.18E-03	0.773796724
0.03045	5.25E-03	0.780631253
0.0306	5.32E-03	0.787530786
0.03075	5.42E-03	0.796832775
0.0309	5.50E-03	0.803892479
0.03105	5.57E-03	0.81101711
0.0312	5.67E-03	0.820617406
0.03135	5.75E-03	0.827900499
0.0315	5.82E-03	0.835247481
0.03165	5.90E-03	0.842658214
0.0318	6.00E-03	0.852642309
0.03195	6.08E-03	0.860203796
0.0321	6.15E-03	0.867836206
0.03225	6.25E-03	0.87811535
0.0324	6.33E-03	0.885905364
0.03255	6.41E-03	0.893752021
0.0327	6.51E-03	0.904318504
0.03285	6.59E-03	0.912323718
0.033	6.67E-03	0.920391744
0.03315	6.77E-03	0.93125585
0.0333	6.85E-03	0.939476182
0.03345	6.93E-03	0.947754896
0.0336	7.03E-03	0.958903054
0.03375	7.11E-03	0.967334505
0.0339	7.19E-03	0.975838671
0.03405	7.29E-03	0.987267638
0.0342	7.37E-03	0.995913232
0.03435	7.45E-03	1.004617992
0.0345	7.53E-03	1.01338785
0.03465	7.64E-03	1.025181116
0.0348	7.72E-03	1.034087891
0.03495	7.80E-03	1.043056967
0.0351	7.90E-03	1.055112436
0.03525	7.98E-03	1.064219797
0.0354	8.06E-03	1.07339024
0.03555	8.17E-03	1.085696522
0.0357	8.25E-03	1.094995634
0.03585	8.33E-03	1.104347303
0.036	8.44E-03	1.116907664
0.03615	8.52E-03	1.126398027
0.0363	8.61E-03	1.135930805
0.03645	8.71E-03	1.148718065
0.0366	8.80E-03	1.158372432
0.03675	8.88E-03	1.168044423
0.0369	8.96E-03	1.177850804
0.03705	9.07E-03	1.190864431
0.0372	9.15E-03	1.200755852
0.03735	9.23E-03	1.210643516
0.0375	9.34E-03	1.223910299
0.03765	9.43E-03	1.233879797
0.0378	9.51E-03	1.243933226
0.03795	9.62E-03	1.257278733
0.0381	9.70E-03	1.267416224
0.03825	9.78E-03	1.277468099
0.0384	9.89E-03	1.291070763
0.03855	9.98E-03	1.301207857
0.0387	1.01E-02	1.311431016
0.03885	1.02E-02	1.325127596
0.039	1.03E-02	1.335438065
0.03915	1.03E-02	1.345657728
0.0393	1.04E-02	1.359418428
0.03945	1.05E-02	1.369789388
0.0396	1.06E-02	1.380146343
0.03975	1.07E-02	1.390386614
0.0399	1.08E-02	1.404114232
0.04005	1.09E-02	1.273600043
0.0402	1.09E-02	1.273500025
0.04035	1.09E-02	1.273500356
0.0405	1.09E-02	1.273500807
0.04065	1.09E-02	1.273501625
0.0408	1.09E-02	1.273502385
0.04095	1.09E-02	1.273603266
0.0411	1.09E-02	1.273604635
0.04125	1.09E-02	1.273705814
0.0414	1.09E-02	1.273707131
0.04155	1.09E-02	1.273709108
0.0417	1.09E-02	1.273810755
0.04185	1.09E-02	1.273813164
0.042	1.09E-02	1.273915125
0.04215	1.09E-02	1.273917213
0.0423	1.09E-02	1.274020183
0.04245	1.09E-02	1.274022545
0.0426	1.08E-02	1.274125013
0.04275	1.08E-02	1.274228464
0.0429	1.08E-02	1.274231166
0.04305	1.08E-02	1.274333959
0.0432	1.08E-02	1.274437824
0.04335	1.08E-02	1.274440827
0.0435	1.08E-02	1.274544957
0.04365	1.08E-02	1.274648149
0.0438	1.08E-02	1.274651428
0.04395	1.08E-02	1.27475591
0.0441	1.08E-02	1.274859357
0.04425	1.08E-02	1.274962866
0.0444	1.08E-02	1.275067667
0.04455	1.08E-02	1.275071331
0.0447	1.08E-02	1.275175054
0.04485	1.08E-02	1.275280099
0.045	1.08E-02	1.275283943
0.04515	1.08E-02	1.275389131
0.0453	1.08E-02	1.275493068
0.04545	1.08E-02	1.275497048
0.0456	1.08E-02	1.275602391
0.04575	1.08E-02	1.275706439
0.0459	1.08E-02	1.27571052
0.04605	1.08E-02	1.275815974
0.0462	1.08E-02	1.275920099
0.04635	1.08E-02	1.275924251
0.0465	1.08E-02	1.276029814
0.04665	1.08E-02	1.276034012
0.0468	1.08E-02	1.27613961
0.04695	1.08E-02	1.276243831
0.0471	1.08E-02	1.27624808
0.04725	1.08E-02	1.27625377
0.0474	1.08E-02	1.276358025
0.04755	1.08E-02	1.276362302
0.0477	1.08E-02	1.276368028
0.04785	1.08E-02	1.276472309
0.048	1.08E-02	1.276478025
0.04815	1.08E-02	1.276482326
0.0483	1.08E-02	1.276486627
0.04845	1.08E-02	1.276592349
0.0486	1.08E-02	1.276596643
0.04875	1.08E-02	1.276600931
0.0489	1.07E-02	1.276606648
0.04905	1.07E-02	1.276610935
0.0492	1.07E-02	1.27661521
0.04935	1.07E-02	1.276620902
0.0495	1.07E-02	1.2765252
0.04965	1.07E-02	1.276530889
0.0498	1.07E-02	1.27653515
0.04995	1.07E-02	1.276539411
0.0501	1.07E-02	1.276445099
0.05025	1.07E-02	1.27644935
0.0504	1.07E-02	1.276453597
0.05055	1.07E-02	1.27635927
0.0507	1.07E-02	1.276363499
0.05085	1.07E-02	1.276267743
0.051	1.07E-02	1.276173385
0.05115	1.07E-02	1.276177603
0.0513	1.07E-02	1.276083243
0.05145	1.07E-02	1.275987452
0.0516	1.07E-02	1.275991649
0.05175	1.07E-02	1.275897257
0.0519	1.07E-02	1.275801462
0.05205	1.07E-02	1.275705674
0.0522	1.07E-02	1.275611239
0.05235	1.07E-02	1.27551543
0.0525	1.07E-02	1.275419628
0.05265	1.06E-02	1.275325184
0.0528	1.06E-02	1.275229355
0.05295	1.06E-02	1.27503493
0.0531	1.06E-02	1.274939118
0.05325	1.06E-02	1.274843263
0.0534	1.06E-02	1.274648839
0.05355	1.06E-02	1.274552996
0.0537	1.06E-02	1.274357183
0.05385	1.06E-02	1.274262725
0.054	1.06E-02	1.274066898
0.05415	1.06E-02	1.273872448
0.0543	1.06E-02	1.273776599
0.05445	1.06E-02	1.273580779
0.0546	1.06E-02	1.273386312
0.05475	1.06E-02	1.273190473
0.0549	1.06E-02	1.272994657
0.05505	1.06E-02	1.272800191
0.0552	1.06E-02	1.272604353
0.05535	1.06E-02	1.272408536
0.0555	1.06E-02	1.272214067
0.05565	1.06E-02	1.272018224
0.0558	1.06E-02	1.271723778
0.05595	1.05E-02	1.27152796
0.0561	1.05E-02	1.271332136
0.05625	1.05E-02	1.271037706
0.0564	1.05E-02	1.270841852
0.05655	1.05E-02	1.270646045
0.0567	1.05E-02	1.270251635
0.05685	1.05E-02	1.270055823
0.057	1.05E-02	1.269859976
0.05715	1.05E-02	1.269465602
0.0573	1.05E-02	1.269269775
0.05745	1.05E-02	1.268875381
0.0576	1.05E-02	1.268679571
0.05775	1.05E-02	1.268383791
0.0579	1.05E-02	1.267989401
0.05805	1.05E-02	1.267793599
0.0582	1.05E-02	1.267497799
0.05835	1.05E-02	1.267103437
0.0585	1.05E-02	1.266807653
0.05865	1.05E-02	1.266413293
0.0588	1.04E-02	1.266117523
0.05895	1.04E-02	1.265821772
0.0591	1.04E-02	1.265327449
0.05925	1.04E-02	1.265031683
0.0594	1.04E-02	1.264735905
0.05955	1.04E-02	1.264241606
0.0597	1.04E-02	1.263945841
0.05985	1.04E-02	1.263550137
0.06	1.04E-02	1.263155785
0.06015	1.04E-02	1.262760093
0.0603	1.04E-02	1.26226578
0.06045	1.04E-02	1.261870099
0.0606	1.04E-02	1.261574331
0.06075	1.04E-02	1.261080035
0.0609	1.04E-02	1.260684352
0.06105	1.04E-02	1.260288656
0.0612	1.04E-02	1.259694422
0.06135	1.04E-02	1.259298704
0.0615	1.03E-02	1.258903003
0.06165	1.03E-02	1.258308784
0.0618	1.03E-02	1.257913091
0.06195	1.03E-02	1.257318861
0.0621	1.03E-02	1.256923145
0.06225	1.03E-02	1.256427526
0.0624	1.03E-02	1.255833275
0.06255	1.03E-02	1.255437581
0.0627	1.03E-02	1.254941954
0.06285	1.03E-02	1.254347712
0.063	1.03E-02	1.253852059
0.06315	1.03E-02	1.253356423
0.0633	1.03E-02	1.25266224
0.06345	1.03E-02	1.252166609
0.0636	1.03E-02	1.251472412
0.06375	1.03E-02	1.250976786
0.0639	1.03E-02	1.25048111
0.06405	1.02E-02	1.24978695
0.0642	1.02E-02	1.249191332
0.06435	1.02E-02	1.248695675
0.0645	1.02E-02	1.247901542
0.06465	1.02E-02	1.247305944
0.0648	1.02E-02	1.246611736
0.06495	1.02E-02	1.246016107
0.0651	1.02E-02	1.245420493
0.06525	1.02E-02	1.244626344
0.0654	1.02E-02	1.244030732
0.06555	1.02E-02	1.243335161
0.0657	1.02E-02	1.242540977
0.06585	1.02E-02	1.241945348
0.066	1.02E-02	1.241249759
0.06615	1.02E-02	1.240355633
0.0663	1.01E-02	1.239759985
0.06645	1.01E-02	1.238865837
0.0666	1.01E-02	1.238170214
0.06675	1.01E-02	1.237474607
0.0669	1.01E-02	1.236580455
0.06705	1.01E-02	1.235784875
0.0672	1.01E-02	1.235089247
0.06735	1.01E-02	1.234095118
0.0675	1.01E-02	1.233399488
0.06765	1.01E-02	1.232603902
0.0678	1.01E-02	1.231609731
0.06795	1.01E-02	1.230814144
0.0681	1.01E-02	1.229819946
0.06825	1.01E-02	1.22902432
0.0684	1.01E-02	1.228228673
0.06855	1.00E-02	1.227134533
0.0687	1.00E-02	1.226238951
0.06885	1.00E-02	1.225443277
0.069	1.00E-02	1.224249161
0.06915	1.00E-02	1.223353554
0.0693	1.00E-02	1.222557854
0.06945	1.00E-02	1.22136369
0.0696	1.00E-02	1.220468019
0.06975	9.99E-03	1.219173896
0.0699	9.99E-03	1.21827822
0.07005	9.98E-03	1.217282631
0.0702	9.97E-03	1.215988422
0.07035	9.97E-03	1.215092717
0.0705	9.96E-03	1.214097062
0.07065	9.95E-03	1.212702914
0.0708	9.95E-03	1.211707215
0.07095	9.94E-03	1.210313035
0.0711	9.93E-03	1.20931733
0.07125	9.93E-03	1.208221677
0.0714	9.92E-03	1.206727481
0.07155	9.91E-03	1.205631783
0.0717	9.90E-03	1.2045361
0.07185	9.90E-03	1.20304185
0.072	9.89E-03	1.201946121
0.07215	9.88E-03	1.200750485
0.0723	9.87E-03	1.199156219
0.07245	9.87E-03	1.197960537
0.0726	9.86E-03	1.196366237
0.07275	9.85E-03	1.19507059
0.0729	9.85E-03	1.193874835
0.07305	9.84E-03	1.192180559
0.0732	9.83E-03	1.190884839
0.07335	9.82E-03	1.189489217
0.0735	9.82E-03	1.187794843
0.07365	9.81E-03	1.186399174
0.0738	9.80E-03	1.185003479
0.07395	9.79E-03	1.18320913
0.0741	9.79E-03	1.181713473
0.07425	9.78E-03	1.179819132
0.0744	9.77E-03	1.178323428
0.07455	9.77E-03	1.176927651
0.0747	9.76E-03	1.174833426
0.07485	9.75E-03	1.173337646
0.075	9.74E-03	1.17174197
0.07515	9.74E-03	1.169647646
0.0753	9.73E-03	1.16805188
0.07545	9.72E-03	1.166456129
0.0756	9.71E-03	1.164261836
0.07575	9.71E-03	1.162566127
0.0759	9.70E-03	1.160271804
0.07605	9.69E-03	1.158576047
0.0762	9.68E-03	1.156780355
0.07635	9.68E-03	1.154386068
0.0765	9.67E-03	1.152590328
0.07665	9.66E-03	1.1506947
0.0768	9.65E-03	1.148200408
0.07695	9.65E-03	1.146304688
0.0771	9.64E-03	1.143710413
0.07725	9.63E-03	1.141714743
0.0774	9.62E-03	1.139719046
0.07755	9.61E-03	1.137024814
0.0777	9.61E-03	1.134929168
0.07785	9.60E-03	1.132833497
0.078	9.59E-03	1.130039266
0.07815	9.59E-03	1.127843648
0.0783	9.58E-03	1.125648005
0.07845	9.57E-03	1.122653881
0.0786	9.56E-03	1.120358295
0.07875	9.55E-03	1.117264154
0.0789	9.55E-03	1.114968523
0.07905	9.54E-03	1.112572971
0.0792	9.53E-03	1.109278994
0.07935	9.52E-03	1.106783506
0.0795	9.52E-03	1.104287993
0.07965	9.51E-03	1.100893989
0.0798	9.50E-03	1.098298543
0.07995	9.49E-03	1.095703073
0.0801	9.49E-03	1.092109202
0.08025	9.48E-03	1.089413803
0.0804	9.47E-03	1.085719976
0.08055	9.46E-03	1.082924604
0.0807	9.46E-03	1.080029371
0.08085	9.45E-03	1.076135694
0.081	9.44E-03	1.073240378
0.08115	9.43E-03	1.070245157
0.0813	9.42E-03	1.06615164
0.08145	9.42E-03	1.063056505
0.0816	9.41E-03	1.058863051
0.08175	9.40E-03	1.055668006
0.0819	9.39E-03	1.052373015
0.08205	9.38E-03	1.047979742
0.0822	9.38E-03	1.044684727
0.08235	9.37E-03	1.041189991
0.0825	9.36E-03	1.036596865
0.08265	9.35E-03	1.033102062
0.0828	9.35E-03	1.029607243
0.08295	9.34E-03	1.024714456
0.0831	9.33E-03	1.02101988
0.08325	9.32E-03	1.016127011
0.0834	9.31E-03	1.012332557
0.08355	9.31E-03	1.008438174
0.0837	9.30E-03	1.003245679
0.08385	9.29E-03	0.999321335
0.084	9.28E-03	0.995317093
0.08415	9.28E-03	0.989904891
0.0843	9.27E-03	0.98578082
0.08445	9.26E-03	0.981606763
0.0846	9.25E-03	0.97596484
0.08475	9.25E-03	0.971680954
0.0849	9.24E-03	0.965879267
0.08505	9.23E-03	0.961475577
0.0852	9.22E-03	0.957021965
0.08535	9.21E-03	0.951010575
0.0855	9.21E-03	0.946447105
0.08565	9.20E-03	0.941833719
0.0858	9.19E-03	0.935612655
0.08595	9.18E-03	0.930889484
0.0861	9.18E-03	0.926116348
0.08625	9.17E-03	0.919685643
0.0864	9.16E-03	0.914812724
0.08655	9.15E-03	0.908242308
0.0867	9.14E-03	0.903259579
0.08685	9.14E-03	0.898236939
0.087	9.13E-03	0.891486895
0.08715	9.12E-03	0.88637443
0.0873	9.11E-03	0.881222123
0.08745	9.10E-03	0.874302412
0.0876	9.10E-03	0.869070223
0.08775	9.09E-03	0.862050804
0.0879	9.08E-03	0.85675883
0.08805	9.07E-03	0.85143689
0.0882	9.07E-03	0.844297775
0.08835	9.06E-03	0.838916006
0.0885	9.05E-03	0.833504341
0.08865	9.04E-03	0.826265525
0.0888	9.04E-03	0.82081401
0.08895	9.03E-03	0.815342524
0.0891	9.02E-03	0.808003977
0.08925	9.01E-03	0.802482678
0.0894	9.00E-03	0.795104268
0.08955	9.00E-03	0.789562976
0.0897	8.99E-03	0.784031723
0.08985	8.98E-03	0.776683219
0.09	8.97E-03	0.771211802
0.09015	8.97E-03	0.76507276
0.0903	8.96E-03	0.758611952
0.09045	8.95E-03	0.75331901
0.0906	8.94E-03	0.747486399
0.09075	8.94E-03	0.741743394
0.0909	8.93E-03	0.735850503
0.09105	8.92E-03	0.729817578
0.0912	8.92E-03	0.724673289
0.09135	8.91E-03	0.71881907
0.0915	8.90E-03	0.712944336
0.09165	8.89E-03	0.707127001
0.0918	8.88E-03	0.701382888
0.09195	8.88E-03	0.695677282
0.0921	8.87E-03	0.690021032
0.09225	8.86E-03	0.684394939
0.0924	8.86E-03	0.678789519
0.09255	8.85E-03	0.673234991
0.0927	8.84E-03	0.667721464
0.09285	8.84E-03	0.663347308
0.093	8.83E-03	0.656846763
0.09315	8.82E-03	0.652024067
0.0933	8.81E-03	0.647271449
0.09345	8.81E-03	0.641010929
0.0936	8.80E-03	0.636387645
0.09375	8.79E-03	0.631823936
0.0939	8.78E-03	0.625821485
0.09405	8.78E-03	0.621376556
0.0942	8.77E-03	0.616991021
0.09435	8.77E-03	0.612655048
0.0945	8.76E-03	0.606949684
0.09465	8.75E-03	0.602722806
0.0948	8.74E-03	0.598555668
0.09495	8.74E-03	0.593069198
0.0951	8.73E-03	0.58902162
0.09525	8.72E-03	0.585013982
0.0954	8.72E-03	0.579766826
0.09555	8.71E-03	0.575898817
0.0957	8.70E-03	0.572090599
0.09585	8.70E-03	0.568342245
0.096	8.69E-03	0.563433946
0.09615	8.68E-03	0.559824867
0.0963	8.68E-03	0.5562754
0.09645	8.67E-03	0.551635391
0.0966	8.66E-03	0.548224838
0.09675	8.66E-03	0.544883684
0.0969	8.65E-03	0.540501435
0.09705	8.64E-03	0.537289021
0.0972	8.64E-03	0.534126136
0.09735	8.63E-03	0.531022661
0.0975	8.62E-03	0.526967308
0.09765	8.62E-03	0.52399261
0.0978	8.61E-03	0.521067507
0.09795	8.60E-03	0.517249913
0.0981	8.60E-03	0.514443762
0.09825	8.59E-03	0.511697083
0.0984	8.59E-03	0.508999991
0.09855	8.58E-03	0.505479757
0.0987	8.57E-03	0.502911569
0.09885	8.57E-03	0.500382917
0.099	8.56E-03	0.497110523
0.09915	8.55E-03	0.494710611
0.0993	8.55E-03	0.492360203
0.09945	8.54E-03	0.489305349
0.0996	8.54E-03	0.487073561
0.09975	8.53E-03	0.484891121
0.0999	8.53E-03	0.482758034
0.10005	8.52E-03	0.479989643
0.1002	8.51E-03	0.477975133
0.10035	8.51E-03	0.475999946
0.1005	8.50E-03	0.473428884
0.10065	8.50E-03	0.471562277
0.1008	8.49E-03	0.469735099
0.10095	8.48E-03	0.467361238
0.1011	8.48E-03	0.465632662
0.10125	8.47E-03	0.463943547
0.1014	8.47E-03	0.462303796
0.10155	8.46E-03	0.460176617
0.1017	8.46E-03	0.458625618
0.10185	8.45E-03	0.457114059
0.102	8.45E-03	0.455164472
0.10215	8.44E-03	0.453751674
0.1023	8.44E-03	0.452378296
0.10245	8.43E-03	0.450596423
0.1026	8.43E-03	0.449311902
0.10275	8.42E-03	0.448066869
0.1029	8.42E-03	0.446851373
0.10305	8.41E-03	0.44528673
0.1032	8.41E-03	0.444150197
0.10335	8.40E-03	0.443053257
0.1035	8.40E-03	0.441646612
0.10365	8.39E-03	0.440628704
0.1038	8.39E-03	0.439640442
0.10395	8.38E-03	0.438372211
0.1041	8.38E-03	0.437463159
0.10425	8.38E-03	0.436573884
0.1044	8.37E-03	0.435724316
0.10455	8.37E-03	0.434634575
0.1047	8.36E-03	0.43384456
0.10485	8.36E-03	0.433084523
0.105	8.36E-03	0.432124299
0.10515	8.35E-03	0.431424177
0.1053	8.35E-03	0.430754157
0.10545	8.35E-03	0.430114225
0.1056	8.34E-03	0.429304597
0.10575	8.34E-03	0.428715158
0.1059	8.34E-03	0.428165928
0.10605	8.33E-03	0.427457534
0.1062	8.33E-03	0.426959108
0.10635	8.33E-03	0.426481103
0.1065	8.32E-03	0.425874362
0.10665	8.32E-03	0.425447397
0.1068	8.32E-03	0.425040875
0.10695	8.32E-03	0.424664881
0.1071	8.31E-03	0.424181166
0.10725	8.31E-03	0.423836615
0.1074	8.31E-03	0.42351281
0.10755	8.31E-03	0.423102311
0.1077	8.30E-03	0.422820534
0.10785	8.30E-03	0.42253978
0.108	8.30E-03	0.422193819
0.10815	8.30E-03	0.421945734
0.1083	8.30E-03	0.42169816
0.10845	8.30E-03	0.421451751
0.1086	8.30E-03	0.421204753
0.10875	8.29E-03	0.421201072
0.1089	8.30E-03	0.420953783
0.10905	8.29E-03	0.420932851
0.1092	8.29E-03	0.420917771
0.10935	8.29E-03	0.42071221
0.1095	8.29E-03	0.420430099
0.10965	8.29E-03	0.420363999
0.1098	8.29E-03	0.420791876
0.10995	8.29E-03	0.420950287
0.1101	8.25E-03	0.646893382
0.11025	8.16E-03	0.644053157
0.1104	8.10E-03	0.641891443
0.11055	8.03E-03	0.639716706
0.1107	7.96E-03	0.637521228
0.11085	7.87E-03	0.634566206
0.111	7.81E-03	0.632328385
0.11115	7.74E-03	0.630082258
0.1113	7.65E-03	0.627047647
0.11145	7.59E-03	0.624758315
0.1116	7.52E-03	0.622447589
0.11175	7.44E-03	0.619334661
0.1119	7.37E-03	0.61696745
0.11205	7.31E-03	0.614580115
0.1122	7.22E-03	0.611369021
0.11235	7.15E-03	0.608934178
0.1125	7.09E-03	0.606479183
0.11265	7.00E-03	0.603166321
0.1128	6.94E-03	0.600663738
0.11295	6.88E-03	0.598142633
0.1131	6.79E-03	0.594737493
0.11325	6.73E-03	0.592176718
0.1134	6.67E-03	0.589589668
0.11355	6.60E-03	0.586984281
0.1137	6.52E-03	0.583485322
0.11385	6.46E-03	0.580850242
0.114	6.39E-03	0.578195201
0.11415	6.31E-03	0.57463679
0.1143	6.25E-03	0.571948281
0.11445	6.19E-03	0.569247965
0.1146	6.11E-03	0.565633023
0.11475	6.04E-03	0.562906008
0.1149	5.98E-03	0.560169453
0.11505	5.90E-03	0.55650937
0.1152	5.84E-03	0.553760972
0.11535	5.78E-03	0.550989472
0.1155	5.70E-03	0.547302206
0.11565	5.64E-03	0.544519836
0.1158	5.58E-03	0.541750881
0.11595	5.52E-03	0.538959499
0.1161	5.44E-03	0.535245981
0.11625	5.38E-03	0.532455692
0.1164	5.32E-03	0.52967728
0.11655	5.25E-03	0.525950231
0.1167	5.19E-03	0.523174398
0.11685	5.13E-03	0.520383147
0.117	5.05E-03	0.516681621
0.11715	5.00E-03	0.513908531
0.1173	4.94E-03	0.511137238
0.11745	4.86E-03	0.507456299
0.1176	4.80E-03	0.504696747
0.11775	4.75E-03	0.50195373
0.1179	4.67E-03	0.498305283
0.11805	4.62E-03	0.495575957
0.1182	4.56E-03	0.492864078
0.11835	4.48E-03	0.489252143
0.1185	4.43E-03	0.486564536
0.11865	4.37E-03	0.483886942
0.1188	4.32E-03	0.481222842
0.11895	4.24E-03	0.47769581
0.1191	4.19E-03	0.475064482
0.11925	4.13E-03	0.472458255
0.1194	4.06E-03	0.468992151
0.11955	4.01E-03	0.466415989
0.1197	3.95E-03	0.463860929
0.11985	3.88E-03	0.460488289
0.12	3.82E-03	0.457971165
0.12015	3.77E-03	0.455481317
0.1203	3.70E-03	0.452193789
0.12045	3.65E-03	0.449748568
0.1206	3.59E-03	0.447331879
0.12075	3.52E-03	0.44414006
0.1209	3.47E-03	0.441780669
0.12105	3.41E-03	0.439446347
0.1212	3.34E-03	0.436364868
0.12135	3.29E-03	0.434077512
0.1215	3.24E-03	0.431830157
0.12165	3.19E-03	0.429600875
0.1218	3.12E-03	0.426677023
0.12195	3.06E-03	0.424512321
0.1221	3.01E-03	0.422380423
0.12225	2.94E-03	0.419581373
0.1224	2.89E-03	0.417517349
0.12255	2.84E-03	0.41548343
0.1227	2.77E-03	0.412824073
0.12285	2.72E-03	0.410874634
0.123	2.67E-03	0.40893847
0.12315	2.60E-03	0.406434248
0.1233	2.55E-03	0.404585781
0.12345	2.50E-03	0.402770617
0.1236	2.43E-03	0.400409343
0.12375	2.38E-03	0.39867589
0.1239	2.33E-03	0.396980811
0.12405	2.26E-03	0.394778007
0.1242	2.21E-03	0.393164414
0.12435	2.16E-03	0.391584347
0.1245	2.11E-03	0.390053792
0.12465	2.04E-03	0.388063431
0.1248	1.99E-03	0.386618554
0.12495	1.94E-03	0.385218028
0.1251	1.88E-03	0.383403053
0.12525	1.83E-03	0.382081664
0.1254	1.78E-03	0.380812557
0.12555	1.71E-03	0.379169967
0.1257	1.66E-03	0.37799672
0.12585	1.61E-03	0.376857499
0.126	1.54E-03	0.375399903
0.12615	1.50E-03	0.374358075
0.1263	1.45E-03	0.373360968
0.12645	1.38E-03	0.372094508
0.1266	1.33E-03	0.371196938
0.12675	1.28E-03	0.370335367
0.1269	1.23E-03	0.369520019
0.12705	1.17E-03	0.368503992
0.1272	1.12E-03	0.36778075
0.12735	1.07E-03	0.367114257
0.1275	1.00E-03	0.366287765
0.12765	9.52E-04	0.36571483
0.1278	9.03E-04	0.365179338
0.12795	8.37E-04	0.364544778
0.1281	7.88E-04	0.364123613
0.12825	7.39E-04	0.363740223
0.1284	6.73E-04	0.363289079
0.12855	6.24E-04	0.363010761
0.1287	5.75E-04	0.362770373
0.12885	5.09E-04	0.362513242
0.129	4.60E-04	0.362368069
0.12915	4.11E-04	0.362270829
0.1293	3.46E-04	0.362208003
0.12945	2.96E-04	0.362205995
0.1296	2.47E-04	0.362251873
0.12975	1.98E-04	0.362345548
0.1299	1.33E-04	0.362523414
0.13005	9.98E-05	0.008361301
0.1302	9.98E-05	0.008348421
0.13035	9.97E-05	0.008293727
0.1305	9.97E-05	0.008299429
0.13065	9.96E-05	0.008322776
0.1308	9.96E-05	0.008337181
0.13095	9.94E-05	0.008316186
0.1311	9.91E-05	0.008295969
0.13125	9.91E-05	0.008311561
0.1314	9.88E-05	0.008282073
0.13155	9.87E-05	0.008289433
0.1317	9.84E-05	0.008287278
0.13185	9.82E-05	0.008285314
0.132	9.80E-05	0.008282737
0.13215	9.77E-05	0.008277442
0.1323	9.74E-05	0.008271933
0.13245	9.70E-05	0.008262246
0.1326	9.67E-05	0.008253484
0.13275	9.63E-05	0.008239634
0.1329	9.60E-05	0.008228029
0.13305	9.57E-05	0.008215242
0.1332	9.52E-05	0.008196885
0.13335	9.48E-05	0.00818263
0.1335	9.44E-05	0.008168087
0.13365	9.38E-05	0.008148505
0.1338	9.34E-05	0.008133787
0.13395	9.30E-05	0.008118884
0.1341	9.25E-05	0.008104043
0.13425	9.19E-05	0.008084135
0.1344	9.14E-05	0.008068945
0.13455	9.09E-05	0.008053649
0.1347	9.03E-05	0.008032614
0.13485	8.98E-05	0.008016418
0.135	8.92E-05	0.007999819
0.13515	8.87E-05	0.007982693
0.1353	8.80E-05	0.0079592
0.13545	8.74E-05	0.007940984
0.1356	8.68E-05	0.00792242
0.13575	8.60E-05	0.007897101
0.1359	8.54E-05	0.007877848
0.13605	8.48E-05	0.00785837
0.1362	8.40E-05	0.007832043
0.13635	8.34E-05	0.007812317
0.1365	8.27E-05	0.007792566
0.13665	8.21E-05	0.007772842
0.1368	8.12E-05	0.007746688
0.13695	8.06E-05	0.007727077
0.1371	7.99E-05	0.007707672
0.13725	7.90E-05	0.007681872
0.1374	7.83E-05	0.007662601
0.13755	7.76E-05	0.007643395
0.1377	7.67E-05	0.007617805
0.13785	7.59E-05	0.007598709
0.138	7.52E-05	0.007579459
0.13815	7.45E-05	0.007560247
0.1383	7.35E-05	0.007534593
0.13845	7.28E-05	0.007515328
0.1386	7.20E-05	0.007496018
0.13875	7.10E-05	0.007470292
0.1389	7.03E-05	0.007451015
0.13905	6.95E-05	0.007431824
0.1392	6.85E-05	0.007406361
0.13935	6.77E-05	0.007387377
0.1395	6.69E-05	0.007368606
0.13965	6.61E-05	0.007349977
0.1398	6.51E-05	0.007325446
0.13995	6.43E-05	0.007307244
0.1401	6.35E-05	0.007289401
0.14025	6.24E-05	0.007265828
0.1404	6.16E-05	0.007248368
0.14055	6.08E-05	0.007231232
0.1407	5.97E-05	0.007208579
0.14085	5.89E-05	0.007191921
0.141	5.81E-05	0.007175316
0.14115	5.72E-05	0.00715894
0.1413	5.61E-05	0.007137342
0.14145	5.53E-05	0.007121371
0.1416	5.45E-05	0.007105524
0.14175	5.33E-05	0.007084698
0.1419	5.25E-05	0.007069191
0.14205	5.17E-05	0.007053983
0.1422	5.05E-05	0.007034018
0.14235	4.97E-05	0.007019214
0.1425	4.88E-05	0.007004707
0.14265	4.80E-05	0.006990483
0.1428	4.68E-05	0.006971772
0.14295	4.60E-05	0.006958134
0.1431	4.51E-05	0.00694465
0.14325	4.39E-05	0.00692721
0.1434	4.31E-05	0.006914362
0.14355	4.22E-05	0.006901818
0.1437	4.13E-05	0.006889608
0.14385	4.02E-05	0.006873697
0.144	3.93E-05	0.006861984
0.14415	3.84E-05	0.006850535
0.1443	3.72E-05	0.006835677
0.14445	3.64E-05	0.00682475
0.1446	3.55E-05	0.006814154
0.14475	3.43E-05	0.006800316
0.1449	3.34E-05	0.006790272
0.14505	3.25E-05	0.006780437
0.1452	3.17E-05	0.006770775
0.14535	3.05E-05	0.006758415
0.1455	2.96E-05	0.006749322
0.14565	2.87E-05	0.006740572
0.1458	2.75E-05	0.006729424
0.14595	2.66E-05	0.006721286
0.1461	2.57E-05	0.006713448
0.14625	2.46E-05	0.006703394
0.1464	2.37E-05	0.006696293
0.14655	2.28E-05	0.006689304
0.1467	2.19E-05	0.006682716
0.14685	2.07E-05	0.006674275
0.147	1.98E-05	0.006668254
0.14715	1.89E-05	0.006662502
0.1473	1.77E-05	0.006655318
0.14745	1.68E-05	0.00665018
0.1476	1.59E-05	0.00664531
0.14775	1.47E-05	0.006639205
0.1479	1.38E-05	0.006634913
0.14805	1.29E-05	0.006630876
0.1482	1.20E-05	0.006627089
0.14835	1.08E-05	0.006622502
0.1485	9.91E-06	0.006619354
0.14865	9.01E-06	0.006616447
0.1488	7.81E-06	0.006613116
0.14895	6.91E-06	0.006610924
0.1491	6.01E-06	0.006609064
0.14925	4.80E-06	0.006606953
0.1494	3.90E-06	0.006605694
0.14955	3.00E-06	0.006604662
0.1497	2.10E-06	0.006603957
0.14985	9.01E-07	0.006603212
0.15	9.90E-12	0.0066029


==> data/ibcm_new_qp.txt <==
0.335068445	0.224197113
0.378452157	0.127847566
0.395906231	0.02816959
0.412519648	0.223082983
0.434384711	0.126537204
0.441998723	0.02817217
0.481375753	0.222092492
0.485806475	0.125332519
0.487071005	0.028174693
0.971214156	0.027442131
0.963900316	0.123489896
0.948008947	0.221360617
0.874119595	0.027763982
0.868350454	0.124164464
0.858199815	0.221571054
0.777857095	0.028083075
0.776201795	0.124815019
0.77367156	0.221769117
0.02816959	0.395906231
0.127847566	0.378452157
0.224197113	0.335068445
0.02817217	0.441998723
0.126537204	0.434384711
0.223082983	0.412519648
0.028174693	0.487071005
0.125332519	0.485806475
0.222092492	0.481375753
0.255773668	0.315846335
0.275508241	0.309381937
0.295060888	0.302698349
0.26631903	0.402534529
0.322359114	0.399144374
0.378312061	0.395622373
0.275656059	0.479289612
0.363817428	0.478575107
0.451961999	0.477829606
0.302698349	0.295060888
0.309381937	0.275508241
0.315846335	0.255773668
0.395622373	0.378312061
0.399144374	0.322359114
0.402534529	0.26631903
0.477829606	0.451961999
0.478575107	0.363817428
0.479289612	0.275656059
0.93461346	0.278616922
0.904260883	0.376532651
0.864529	0.47261255
0.850229689	0.278415117
0.83295057	0.375824151
0.811123849	0.472245119
0.771795644	0.278227541
0.767879394	0.37517764
0.763085281	0.471914611
0.742272184	0.645134484
0.715458632	0.660695587
0.688262399	0.675916121
0.732645237	0.576803633
0.672859401	0.585020017
0.612865344	0.593063929
0.724123581	0.516317993
0.635166445	0.51806022
0.546163997	0.519767262
0.675916121	0.688262399
0.660695587	0.715458632
0.645134484	0.742272184
0.593063929	0.612865344
0.585020017	0.672859401
0.576803633	0.732645237
0.519767262	0.546163997
0.51806022	0.635166445
0.516317993	0.724123581
0.841292294	0.516699833
0.804250335	0.572555845
0.762835653	0.625669487
0.798580479	0.508886685
0.778777516	0.538487818
0.756795398	0.566531422
0.760372826	0.501897471
0.756127181	0.508194655
0.751444323	0.514140876
0.221360617	0.948008947
0.123489896	0.963900316
0.027442131	0.971214156
0.221571054	0.858199815
0.124164464	0.868350454
0.027763982	0.874119595
0.221769117	0.77367156
0.124815019	0.776201795
0.028083075	0.777857095
0.47261255	0.864529
0.376532651	0.904260883
0.278616922	0.93461346
0.472245119	0.811123849
0.375824151	0.83295057
0.278415117	0.850229689
0.471914611	0.763085281
0.37517764	0.767879394
0.278227541	0.771795644
0.625669487	0.762835653
0.572555845	0.804250335
0.516699833	0.841292294
0.566531422	0.756795398
0.538487818	0.778777516
0.508886685	0.798580479
0.514140876	0.751444323
0.508194655	0.756127181
0.501897471	0.760372826
0.5281754163 0.0281754163
0.6250000000 0.0281754163
0.6250000000 0.0281754163
0.7218245837 0.0281754163
0.7218245837 0.0281754163
0.5281754163 0.1250000000
0.5281754163 0.1250000000
0.6250000000 0.1250000000
0.6250000000 0.1250000000
0.7218245837 0.1250000000
0.7218245837 0.1250000000
0.5281754163 0.2218245837
0.5281754163 0.2218245837
0.6250000000 0.2218245837
0.6250000000 0.2218245837
0.7218245837 0.2218245837
0.7218245837 0.2218245837
0.5281754163 0.2781754163
0.6250000000 0.2781754163
0.7218245837 0.2781754163
0.5281754163 0.3750000000
0.6250000000 0.3750000000
0.7218245837 0.3750000000
0.5281754163 0.4718245837
0.6250000000 0.4718245837
0.7218245837 0.4718245837
0.0281754163 0.5281754163
0.1250000000 0.5281754163
0.2218245837 0.5281754163
0.0281754163 0.6250000000
0.1250000000 0.6250000000
0.2218245837 0.6250000000
0.0281754163 0.7218245837
0.1250000000 0.7218245837
0.2218245837 0.7218245837
0.2781754163 0.5281754163
0.3750000000 0.5281754163
0.4718245837 0.5281754163
0.2781754163 0.6250000000
0.3750000000 0.6250000000
0.4718245837 0.6250000000
0.2781754163 0.7218245837
0.3750000000 0.7218245837
0.4718245837 0.7218245837

==> data/ibcm_new_qp_inner.txt <==
0.367000275	0.02816959
0.347445545	0.127847566
0.302864256	0.224197113
0.315192811	0.02817217
0.302604123	0.126537204
0.278039412	0.223082983
0.264532051	0.028174693
0.261379023	0.125332519
0.255969488	0.222092492
0.224197113	0.302864256
0.127847566	0.347445545
0.02816959	0.367000275
0.223082983	0.278039412
0.126537204	0.302604123
0.02817217	0.315192811
0.222092492	0.255969488
0.125332519	0.261379023
0.028174693	0.264532051
0.281628631	0.254239832
0.268329935	0.268329935
0.254239832	0.281628631
0.266738017	0.252243739
0.259696934	0.259696934
0.252243739	0.266738017
0.253556313	0.250476725
0.25205967	0.25205967
0.250476725	0.253556313
0.0281754163 0.0281754163
0.1250000000 0.0281754163
0.2218245837 0.0281754163
0.0281754163 0.1250000000
0.1250000000 0.1250000000
0.2218245837 0.1250000000
0.0281754163 0.2218245837
0.1250000000 0.2218245837
0.2218245837 0.2218245837

==> data/ncmp_straighthorseshoe.txt <==
helem	L2_p2	L2_p4	L2_p6	H1s_p2	H1s_p4	H1s_p6
0.08	2.05E-05	2.61E-05	2.23E-05	0.006388213	0.007685645	0.007738106
0.06	1.16E-05	9.58E-06	9.64E-06	0.005162644	0.005107784	0.005204126
0.04	7.58E-06	5.60E-06	5.39E-06	0.003426744	0.003384963	0.003424451
0.02	3.17E-06	2.30E-06	2.03E-06	0.002041157	0.001966606	0.001929635
0.01	1.41E-06	9.61E-07	8.39E-07	0.001166763	0.001112087	0.001099291
0.008	1.17E-06	7.96E-07	6.77E-07	0.000979851	0.000932065	0.000922713


==> data/p2_64x64_sol_along_xaxis.txt <==
x	gradmag	solution
0	2.54558E-11	0.0002846
0.001	1.9397E-06	0.0002846
0.002	3.8793E-06	0.00028459
0.003	5.819E-06	0.00028459
0.004	6.7888E-06	0.00028458
0.005	8.7285E-06	0.00028458
0.006	1.0668E-05	0.00028457
0.007	1.2608E-05	0.00028455
0.008	1.4547E-05	0.00028454
0.009	1.6487E-05	0.00028452
0.01	1.8427E-05	0.0002845
0.011	1.9397E-05	0.00028449
0.012	2.1336E-05	0.00028447
0.013	2.3276E-05	0.00028445
0.014	2.5216E-05	0.00028442
0.015	2.7155E-05	0.00028439
0.016	2.9095E-05	0.00028436
0.017	3.1034E-05	0.00028433
0.018	3.2004E-05	0.00028431
0.019	3.3944E-05	0.00028428
0.02	3.5884E-05	0.00028424
0.021	3.7823E-05	0.0002842
0.022	3.9763E-05	0.00028416
0.023	4.1703E-05	0.00028411
0.024	4.3642E-05	0.00028407
0.025	4.4612E-05	0.00028404
0.026	4.6552E-05	0.00028399
0.027	4.8491E-05	0.00028394
0.028	5.0431E-05	0.00028389
0.029	5.2371E-05	0.00028384
0.03	5.431E-05	0.00028378
0.031	5.625E-05	0.00028372
0.032	5.722E-05	0.00028369
0.033	5.9159E-05	0.00028362
0.034	6.1099E-05	0.00028356
0.035	6.3039E-05	0.00028349
0.036	6.4978E-05	0.00028342
0.037	6.6918E-05	0.00028335
0.038	6.8858E-05	0.00028328
0.039	6.9828E-05	0.00028324
0.04	7.1767E-05	0.00028317
0.041	7.3707E-05	0.00028309
0.042	7.5647E-05	0.00028301
0.043	7.7586E-05	0.00028292
0.044	7.9526E-05	0.00028284
0.045	8.1465E-05	0.00028275
0.046	8.2435E-05	0.00028271
0.047	8.4375E-05	0.00028262
0.048	8.6315E-05	0.00028253
0.049	8.8254E-05	0.00028243
0.05	9.0194E-05	0.00028234
0.051	9.2134E-05	0.00028224
0.052	9.4073E-05	0.00028214
0.053	9.5043E-05	0.00028209
0.054	9.6983E-05	0.00028198
0.055	9.8922E-05	0.00028188
0.056	0.00010086	0.00028177
0.057	0.0001028	0.00028166
0.058	0.00010474	0.00028155
0.059	0.00010668	0.00028144
0.06	0.00010765	0.00028138
0.061	0.00010959	0.00028126
0.062	0.00011153	0.00028114
0.063	0.00011347	0.00028102
0.064	0.00011541	0.0002809
0.065	0.00011735	0.00028077
0.066	0.00011832	0.00028071
0.067	0.00012026	0.00028058
0.068	0.0001222	0.00028045
0.069	0.00012414	0.00028032
0.07	0.00012608	0.00028018
0.071	0.00012802	0.00028004
0.072	0.00012996	0.00027991
0.073	0.00013093	0.00027984
0.074	0.00013287	0.00027969
0.075	0.00013481	0.00027955
0.076	0.00013675	0.0002794
0.077	0.00013869	0.00027925
0.078	0.00014062	0.0002791
0.079	0.00014256	0.00027895
0.08	0.00014353	0.00027887
0.081	0.00014547	0.00027872
0.082	0.00014741	0.00027856
0.083	0.00014935	0.0002784
0.084	0.00015129	0.00027824
0.085	0.00015323	0.00027807
0.086	0.00015517	0.00027791
0.087	0.00015614	0.00027782
0.088	0.00015808	0.00027766
0.089	0.00016002	0.00027748
0.09	0.00016196	0.00027731
0.091	0.0001639	0.00027713
0.092	0.00016584	0.00027696
0.093	0.00016778	0.00027678
0.094	0.00016875	0.00027669
0.095	0.00017069	0.0002765
0.096	0.00017263	0.00027632
0.097	0.00017457	0.00027613
0.098	0.00017651	0.00027594
0.099	0.00017845	0.00027575
0.1	0.00018039	0.00027556
0.101	0.00018136	0.00027546
0.102	0.0001833	0.00027526
0.103	0.00018524	0.00027507
0.104	0.00018718	0.00027486
0.105	0.00018912	0.00027466
0.106	0.00019106	0.00027446
0.107	0.000193	0.00027425
0.108	0.00019397	0.00027415
0.109	0.00019591	0.00027394
0.11	0.00019784	0.00027372
0.111	0.00019978	0.00027351
0.112	0.00020172	0.00027329
0.113	0.00020366	0.00027307
0.114	0.0002056	0.00027285
0.115	0.00020657	0.00027274
0.116	0.00020851	0.00027252
0.117	0.00021045	0.00027229
0.118	0.00021239	0.00027207
0.119	0.00021433	0.00027184
0.12	0.00021627	0.0002716
0.121	0.00021821	0.00027137
0.122	0.00021918	0.00027125
0.123	0.00022112	0.00027102
0.124	0.00022306	0.00027078
0.125	0.000225	0.00027053
0.126	0.00022694	0.00027029
0.127	0.00022888	0.00027005
0.128	0.00023082	0.0002698
0.129	0.00023179	0.00026967
0.13	0.00023373	0.00026942
0.131	0.00023567	0.00026917
0.132	0.00023761	0.00026891
0.133	0.00023955	0.00026866
0.134	0.00024149	0.0002684
0.135	0.00024343	0.00026814
0.136	0.0002444	0.00026801
0.137	0.00024634	0.00026774
0.138	0.00024828	0.00026747
0.139	0.00025022	0.00026721
0.14	0.00025216	0.00026694
0.141	0.00025409	0.00026666
0.142	0.00025603	0.00026639
0.143	0.000257	0.00026625
0.144	0.00025894	0.00026597
0.145	0.00026088	0.00026569
0.146	0.00026282	0.00026541
0.147	0.00026476	0.00026512
0.148	0.0002667	0.00026484
0.149	0.00026864	0.00026455
0.15	0.00026961	0.00026441
0.151	0.00027155	0.00026411
0.152	0.00027349	0.00026382
0.153	0.00027543	0.00026352
0.154	0.00027737	0.00026323
0.155	0.00027931	0.00026293
0.156	0.00028125	0.00026262
0.157	0.00028222	0.00026247
0.158	0.00028416	0.00026217
0.159	0.0002861	0.00026186
0.16	0.00028804	0.00026155
0.161	0.00028998	0.00026124
0.162	0.00029192	0.00026093
0.163	0.00029386	0.00026061
0.164	0.00029483	0.00026045
0.165	0.00029677	0.00026013
0.166	0.00029871	0.00025981
0.167	0.00030065	0.00025949
0.168	0.00030259	0.00025916
0.169	0.00030453	0.00025884
0.17	0.00030647	0.00025851
0.171	0.00030744	0.00025834
0.172	0.00030938	0.00025801
0.173	0.00031131	0.00025768
0.174	0.00031325	0.00025734
0.175	0.00031519	0.000257
0.176	0.00031713	0.00025666
0.177	0.00031907	0.00025632
0.178	0.00032004	0.00025614
0.179	0.00032198	0.0002558
0.18	0.00032392	0.00025545
0.181	0.00032586	0.0002551
0.182	0.0003278	0.00025475
0.183	0.00032974	0.00025439
0.184	0.00033168	0.00025404
0.185	0.00033265	0.00025386
0.186	0.00033459	0.0002535
0.187	0.00033653	0.00025314
0.188	0.00033847	0.00025277
0.189	0.00034041	0.00025241
0.19	0.00034235	0.00025204
0.191	0.00034332	0.00025186
0.192	0.00034526	0.00025148
0.193	0.0003472	0.00025111
0.194	0.00034914	0.00025074
0.195	0.00035108	0.00025036
0.196	0.00035302	0.00024998
0.197	0.00035496	0.0002496
0.198	0.00035593	0.00024941
0.199	0.00035787	0.00024902
0.2	0.00035981	0.00024864
0.201	0.00036175	0.00024825
0.202	0.00036369	0.00024786
0.203	0.00036562	0.00024746
0.204	0.00036756	0.00024707
0.205	0.00036853	0.00024687
0.206	0.00037047	0.00024647
0.207	0.00037241	0.00024607
0.208	0.00037435	0.00024567
0.209	0.00037629	0.00024526
0.21	0.00037823	0.00024486
0.211	0.00038017	0.00024445
0.212	0.00038114	0.00024424
0.213	0.00038308	0.00024383
0.214	0.00038502	0.00024342
0.215	0.00038696	0.000243
0.216	0.0003889	0.00024258
0.217	0.00039084	0.00024216
0.218	0.00039278	0.00024174
0.219	0.00039375	0.00024153
0.22	0.00039569	0.00024111
0.221	0.00039763	0.00024068
0.222	0.00039957	0.00024025
0.223	0.00040151	0.00023982
0.224	0.00040345	0.00023938
0.225	0.00040539	0.00023895
0.226	0.00040636	0.00023873
0.227	0.0004083	0.00023829
0.228	0.00041024	0.00023785
0.229	0.00041218	0.00023741
0.23	0.00041412	0.00023696
0.231	0.00041606	0.00023651
0.232	0.000418	0.00023606
0.233	0.00041897	0.00023584
0.234	0.00042091	0.00023539
0.235	0.00042284	0.00023493
0.236	0.00042478	0.00023447
0.237	0.00042672	0.00023402
0.238	0.00042866	0.00023355
0.239	0.0004306	0.00023309
0.24	0.00043157	0.00023286
0.241	0.00043351	0.00023239
0.242	0.00043545	0.00023192
0.243	0.00043739	0.00023145
0.244	0.00043933	0.00023098
0.245	0.00044127	0.00023051
0.246	0.00044321	0.00023003
0.247	0.00044418	0.00022979
0.248	0.00044612	0.00022931
0.249	0.00044806	0.00022883
0.25	0.00045	0.00022835
0.251	0.00045194	0.00022786
0.252	0.00045388	0.00022737
0.253	0.00045582	0.00022688
0.254	0.00045679	0.00022664
0.255	0.00045873	0.00022614
0.256	0.00046067	0.00022565
0.257	0.00046261	0.00022515
0.258	0.00046455	0.00022465
0.259	0.00046649	0.00022415
0.26	0.00046843	0.00022365
0.261	0.0004694	0.00022339
0.262	0.00047134	0.00022289
0.263	0.00047328	0.00022238
0.264	0.00047522	0.00022187
0.265	0.00047716	0.00022135
0.266	0.00047909	0.00022084
0.267	0.00048103	0.00022032
0.268	0.000482	0.00022006
0.269	0.00048394	0.00021954
0.27	0.00048588	0.00021902
0.271	0.00048782	0.00021849
0.272	0.00048976	0.00021797
0.273	0.0004917	0.00021744
0.274	0.00049364	0.00021691
0.275	0.00049461	0.00021664
0.276	0.00049655	0.00021611
0.277	0.00049849	0.00021557
0.278	0.00050043	0.00021503
0.279	0.00050237	0.00021449
0.28	0.00050431	0.00021395
0.281	0.00050625	0.00021341
0.282	0.00050722	0.00021313
0.283	0.00050916	0.00021258
0.284	0.0005111	0.00021204
0.285	0.00051304	0.00021148
0.286	0.00051498	0.00021093
0.287	0.00051692	0.00021037
0.288	0.00051886	0.00020982
0.289	0.00051983	0.00020954
0.29	0.00052177	0.00020897
0.291	0.00052371	0.00020841
0.292	0.00052565	0.00020785
0.293	0.00052759	0.00020728
0.294	0.00052953	0.00020671
0.295	0.00053147	0.00020614
0.296	0.00053244	0.00020585
0.297	0.00053437	0.00020528
0.298	0.00053631	0.0002047
0.299	0.00053825	0.00020412
0.3	0.00054019	0.00020354
0.301	0.00054213	0.00020296
0.302	0.00054407	0.00020237
0.303	0.00054504	0.00020208
0.304	0.00054698	0.00020149
0.305	0.00054892	0.0002009
0.306	0.00055086	0.00020031
0.307	0.0005528	0.00019971
0.308	0.00055474	0.00019911
0.309	0.00055668	0.00019852
0.31	0.00055765	0.00019822
0.311	0.00055959	0.00019761
0.312	0.00056153	0.00019701
0.313	0.00056347	0.0001964
0.314	0.00056541	0.00019579
0.315	0.00056735	0.00019518
0.316	0.00056832	0.00019488
0.317	0.00057026	0.00019426
0.318	0.0005722	0.00019365
0.319	0.00057414	0.00019303
0.32	0.00057608	0.00019241
0.321	0.00057802	0.00019179
0.322	0.00057996	0.00019117
0.323	0.00058093	0.00019085
0.324	0.00058287	0.00019023
0.325	0.00058481	0.0001896
0.326	0.00058675	0.00018897
0.327	0.00058869	0.00018833
0.328	0.00059062	0.0001877
0.329	0.00059224	0.00018717
0.33	0.00059386	0.00018663
0.331	0.0005958	0.00018599
0.332	0.00059774	0.00018535
0.333	0.00059935	0.00018481
0.334	0.0005987	0.00018417
0.335	0.00059711	0.00018363
0.336	0.0005952	0.00018299
0.337	0.00059361	0.00018245
0.338	0.0005917	0.00018181
0.339	0.00058982	0.00018118
0.34	0.00058828	0.00018065
0.341	0.00058643	0.00018002
0.342	0.00058488	0.00017949
0.343	0.00058303	0.00017886
0.344	0.0005815	0.00017834
0.345	0.0005797	0.00017771
0.346	0.0005779	0.00017709
0.347	0.00057641	0.00017657
0.348	0.00057461	0.00017595
0.349	0.00057311	0.00017543
0.35	0.00057137	0.00017482
0.351	0.00056992	0.00017431
0.352	0.00056817	0.00017369
0.353	0.00056643	0.00017308
0.354	0.00056498	0.00017257
0.355	0.00056327	0.00017197
0.356	0.00056186	0.00017146
0.357	0.00056017	0.00017086
0.358	0.00055876	0.00017035
0.359	0.00055707	0.00016975
0.36	0.00055568	0.00016925
0.361	0.00055404	0.00016865
0.362	0.00055239	0.00016806
0.363	0.00055102	0.00016756
0.364	0.00054938	0.00016697
0.365	0.00054802	0.00016648
0.366	0.00054642	0.00016589
0.367	0.00054509	0.0001654
0.368	0.00054349	0.00016481
0.369	0.00054189	0.00016423
0.37	0.00054057	0.00016374
0.371	0.00053901	0.00016316
0.372	0.00053772	0.00016268
0.373	0.00053617	0.0001621
0.374	0.00053487	0.00016162
0.375	0.00053332	0.00016104
0.376	0.0005318	0.00016047
0.377	0.00053055	0.00015999
0.378	0.00052903	0.00015942
0.379	0.00052777	0.00015894
0.38	0.00052626	0.00015838
0.381	0.00052503	0.0001579
0.382	0.00052356	0.00015734
0.383	0.00052209	0.00015678
0.384	0.00052086	0.00015631
0.385	0.00051939	0.00015575
0.386	0.00051819	0.00015528
0.387	0.00051676	0.00015472
0.388	0.00051556	0.00015426
0.389	0.00051413	0.00015371
0.39	0.0005127	0.00015315
0.391	0.00051152	0.00015269
0.392	0.00051013	0.00015214
0.393	0.00050897	0.00015168
0.394	0.00050757	0.00015114
0.395	0.00050641	0.00015068
0.396	0.00050502	0.00015014
0.397	0.00050389	0.00014968
0.398	0.00050253	0.00014914
0.399	0.00050118	0.0001486
0.4	0.00050004	0.00014815
0.401	0.00049869	0.00014761
0.402	0.00049759	0.00014717
0.403	0.00049626	0.00014663
0.404	0.00049516	0.00014618
0.405	0.00049384	0.00014565
0.406	0.00049251	0.00014512
0.407	0.00049143	0.00014468
0.408	0.00049015	0.00014415
0.409	0.00048907	0.00014371
0.41	0.00048778	0.00014318
0.411	0.00048671	0.00014275
0.412	0.00048543	0.00014222
0.413	0.00048418	0.0001417
0.414	0.00048313	0.00014127
0.415	0.00048187	0.00014075
0.416	0.00048083	0.00014031
0.417	0.00047958	0.0001398
0.418	0.00047856	0.00013937
0.419	0.00047733	0.00013885
0.42	0.00047611	0.00013834
0.421	0.00047508	0.00013791
0.422	0.00047386	0.0001374
0.423	0.00047287	0.00013697
0.424	0.00047167	0.00013646
0.425	0.00047067	0.00013604
0.426	0.00046948	0.00013553
0.427	0.00046828	0.00013503
0.428	0.00046731	0.00013461
0.429	0.00046614	0.00013411
0.43	0.00046517	0.00013369
0.431	0.000464	0.00013319
0.432	0.00046303	0.00013277
0.433	0.00046188	0.00013227
0.434	0.00046074	0.00013178
0.435	0.00045979	0.00013136
0.436	0.00045865	0.00013087
0.437	0.0004577	0.00013046
0.438	0.00045658	0.00012996
0.439	0.00045565	0.00012955
0.44	0.00045454	0.00012906
0.441	0.00045361	0.00012866
0.442	0.0004525	0.00012817
0.443	0.00045139	0.00012768
0.444	0.00045049	0.00012728
0.445	0.0004494	0.00012679
0.446	0.00044849	0.00012639
0.447	0.00044741	0.00012591
0.448	0.0004465	0.0001255
0.449	0.00044544	0.00012502
0.45	0.00044438	0.00012454
0.451	0.00044349	0.00012415
0.452	0.00044243	0.00012367
0.453	0.00044155	0.00012327
0.454	0.0004405	0.0001228
0.455	0.00043964	0.0001224
0.456	0.0004386	0.00012193
0.457	0.00043756	0.00012146
0.458	0.0004367	0.00012106
0.459	0.00043568	0.00012059
0.46	0.00043483	0.0001202
0.461	0.00043382	0.00011973
0.462	0.00043297	0.00011934
0.463	0.00043196	0.00011888
0.464	0.00043096	0.00011841
0.465	0.00043013	0.00011803
0.466	0.00042914	0.00011756
0.467	0.00042831	0.00011718
0.468	0.00042732	0.00011672
0.469	0.0004265	0.00011633
0.47	0.00042553	0.00011588
0.471	0.00042456	0.00011542
0.472	0.00042375	0.00011504
0.473	0.00042278	0.00011458
0.474	0.00042197	0.0001142
0.475	0.00042102	0.00011375
0.476	0.00042023	0.00011337
0.477	0.00041928	0.00011292
0.478	0.00041833	0.00011247
0.479	0.00041754	0.00011209
0.48	0.00041661	0.00011164
0.481	0.00041584	0.00011127
0.482	0.00041491	0.00011082
0.483	0.00041413	0.00011045
0.484	0.0004132	0.00011
0.485	0.00041244	0.00010963
0.486	0.00041153	0.00010919
0.487	0.00041062	0.00010874
0.488	0.00040987	0.00010838
0.489	0.00040896	0.00010793
0.49	0.00040821	0.00010757
0.491	0.00040732	0.00010713
0.492	0.00040658	0.00010676
0.493	0.00040569	0.00010633
0.494	0.0004048	0.00010589
0.495	0.00040406	0.00010553
0.496	0.00040319	0.00010509
0.497	0.00040246	0.00010473
0.498	0.00040159	0.0001043
0.499	0.00040086	0.00010394
0.5	0.00039999	0.0001035
0.501	0.00039914	0.00010307
0.502	0.00039843	0.00010272
0.503	0.00039758	0.00010229
0.504	0.00039686	0.00010193
0.505	0.00039601	0.0001015
0.506	0.00039531	0.00010115
0.507	0.00039448	0.00010072
0.508	0.00039364	0.0001003
0.509	0.00039294	9.99E-05
0.51	0.00039211	9.95E-05
0.511	0.00039142	9.92E-05
0.512	0.0003906	9.87E-05
0.513	0.00038992	9.84E-05
0.514	0.0003891	9.80E-05
0.515	0.00038828	9.76E-05
0.516	0.0003876	9.72E-05
0.517	0.0003868	9.68E-05
0.518	0.00038613	9.64E-05
0.519	0.00038533	9.60E-05
0.52	0.00038466	9.57E-05
0.521	0.00038386	9.53E-05
0.522	0.00038321	9.49E-05
0.523	0.00038242	9.45E-05
0.524	0.00038163	9.41E-05
0.525	0.00038098	9.38E-05
0.526	0.00038019	9.33E-05
0.527	0.00037955	9.30E-05
0.528	0.00037878	9.26E-05
0.529	0.00037814	9.23E-05
0.53	0.00037736	9.19E-05
0.531	0.00037659	9.14E-05
0.532	0.00037596	9.11E-05
0.533	0.0003752	9.07E-05
0.534	0.00037457	9.04E-05
0.535	0.00037382	9.00E-05
0.536	0.00037319	8.96E-05
0.537	0.00037244	8.92E-05
0.538	0.0003717	8.88E-05
0.539	0.00037108	8.85E-05
0.54	0.00037034	8.81E-05
0.541	0.00036972	8.78E-05
0.542	0.00036898	8.74E-05
0.543	0.00036838	8.70E-05
0.544	0.00036765	8.66E-05
0.545	0.00036692	8.62E-05
0.546	0.00036632	8.59E-05
0.547	0.00036559	8.55E-05
0.548	0.00036499	8.52E-05
0.549	0.00036428	8.48E-05
0.55	0.00036369	8.45E-05
0.551	0.00036297	8.41E-05
0.552	0.00036226	8.37E-05
0.553	0.00036168	8.34E-05
0.554	0.00036097	8.30E-05
0.555	0.00036039	8.26E-05
0.556	0.00035969	8.23E-05
0.557	0.00035911	8.19E-05
0.558	0.00035841	8.16E-05
0.559	0.00035773	8.12E-05
0.56	0.00035715	8.08E-05
0.561	0.00035647	8.05E-05
0.562	0.00035589	8.01E-05
0.563	0.00035521	7.98E-05
0.564	0.00035465	7.94E-05
0.565	0.00035398	7.91E-05
0.566	0.00035341	7.87E-05
0.567	0.00035274	7.84E-05
0.568	0.00035207	7.80E-05
0.569	0.00035152	7.77E-05
0.57	0.00035085	7.73E-05
0.571	0.0003503	7.70E-05
0.572	0.00034964	7.66E-05
0.573	0.00034909	7.63E-05
0.574	0.00034844	7.59E-05
0.575	0.00034778	7.55E-05
0.576	0.00034724	7.52E-05
0.577	0.00034659	7.48E-05
0.578	0.00034605	7.45E-05
0.579	0.00034541	7.42E-05
0.58	0.00034488	7.38E-05
0.581	0.00034424	7.35E-05
0.582	0.0003436	7.31E-05
0.583	0.00034307	7.28E-05
0.584	0.00034243	7.24E-05
0.585	0.00034191	7.21E-05
0.586	0.00034128	7.18E-05
0.587	0.00034076	7.14E-05
0.588	0.00034013	7.11E-05
0.589	0.00033951	7.07E-05
0.59	0.000339	7.04E-05
0.591	0.00033838	7.00E-05
0.592	0.00033787	6.97E-05
0.593	0.00033725	6.94E-05
0.594	0.00033674	6.91E-05
0.595	0.00033613	6.87E-05
0.596	0.00033552	6.83E-05
0.597	0.00033502	6.80E-05
0.598	0.00033441	6.77E-05
0.599	0.00033391	6.74E-05
0.6	0.00033331	6.70E-05
0.601	0.00033282	6.67E-05
0.602	0.00033222	6.64E-05
0.603	0.00033163	6.60E-05
0.604	0.00033113	6.57E-05
0.605	0.00033054	6.54E-05
0.606	0.00033005	6.51E-05
0.607	0.00032947	6.47E-05
0.608	0.00032898	6.44E-05
0.609	0.0003284	6.41E-05
0.61	0.00032791	6.38E-05
0.611	0.00032734	6.34E-05
0.612	0.00032676	6.31E-05
0.613	0.00032628	6.28E-05
0.614	0.00032571	6.24E-05
0.615	0.00032523	6.21E-05
0.616	0.00032467	6.18E-05
0.617	0.00032419	6.15E-05
0.618	0.00032363	6.11E-05
0.619	0.00032306	6.08E-05
0.62	0.00032259	6.05E-05
0.621	0.00032204	6.01E-05
0.622	0.00032157	5.99E-05
0.623	0.00032102	5.95E-05
0.624	0.00032055	5.92E-05
0.625	0.00032	5.89E-05
0.626	0.00031945	5.85E-05
0.627	0.00031899	5.82E-05
0.628	0.00031845	5.79E-05
0.629	0.00031799	5.76E-05
0.63	0.00031744	5.73E-05
0.631	0.00031699	5.70E-05
0.632	0.00031645	5.66E-05
0.633	0.00031592	5.63E-05
0.634	0.00031547	5.60E-05
0.635	0.00031493	5.57E-05
0.636	0.00031449	5.54E-05
0.637	0.00031396	5.51E-05
0.638	0.00031352	5.48E-05
0.639	0.00031299	5.44E-05
0.64	0.00031246	5.41E-05
0.641	0.00031202	5.38E-05
0.642	0.0003115	5.35E-05
0.643	0.00031106	5.32E-05
0.644	0.00031054	5.29E-05
0.645	0.00031011	5.26E-05
0.646	0.00030959	5.23E-05
0.647	0.00030916	5.20E-05
0.648	0.00030865	5.17E-05
0.649	0.00030814	5.13E-05
0.65	0.00030771	5.10E-05
0.651	0.0003072	5.07E-05
0.652	0.00030678	5.04E-05
0.653	0.00030627	5.01E-05
0.654	0.00030585	4.98E-05
0.655	0.00030535	4.95E-05
0.656	0.00030484	4.92E-05
0.657	0.00030443	4.89E-05
0.658	0.00030393	4.86E-05
0.659	0.00030352	4.83E-05
0.66	0.00030302	4.80E-05
0.661	0.00030261	4.77E-05
0.662	0.00030211	4.74E-05
0.663	0.00030163	4.70E-05
0.664	0.00030122	4.68E-05
0.665	0.00030073	4.65E-05
0.666	0.00030032	4.62E-05
0.667	0.00029958	4.59E-05
0.668	0.00029853	4.56E-05
0.669	0.00029728	4.53E-05
0.67	0.00029602	4.50E-05
0.671	0.00029498	4.47E-05
0.672	0.00029373	4.44E-05
0.673	0.00029269	4.41E-05
0.674	0.00029145	4.38E-05
0.675	0.00029042	4.35E-05
0.676	0.00028918	4.32E-05
0.677	0.00028794	4.29E-05
0.678	0.00028691	4.26E-05
0.679	0.00028569	4.23E-05
0.68	0.00028466	4.21E-05
0.681	0.00028344	4.18E-05
0.682	0.00028241	4.15E-05
0.683	0.00028119	4.12E-05
0.684	0.00027998	4.09E-05
0.685	0.00027897	4.07E-05
0.686	0.00027775	4.04E-05
0.687	0.00027674	4.01E-05
0.688	0.00027553	3.98E-05
0.689	0.00027453	3.96E-05
0.69	0.00027333	3.93E-05
0.691	0.00027232	3.90E-05
0.692	0.00027112	3.87E-05
0.693	0.00026992	3.84E-05
0.694	0.00026893	3.82E-05
0.695	0.00026774	3.79E-05
0.696	0.00026675	3.77E-05
0.697	0.00026556	3.74E-05
0.698	0.00026457	3.72E-05
0.699	0.00026339	3.69E-05
0.7	0.00026221	3.66E-05
0.701	0.00026123	3.63E-05
0.702	0.00026005	3.61E-05
0.703	0.00025907	3.58E-05
0.704	0.0002579	3.56E-05
0.705	0.00025693	3.53E-05
0.706	0.00025576	3.50E-05
0.707	0.00025459	3.48E-05
0.708	0.00025362	3.45E-05
0.709	0.00025246	3.43E-05
0.71	0.0002515	3.40E-05
0.711	0.00025034	3.38E-05
0.712	0.00024938	3.36E-05
0.713	0.00024822	3.33E-05
0.714	0.00024707	3.30E-05
0.715	0.00024612	3.28E-05
0.716	0.00024498	3.25E-05
0.717	0.00024402	3.23E-05
0.718	0.00024288	3.20E-05
0.719	0.00024193	3.18E-05
0.72	0.00024079	3.16E-05
0.721	0.00023966	3.13E-05
0.722	0.00023871	3.11E-05
0.723	0.00023758	3.08E-05
0.724	0.00023664	3.06E-05
0.725	0.00023551	3.04E-05
0.726	0.00023458	3.02E-05
0.727	0.00023346	2.99E-05
0.728	0.00023233	2.97E-05
0.729	0.0002314	2.95E-05
0.73	0.00023028	2.92E-05
0.731	0.00022936	2.90E-05
0.732	0.00022824	2.88E-05
0.733	0.00022732	2.85E-05
0.734	0.0002262	2.83E-05
0.735	0.00022528	2.81E-05
0.736	0.00022418	2.79E-05
0.737	0.00022308	2.76E-05
0.738	0.00022216	2.74E-05
0.739	0.00022106	2.72E-05
0.74	0.00022014	2.70E-05
0.741	0.00021905	2.67E-05
0.742	0.00021814	2.65E-05
0.743	0.00021705	2.63E-05
0.744	0.00021596	2.61E-05
0.745	0.00021505	2.59E-05
0.746	0.00021396	2.57E-05
0.747	0.00021306	2.55E-05
0.748	0.00021198	2.52E-05
0.749	0.00021108	2.50E-05
0.75	0.00021	2.48E-05
0.751	0.00020892	2.46E-05
0.752	0.00020803	2.44E-05
0.753	0.00020696	2.42E-05
0.754	0.00020606	2.40E-05
0.755	0.00020499	2.38E-05
0.756	0.0002041	2.36E-05
0.757	0.00020304	2.34E-05
0.758	0.00020198	2.32E-05
0.759	0.00020109	2.30E-05
0.76	0.00020003	2.28E-05
0.761	0.00019914	2.26E-05
0.762	0.00019809	2.24E-05
0.763	0.00019721	2.22E-05
0.764	0.00019616	2.20E-05
0.765	0.0001951	2.18E-05
0.766	0.00019423	2.16E-05
0.767	0.00019318	2.14E-05
0.768	0.00019231	2.12E-05
0.769	0.00019127	2.10E-05
0.77	0.00019039	2.08E-05
0.771	0.00018935	2.06E-05
0.772	0.00018849	2.05E-05
0.773	0.00018745	2.02E-05
0.774	0.00018641	2.00E-05
0.775	0.00018555	1.99E-05
0.776	0.00018451	1.97E-05
0.777	0.00018366	1.95E-05
0.778	0.00018263	1.93E-05
0.779	0.00018177	1.92E-05
0.78	0.00018075	1.90E-05
0.781	0.00017972	1.88E-05
0.782	0.00017887	1.86E-05
0.783	0.00017785	1.84E-05
0.784	0.000177	1.83E-05
0.785	0.00017598	1.81E-05
0.786	0.00017513	1.79E-05
0.787	0.00017411	1.77E-05
0.788	0.0001731	1.75E-05
0.789	0.00017226	1.74E-05
0.79	0.00017125	1.72E-05
0.791	0.00017041	1.70E-05
0.792	0.0001694	1.69E-05
0.793	0.00016856	1.67E-05
0.794	0.00016756	1.65E-05
0.795	0.00016656	1.63E-05
0.796	0.00016572	1.62E-05
0.797	0.00016472	1.60E-05
0.798	0.00016389	1.59E-05
0.799	0.0001629	1.57E-05
0.8	0.00016207	1.55E-05
0.801	0.00016107	1.54E-05
0.802	0.00016008	1.52E-05
0.803	0.00015926	1.51E-05
0.804	0.00015827	1.49E-05
0.805	0.00015745	1.47E-05
0.806	0.00015646	1.46E-05
0.807	0.00015564	1.44E-05
0.808	0.00015465	1.43E-05
0.809	0.00015368	1.41E-05
0.81	0.00015286	1.40E-05
0.811	0.00015188	1.38E-05
0.812	0.00015106	1.37E-05
0.813	0.00015009	1.35E-05
0.814	0.00014928	1.34E-05
0.815	0.00014831	1.32E-05
0.816	0.0001475	1.31E-05
0.817	0.00014652	1.29E-05
0.818	0.00014556	1.28E-05
0.819	0.00014475	1.26E-05
0.82	0.00014379	1.25E-05
0.821	0.00014298	1.23E-05
0.822	0.00014202	1.22E-05
0.823	0.00014122	1.21E-05
0.824	0.00014026	1.19E-05
0.825	0.0001393	1.18E-05
0.826	0.0001385	1.16E-05
0.827	0.00013755	1.15E-05
0.828	0.00013675	1.14E-05
0.829	0.0001358	1.12E-05
0.83	0.00013501	1.11E-05
0.831	0.00013406	1.09E-05
0.832	0.00013311	1.08E-05
0.833	0.00013231	1.07E-05
0.834	0.00013137	1.05E-05
0.835	0.00013058	1.04E-05
0.836	0.00012964	1.03E-05
0.837	0.00012885	1.02E-05
0.838	0.00012791	1.00E-05
0.839	0.00012697	9.89E-06
0.84	0.00012619	9.78E-06
0.841	0.00012525	9.64E-06
0.842	0.00012447	9.53E-06
0.843	0.00012354	9.40E-06
0.844	0.00012276	9.29E-06
0.845	0.00012183	9.15E-06
0.846	0.0001209	9.02E-06
0.847	0.00012013	8.92E-06
0.848	0.0001192	8.79E-06
0.849	0.00011842	8.68E-06
0.85	0.0001175	8.55E-06
0.851	0.00011673	8.45E-06
0.852	0.00011581	8.32E-06
0.853	0.00011488	8.20E-06
0.854	0.00011411	8.10E-06
0.855	0.0001132	7.97E-06
0.856	0.00011243	7.87E-06
0.857	0.00011152	7.75E-06
0.858	0.00011075	7.65E-06
0.859	0.00010984	7.53E-06
0.86	0.00010908	7.43E-06
0.861	0.00010817	7.32E-06
0.862	0.00010726	7.20E-06
0.863	0.0001065	7.10E-06
0.864	0.00010559	6.99E-06
0.865	0.00010483	6.90E-06
0.866	0.00010393	6.78E-06
0.867	0.00010317	6.69E-06
0.868	0.00010227	6.58E-06
0.869	0.00010137	6.47E-06
0.87	0.00010062	6.38E-06
0.871	0.000099717	6.27E-06
0.872	0.000098969	6.18E-06
0.873	0.000098072	6.08E-06
0.874	0.000097324	5.99E-06
0.875	0.000096426	5.88E-06
0.876	0.000095535	5.78E-06
0.877	0.000094792	5.69E-06
0.878	0.0000939	5.59E-06
0.879	0.000093157	5.51E-06
0.88	0.000092265	5.41E-06
0.881	0.000091526	5.33E-06
0.882	0.000090641	5.23E-06
0.883	0.000089755	5.13E-06
0.884	0.000089017	5.05E-06
0.885	0.000088131	4.96E-06
0.886	0.000087396	4.88E-06
0.887	0.000086516	4.78E-06
0.888	0.000085783	4.71E-06
0.889	0.000084903	4.61E-06
0.89	0.000084023	4.52E-06
0.891	0.000083292	4.45E-06
0.892	0.000082418	4.36E-06
0.893	0.000081689	4.28E-06
0.894	0.000080815	4.20E-06
0.895	0.000080087	4.13E-06
0.896	0.000079213	4.04E-06
0.897	0.00007849	3.97E-06
0.898	0.000077621	3.88E-06
0.899	0.000076753	3.80E-06
0.9	0.000076029	3.73E-06
0.901	0.00007516	3.65E-06
0.902	0.000074441	3.58E-06
0.903	0.000073578	3.50E-06
0.904	0.000072859	3.44E-06
0.905	0.000071996	3.36E-06
0.906	0.000071133	3.28E-06
0.907	0.000070417	3.22E-06
0.908	0.00006956	3.14E-06
0.909	0.000068845	3.08E-06
0.91	0.000067988	3.01E-06
0.911	0.000067273	2.95E-06
0.912	0.000066418	2.88E-06
0.913	0.000065566	2.80E-06
0.914	0.000064856	2.75E-06
0.915	0.000064004	2.68E-06
0.916	0.000063293	2.62E-06
0.917	0.000062443	2.55E-06
0.918	0.000061737	2.50E-06
0.919	0.00006089	2.43E-06
0.92	0.000060043	2.36E-06
0.921	0.000059337	2.31E-06
0.922	0.000058491	2.25E-06
0.923	0.00005779	2.20E-06
0.924	0.000056948	2.13E-06
0.925	0.000056246	2.08E-06
0.926	0.000055404	2.02E-06
0.927	0.000054563	1.96E-06
0.928	0.000053865	1.91E-06
0.929	0.000053029	1.86E-06
0.93	0.000052331	1.81E-06
0.931	0.000051494	1.75E-06
0.932	0.000050797	1.71E-06
0.933	0.000049964	1.65E-06
0.934	0.000049132	1.60E-06
0.935	0.000048439	1.56E-06
0.936	0.000047607	1.50E-06
0.937	0.000046914	1.46E-06
0.938	0.000046085	1.41E-06
0.939	0.000045396	1.37E-06
0.94	0.000044569	1.32E-06
0.941	0.00004388	1.28E-06
0.942	0.000043053	1.24E-06
0.943	0.000042227	1.19E-06
0.944	0.000041542	1.15E-06
0.945	0.00004072	1.11E-06
0.946	0.000040035	1.07E-06
0.947	0.000039213	1.03E-06
0.948	0.000038528	9.94E-07
0.949	0.000037711	9.53E-07
0.95	0.000036894	9.13E-07
0.951	0.000036213	8.80E-07
0.952	0.000035395	8.42E-07
0.953	0.000034714	8.10E-07
0.954	0.000033901	7.73E-07
0.955	0.000033224	7.43E-07
0.956	0.000032411	7.08E-07
0.957	0.000031598	6.73E-07
0.958	0.000030921	6.45E-07
0.959	0.000030112	6.12E-07
0.96	0.000029438	5.85E-07
0.961	0.00002863	5.54E-07
0.962	0.000027957	5.29E-07
0.963	0.000027149	4.99E-07
0.964	0.000026343	4.70E-07
0.965	0.000025673	4.47E-07
0.966	0.00002487	4.20E-07
0.967	0.0000242	3.98E-07
0.968	0.000023397	3.72E-07
0.969	0.000022728	3.51E-07
0.97	0.000021929	3.27E-07
0.971	0.00002113	3.04E-07
0.972	0.000020464	2.85E-07
0.973	0.000019665	2.64E-07
0.974	0.000018999	2.46E-07
0.975	0.000018204	2.26E-07
0.976	0.000017542	2.10E-07
0.977	0.000016747	1.92E-07
0.978	0.000015953	1.74E-07
0.979	0.00001529	1.60E-07
0.98	0.000014499	1.44E-07
0.981	0.000013841	1.31E-07
0.982	0.00001305	1.17E-07
0.983	0.000012391	1.05E-07
0.984	0.000011601	9.25E-08
0.985	0.000010944	8.24E-08
0.986	0.000010158	7.10E-08
0.987	9.3722E-06	6.05E-08
0.988	0.000008717	5.23E-08
0.989	7.9309E-06	4.34E-08
0.99	7.2771E-06	3.65E-08
0.991	6.4951E-06	2.91E-08
0.992	5.8435E-06	2.36E-08
0.993	5.0615E-06	1.77E-08
0.994	4.2795E-06	1.27E-08
0.995	3.6285E-06	9.12E-09
0.996	2.8506E-06	5.63E-09
0.997	2.2024E-06	3.36E-09
0.998	1.4245E-06	1.41E-09
0.999	7.7626E-07	4.17E-10
1	1.6301E-09	-5.44E-18


==> data/p2_64x64_sol_along_xaxis_trim.txt <==
x	solution	gradmag
0	0.000284597	4.47E-16
0.004	0.000284582	7.20E-06
0.008	0.000284539	1.44E-05
0.012	0.000284467	2.16E-05
0.016	0.000284366	2.88E-05
0.02	0.000284237	3.60E-05
0.024	0.000284078	4.32E-05
0.028	0.000283891	5.04E-05
0.032	0.000283675	5.76E-05
0.036	0.00028343	6.48E-05
0.04	0.000283157	7.20E-05
0.044	0.000282854	7.92E-05
0.048	0.000282523	8.64E-05
0.052	0.000282163	9.36E-05
0.056	0.000281774	0.0001008
0.06	0.000281357	0.000108
0.064	0.00028091	0.0001152
0.068	0.000280435	0.0001224
0.072	0.000279931	0.0001296
0.076	0.000279398	0.0001368
0.08	0.000278837	0.000144
0.084	0.000278246	0.0001512
0.088	0.000277627	0.0001584
0.092	0.000276979	0.0001656
0.096	0.000276302	0.0001728
0.1	0.000275597	0.00018
0.104	0.000274862	0.0001872
0.108	0.000274099	0.0001944
0.112	0.000273307	0.0002016
0.116	0.000272486	0.0002088
0.12	0.000271637	0.000216
0.124	0.000270758	0.0002232
0.128	0.000269851	0.0002304
0.132	0.000268915	0.0002376
0.136	0.00026795	0.0002448
0.14	0.000266957	0.000252
0.144	0.000265934	0.0002592
0.148	0.000264883	0.0002664
0.152	0.000263803	0.0002736
0.156	0.000262694	0.0002808
0.16	0.000261557	0.000288
0.164	0.00026039	0.0002952
0.168	0.000259195	0.0003024
0.172	0.000257971	0.0003096
0.176	0.000256718	0.0003168
0.18	0.000255437	0.000324
0.184	0.000254126	0.0003312
0.188	0.000252787	0.0003384
0.192	0.000251419	0.0003456
0.196	0.000250022	0.0003528
0.2	0.000248597	0.00036
0.204	0.000247142	0.0003672
0.208	0.000245659	0.0003744
0.212	0.000244147	0.0003816
0.216	0.000242606	0.0003888
0.22	0.000241037	0.000396
0.224	0.000239438	0.0004032
0.228	0.000237811	0.000410401
0.232	0.000236155	0.000417601
0.236	0.00023447	0.000424801
0.24	0.000232757	0.000431999
0.244	0.000231014	0.000439197
0.248	0.000229243	0.000446394
0.252	0.000227443	0.000453597
0.256	0.000225615	0.000460805
0.26	0.000223757	0.000468013
0.264	0.00022187	0.000475221
0.268	0.000219955	0.000482406
0.272	0.000218011	0.000489577
0.276	0.000216039	0.000496747
0.28	0.000214037	0.000503918
0.284	0.000212007	0.000511184
0.288	0.000209948	0.000518493
0.292	0.000207859	0.000525802
0.296	0.000205741	0.000533111
0.3	0.000203595	0.000540016
0.304	0.000201421	0.000546807
0.308	0.00019922	0.000553598
0.312	0.000196992	0.00056039
0.316	0.000194734	0.000568869
0.32	0.000192441	0.000577589
0.324	0.000190114	0.000586309
0.328	0.000187751	0.000595029
0.332	0.000185375	0.000592702
0.336	0.000183009	0.000590019
0.34	0.000180655	0.000587337
0.344	0.000178311	0.000584352
0.348	0.000175988	0.00057684
0.352	0.000173696	0.000569329
0.356	0.000171434	0.000561817
0.36	0.000169201	0.000554596
0.364	0.000166994	0.000548947
0.368	0.00016481	0.000543298
0.372	0.000162648	0.000537649
0.376	0.000160509	0.000532029
0.38	0.000158391	0.000526496
0.384	0.000156297	0.000520963
0.388	0.000154224	0.000515431
0.392	0.000152173	0.000510075
0.396	0.000150143	0.000505059
0.4	0.000148133	0.000500042
0.404	0.000146142	0.000495025
0.408	0.000144172	0.00049016
0.412	0.000142221	0.00048549
0.416	0.000140288	0.00048082
0.42	0.000138374	0.00047615
0.424	0.000136479	0.000471661
0.428	0.000134601	0.000467331
0.432	0.00013274	0.000463001
0.436	0.000130897	0.000458671
0.44	0.000129071	0.000454526
0.444	0.000127261	0.000450493
0.448	0.000125467	0.000446459
0.452	0.000123689	0.000442426
0.456	0.000121927	0.000438586
0.46	0.00012018	0.000434822
0.464	0.000118448	0.000431058
0.468	0.000116732	0.000427294
0.472	0.00011503	0.000423726
0.476	0.000113342	0.000420205
0.48	0.000111668	0.000416683
0.484	0.000110008	0.000413162
0.488	0.000108362	0.00040984
0.492	0.00010673	0.000406538
0.496	0.00010511	0.000403236
0.5	0.000103504	0.000399935
0.504	0.00010191	0.000396833
0.508	0.000100329	0.000393732
0.512	9.88E-05	0.00039063
0.516	9.72E-05	0.000387546
0.52	9.57E-05	0.000384627
0.524	9.41E-05	0.000381707
0.528	9.26E-05	0.000378788
0.532	9.11E-05	0.0003759
0.536	8.96E-05	0.000373148
0.54	8.81E-05	0.000370395
0.544	8.66E-05	0.000367643
0.548	8.52E-05	0.000364933
0.552	8.37E-05	0.000362334
0.556	8.23E-05	0.000359734
0.56	8.08E-05	0.000357135
0.564	7.94E-05	0.000354588
0.568	7.80E-05	0.000352128
0.572	7.66E-05	0.000349669
0.576	7.52E-05	0.00034721
0.58	7.38E-05	0.000344811
0.584	7.24E-05	0.000342483
0.588	7.11E-05	0.000340154
0.592	6.97E-05	0.000337825
0.596	6.84E-05	0.000335561
0.6	6.70E-05	0.000333347
0.604	6.57E-05	0.000331132
0.608	6.44E-05	0.000328918
0.612	6.31E-05	0.000326789
0.616	6.18E-05	0.000324704
0.62	6.05E-05	0.000322619
0.624	5.92E-05	0.000320534
0.628	5.79E-05	0.000318473
0.632	5.66E-05	0.00031642
0.636	5.54E-05	0.000314367
0.64	5.41E-05	0.000312314
0.644	5.29E-05	0.000310564
0.648	5.16E-05	0.000308869
0.652	5.04E-05	0.000307174
0.656	4.92E-05	0.000305479
0.66	4.80E-05	0.000302845
0.664	4.68E-05	0.000300149
0.668	4.56E-05	0.000297453
0.672	4.44E-05	0.000294689
0.676	4.32E-05	0.000289824
0.68	4.21E-05	0.000284959
0.684	4.09E-05	0.000280094
0.688	3.98E-05	0.000275295
0.692	3.87E-05	0.00027096
0.696	3.77E-05	0.000266624
0.7	3.66E-05	0.000262288
0.704	3.56E-05	0.000257958
0.708	3.45E-05	0.000253647
0.712	3.35E-05	0.000249336
0.716	3.25E-05	0.000245026
0.72	3.16E-05	0.000240761
0.724	3.06E-05	0.0002366
0.728	2.97E-05	0.000232438
0.732	2.88E-05	0.000228277
0.736	2.79E-05	0.000224158
0.74	2.70E-05	0.000220103
0.744	2.61E-05	0.000216047
0.748	2.52E-05	0.000211992
0.752	2.44E-05	0.000207991
0.756	2.36E-05	0.000204044
0.76	2.28E-05	0.000200097
0.764	2.20E-05	0.00019615
0.768	2.12E-05	0.000192263
0.772	2.04E-05	0.000188416
0.776	1.97E-05	0.000184568
0.78	1.90E-05	0.000180721
0.784	1.82E-05	0.000176939
0.788	1.75E-05	0.000173187
0.792	1.69E-05	0.000169434
0.796	1.62E-05	0.000165682
0.8	1.55E-05	0.000161999
0.804	1.49E-05	0.000158335
0.808	1.43E-05	0.000154671
0.812	1.37E-05	0.000151008
0.816	1.31E-05	0.000147417
0.82	1.25E-05	0.000143838
0.824	1.19E-05	0.000140258
0.828	1.14E-05	0.000136678
0.832	1.08E-05	0.000133175
0.836	1.03E-05	0.000129675
0.84	9.78E-06	0.000126174
0.844	9.28E-06	0.000122678
0.848	8.79E-06	0.000119253
0.852	8.32E-06	0.000115827
0.856	7.87E-06	0.000112401
0.86	7.42E-06	0.000108987
0.864	7.00E-06	0.000105632
0.868	6.58E-06	0.000102277
0.872	6.18E-06	9.89E-05
0.876	5.79E-06	9.56E-05
0.88	5.41E-06	9.23E-05
0.884	5.05E-06	8.90E-05
0.888	4.70E-06	8.57E-05
0.892	4.36E-06	8.25E-05
0.896	4.04E-06	7.92E-05
0.9	3.73E-06	7.60E-05
0.904	3.43E-06	7.28E-05
0.908	3.15E-06	6.96E-05
0.912	2.88E-06	6.64E-05
0.916	2.62E-06	6.33E-05
0.92	2.37E-06	6.01E-05
0.924	2.14E-06	5.70E-05
0.928	1.91E-06	5.39E-05
0.932	1.70E-06	5.08E-05
0.936	1.51E-06	4.76E-05
0.94	1.32E-06	4.46E-05
0.944	1.15E-06	4.15E-05
0.948	9.91E-07	3.85E-05
0.952	8.43E-07	3.54E-05
0.956	7.08E-07	3.24E-05
0.96	5.84E-07	2.94E-05
0.964	4.72E-07	2.64E-05
0.968	3.73E-07	2.34E-05
0.972	2.85E-07	2.05E-05
0.976	2.09E-07	1.75E-05
0.98	1.45E-07	1.46E-05
0.984	9.27E-08	1.16E-05
0.988	5.21E-08	8.69E-06
0.992	2.31E-08	5.79E-06
0.996	5.75E-09	2.89E-06
1	1.18E-12	1.51E-08


==> data/straight_B_at_y=0.065_p=4_128x128_p-ver.txt <==
x,y
0,0.000187383147035159
0.000166666666666667,0.000187343075182823
0.000333333333333333,0.000187222785056647
0.0005,0.000187022320856809
0.000666666666666667,0.000186741726783486
0.000833333333333333,0.000186381047036857
0.001,0.000185940325817102
0.00116666666666667,0.000185419607324398
0.00133333333333333,0.000184819049861292
0.0015,0.000184138672365484
0.00166666666666667,0.000183378604071153
0.00183333333333333,0.000182538977385487
0.002,0.000181619924715674
0.00216666666666667,0.000180621578468902
0.00233333333333333,0.00017954407105236
0.0025,0.000178387643915698
0.00266666666666667,0.000177152409309932
0.00283333333333333,0.000175838580959789
0.003,0.000174446378892065
0.00316666666666667,0.000172976023133555
0.00333333333333333,0.000171427733711056
0.0035,0.000169801730651363
0.00366666666666667,0.000168098337606943
0.00383333333333333,0.000166317759496893
0.004,0.00016446029362412
0.00416666666666667,0.000162526246632176
0.00433333333333333,0.000160515925164614
0.0045,0.000158429635864986
0.00466666666666666,0.000156267685376845
0.00483333333333333,0.000154030478218495
0.005,0.000151718310858011
0.00516666666666666,0.000149331562866631
0.00533333333333333,0.000146870626053011
0.0055,0.000144335892225804
0.00566666666666666,0.000141727753193665
0.00583333333333333,0.000139046600765248
0.006,0.000136292918554526
0.00616666666666666,0.000133467092947716
0.00633333333333333,0.000130569584041322
0.0065,0.000127600866866579
0.00666666666666666,0.000124561416454724
0.00683333333333333,0.000121451707836993
0.007,0.00011827221604462
0.00716666666666666,0.000115023501541027
0.00733333333333333,0.000111706038438661
0.0075,0.000108320365143555
0.00766666666666666,0.00010486703742957
0.00783333333333333,0.000101346611070563
0.00799999999999999,9.77596418403923e-05
0.00816666666666666,9.41066855129163e-05
0.00833333333333333,9.03883766373605e-05
0.00849999999999999,8.66052742442194e-05
0.00866666666666666,8.27579923211879e-05
0.00883333333333333,7.88471643211544e-05
0.00899999999999999,7.48734236970057e-05
0.00916666666666666,7.08374039016319e-05
0.00933333333333333,6.6739738387919e-05
0.00949999999999999,6.25811324735901e-05
0.00966666666666666,5.83622266282542e-05
0.00983333333333333,5.40837071458508e-05
0.01,4.97462814703042e-05
0.0101666666666667,4.53506570455385e-05
0.0103333333333333,4.08975413154775e-05
0.0105,3.63876417240456e-05
0.0106666666666667,3.1821730459214e-05
0.0108333333333333,2.72005252328444e-05
0.011,2.25247807945823e-05
0.0111666666666667,1.77952742365678e-05
0.0113333333333333,1.30127826509398e-05
0.0115,8.17808312983804e-06
0.0116666666666667,3.29195276540217e-06
0.0118333333333333,1.64477387862373e-06
0.012,6.63130679651897e-06
0.0121666666666667,1.1666827224779e-05
0.0123333333333333,1.67504934366151e-05
0.0125,2.18814637052383e-05
0.0126666666666667,2.70588963038608e-05
0.0128333333333333,3.22819495056935e-05
0.013,3.75497314627565e-05
0.0131666666666667,4.28613855901714e-05
0.0133333333333333,4.82160341460254e-05
0.0135,5.36127764514888e-05
0.0136666666666667,5.90507118277333e-05
0.0138333333333333,6.45289395959291e-05
0.014,7.00465590772485e-05
0.0141666666666667,7.56026268131418e-05
0.0143333333333333,8.11962261131849e-05
0.0145,8.68264258727372e-05
0.0146666666666667,9.24922727916753e-05
0.0148333333333333,9.81928135698746e-05
0.015,0.000103927094907209
0.0151666666666667,0.000109694163503555
0.0153333333333333,0.000115493030515202
0.0155,0.00012132272634716
0.0156666666666667,0.000127182272698906
0.0158333333333333,0.000133070670587994
0.016,0.000138986921031983
0.0161666666666667,0.000144930025048427
0.0163333333333333,0.000150898983654884
0.0165,0.000156892769354793
0.0166666666666667,0.000162910367522915
0.0168333333333333,0.00016895075933687
0.017,0.000175012907622299
0.0171666666666667,0.000181095775204846
0.0173333333333333,0.000187198324910155
0.0175,0.000193319519563866
0.0176666666666667,0.000199458300199632
0.0178333333333333,0.000205613615636196
0.018,0.000211784413654319
0.0181666666666667,0.000217969626859838
0.0183333333333333,0.000224168187858589
0.0185,0.000230379029256409
0.0186666666666667,0.000236601083659131
0.0188333333333333,0.000242833268200625
0.019,0.000249074504131305
0.0191666666666667,0.000255323713346238
0.0193333333333333,0.000261579806608087
0.0195,0.000267841694679517
0.0196666666666667,0.000274108288323194
0.0198333333333333,0.000280378498301776
0.02,0.0161110163524757
0.0201666666666667,0.257491248770907
0.0203333333333333,0.659949913147966
0.0205,1.08187998406244
0.0206666666666666,1.38167443609315
0.0208333333333333,1.41772624381888
0.021,1.04842838181843
0.0211666666666667,1.14673034407052
0.0213333333333333,1.1467707877326
0.0215,1.14681677228127
0.0216666666666666,1.1468682352257
0.0218333333333333,1.14692511407511
0.022,1.14698734633871
0.0221666666666667,1.1470548695257
0.0223333333333333,1.14712759692834
0.0225,1.14720543429665
0.0226666666666667,1.14728830564217
0.0228333333333333,1.14737609977144
0.023,1.14746870549099
0.0231666666666666,1.14756601160733
0.0233333333333333,1.147667906927
0.0235,1.14777425875391
0.0236666666666666,1.14788492326381
0.0238333333333333,1.1479997780085
0.024,1.14811866540677
0.0241666666666667,1.14824142787747
0.0243333333333333,1.14836790783946
0.0245,1.14849794771156
0.0246666666666666,1.1486313713947
0.0248333333333333,1.1487679889124
0.025,1.14890763365158
0.0251666666666666,1.14905010512075
0.0253333333333333,1.14919520282841
0.0255,1.14934272628307
0.0256666666666667,1.14949247499324
0.0258333333333333,1.14964423311435
0.026,1.14979776937423
0.0261666666666667,1.1499528763051
0.0263333333333333,1.15010931525723
0.0265,1.1502668475809
0.0266666666666667,1.15042523462637
0.0268333333333333,1.15058423774392
0.027,1.15074360617365
0.0271666666666667,1.15090307377203
0.0273333333333333,1.15106239663812
0.0275,1.15122130409564
0.0276666666666666,1.1513795254683
0.0278333333333333,1.15153679007983
0.028,1.15169282725398
0.0281666666666666,1.15184735740307
0.0283333333333333,1.15200008759948
0.0285,1.15215074313292
0.0286666666666666,1.15229902887647
0.0288333333333333,1.15244464970326
0.029,1.15258731048638
0.0291666666666666,1.15272671609893
0.0293333333333333,1.15286256551375
0.0295,1.15299454877637
0.0296666666666666,1.153122367256
0.0298333333333333,1.15324571038297
0.03,1.15336426758762
0.0301666666666666,1.15347772830027
0.0303333333333333,1.15358578195126
0.0305,1.15368811473341
0.0306666666666666,1.15378441096515
0.0308333333333333,1.15387435625498
0.031,1.15395763490424
0.0311666666666666,1.15403393121425
0.0313333333333333,1.15410292948634
0.0315,1.15416431402185
0.0316666666666666,1.15421776803555
0.0318333333333333,1.15426298265488
0.032,1.15429963707897
0.0321666666666666,1.15432742183034
0.0323333333333333,1.15434602743146
0.0325,1.15435514440482
0.0326666666666666,1.15435446327291
0.0328333333333333,1.15434367496385
0.033,1.1543224906807
0.0331666666666666,1.15429059356402
0.0333333333333333,1.15424769231528
0.0335,1.15419349563595
0.0336666666666666,1.1541277122275
0.0338333333333333,1.15405005079138
0.034,1.15396022116362
0.0341666666666666,1.15385796791437
0.0343333333333333,1.15374298915664
0.0345,1.15361502375432
0.0346666666666666,1.15347381057127
0.0348333333333333,1.15331908847134
0.035,1.15315059631841
0.0351666666666666,1.15296807404029
0.0353333333333333,1.15277131203042
0.0355,1.15256003463282
0.0356666666666666,1.15233402218129
0.0358333333333333,1.15209305500966
0.036,1.15183691345179
0.0361666666666666,1.15156537784147
0.0363333333333333,1.15127822875692
0.0365,1.15097531310288
0.0366666666666666,1.15065639236958
0.0368333333333333,1.15032129823324
0.0369999999999999,1.14996986237012
0.0371666666666666,1.14960191645647
0.0373333333333333,1.14921729216857
0.0375,1.14881582000452
0.0376666666666666,1.14839741140295
0.0378333333333333,1.14796187492515
0.038,1.14750910129393
0.0381666666666666,1.14703898123204
0.0383333333333333,1.14655140546225
0.0384999999999999,1.14604626470734
0.0386666666666666,1.14552344969004
0.0388333333333333,1.1449829320968
0.039,1.14442458474047
0.0391666666666666,1.14384835934213
0.0393333333333333,1.14325421059337
0.0394999999999999,1.14264209318579
0.0396666666666666,1.14201196181098
0.0398333333333333,1.14136377116056
0.0399999999999999,0.00147805736867346
0.0401666666666666,0.000335818953372454
0.0403333333333333,0.00131863405287449
0.0405,0.00182428421542891
0.0406666666666666,0.00220666572664511
0.0408333333333333,0.00281967487211316
0.0409999999999999,0.00401720793743793
0.0411666666666666,0.0043241931026985
0.0413333333333333,0.00498294088329154
0.0414999999999999,0.00564179256693903
0.0416666666666666,0.00630076051374567
0.0418333333333333,0.00695985708381946
0.042,0.00761909463727838
0.0421666666666666,0.00827848553422792
0.0423333333333333,0.00893804199724606
0.0425,0.00959777640246769
0.0426666666666666,0.0102577009998322
0.0428333333333333,0.0109178280041982
0.0429999999999999,0.0115781696304376
0.0431666666666666,0.012238738093393
0.0433333333333333,0.0128995456079355
0.0434999999999999,0.0135606041761747
0.0436666666666666,0.0142219260265267
0.0438333333333333,0.0148835232078488
0.0439999999999999,0.0155454077117454
0.0441666666666666,0.0162075915298283
0.0443333333333333,0.0168700866536935
0.0444999999999999,0.017532905074957
0.0446666666666666,0.0181960584922589
0.0448333333333333,0.0188595589013331
0.0449999999999999,0.0195234180685872
0.0451666666666666,0.0201876476719623
0.0453333333333333,0.020852259389444
0.0454999999999999,0.0215172648989872
0.0456666666666666,0.0221826758785685
0.0458333333333333,0.0228485036255182
0.0459999999999999,0.0235147598022707
0.0461666666666666,0.0241814557979366
0.0463333333333333,0.0248486028692259
0.0464999999999999,0.0255162122728858
0.0466666666666666,0.0261842952656264
0.0468333333333333,0.0268528631041974
0.0469999999999999,0.0275219265673864
0.0471666666666666,0.0281914968638034
0.0473333333333333,0.0288615848915003
0.0474999999999999,0.0295322013565385
0.0476666666666666,0.0302033569650009
0.0478333333333333,0.0308750624229616
0.0479999999999999,0.0315473284365006
0.0481666666666666,0.0322201651243392
0.0483333333333333,0.0328935830947466
0.0484999999999999,0.0335675926190007
0.0486666666666666,0.0342422036960708
0.0488333333333333,0.0349174263249786
0.0489999999999999,0.0355932705047394
0.0491666666666666,0.036269746234355
0.0493333333333333,0.0369468628031072
0.0494999999999999,0.0376246300410704
0.0496666666666666,0.0383030574296681
0.0498333333333333,0.0389821540726103
0.0499999999999999,0.0396619290736122
0.0501666666666666,0.0403423915363625
0.0503333333333333,0.0410235505645587
0.0505,0.041705414416505
0.0506666666666666,0.0423879919277806
0.0508333333333333,0.0430712915964665
0.051,0.0437553214057307
0.0511666666666666,0.0444400893387492
0.0513333333333333,0.0451256033787017
0.0514999999999999,0.0458118715087601
0.0516666666666666,0.0464989007177434
0.0518333333333333,0.0471866985870474
0.0519999999999999,0.0478752724023829
0.0521666666666666,0.0485646287590362
0.0523333333333333,0.0492547742523095
0.0524999999999999,0.0499457154774599
0.0526666666666666,0.0506374590298034
0.0528333333333333,0.0513300103494536
0.0529999999999999,0.0520233754531875
0.0531666666666666,0.0527175601460549
0.0533333333333333,0.0534125693208023
0.0535,0.0541084078701991
0.0536666666666666,0.05480508068701
0.0538333333333333,0.0555025926640162
0.0539999999999999,0.0562009473672736
0.0541666666666666,0.0569001488826797
0.0543333333333333,0.0576002012225433
0.0544999999999999,0.0583011072098511
0.0546666666666666,0.0590028696676062
0.0548333333333333,0.0597054914188047
0.0549999999999999,0.0604089752864371
0.0551666666666666,0.0611133225884585
0.0553333333333333,0.061818535049131
0.0554999999999999,0.0625246145289231
0.0556666666666666,0.0632315613562206
0.0558333333333333,0.0639393758593906
0.056,0.0646480583668371
0.0561666666666666,0.0653576092069464
0.0563333333333333,0.0660680270207322
0.0565,0.0667793106723956
0.0566666666666666,0.0674914594589455
0.0568333333333333,0.0682044707269675
0.0569999999999999,0.0689183418230701
0.0571666666666666,0.0696330700938374
0.0573333333333333,0.0703486528858877
0.0574999999999999,0.0710650856765669
0.0576666666666666,0.0717823638968859
0.0578333333333333,0.0725004838133913
0.0579999999999999,0.0732194392371428
0.0581666666666666,0.0739392239791697
0.0583333333333333,0.0746598318505445
0.0585,0.0753812566622805
0.0586666666666666,0.076103490179925
0.0588333333333333,0.0768265237492755
0.059,0.0775503500808683
0.0591666666666666,0.0782749588264827
0.0593333333333333,0.0790003396378795
0.0594999999999999,0.0797264821668425
0.0596666666666666,0.0804533760651339
0.0598333333333333,0.0811810087753347
0.06,0.0819093668232633
0.0601666666666666,0.0826384387769155
0.0603333333333333,0.0833682094334338
0.0604999999999999,0.0840986635899356
0.0606666666666666,0.0848297860435674
0.0608333333333333,0.0855615615914756
0.061,0.086293972677141
0.0611666666666666,0.0870270001892472
0.0613333333333333,0.0877606279046106
0.0615,0.088494834998912
0.0616666666666666,0.089229600647849
0.0618333333333333,0.0899649040270846
0.062,0.0907007243122966
0.0621666666666666,0.0914370382096835
0.0623333333333333,0.0921738200717746
0.0625,0.0929110481747328
0.0626666666666666,0.0936486952380645
0.0628333333333333,0.0943867339812187
0.063,0.0951251371236696
0.0631666666666666,0.0958638773849082
0.0633333333333333,0.0966029249363125
0.0635,0.0973422466222595
0.0636666666666666,0.0980818144507778
0.0638333333333333,0.0988215937898956
0.064,0.0995615500076601
0.0641666666666666,0.10030164847212
0.0643333333333333,0.101041854551292
0.0644999999999999,0.101782131034018
0.0646666666666666,0.102522436224577
0.0648333333333333,0.103262735043242
0.065,0.104002984564241
0.0651666666666666,0.104743141861826
0.0653333333333333,0.105483164010217
0.0655,0.106223008083646
0.0656666666666666,0.106962628601939
0.0658333333333333,0.107701974260614
0.0659999999999999,0.108441002031317
0.0661666666666666,0.109179659724957
0.0663333333333333,0.109917895152423
0.0665,0.110655656124637
0.0666666666666666,0.111392890452493
0.0668333333333333,0.112129543482955
0.0669999999999999,0.112865553227841
0.0671666666666666,0.113600867824655
0.0673333333333333,0.114335424853406
0.0675,0.115069161894114
0.0676666666666666,0.115802016526801
0.0678333333333333,0.116533926331492
0.068,0.117264826586359
0.0681666666666666,0.117994643586916
0.0683333333333333,0.118723315747058
0.0684999999999999,0.119450769490025
0.0686666666666666,0.120176931239078
0.0688333333333333,0.120901727417434
0.069,0.121625084448355
0.0691666666666666,0.122346926689391
0.0693333333333333,0.123067167790185
0.0695,0.123785735578114
0.0696666666666666,0.124502544487164
0.0698333333333333,0.125217508951364
0.07,0.125930543404743
0.0701666666666666,0.12664156228132
0.0703333333333333,0.127350478256541
0.0705,0.128057191586635
0.0706666666666666,0.12876161871443
0.0708333333333333,0.129463661411002
0.071,0.130163221447403
0.0711666666666666,0.130860200594722
0.0713333333333333,0.131554500624015
0.0715,0.132246021914198
0.0716666666666666,0.13293465086031
0.0718333333333333,0.133620291835808
0.072,0.134302833512736
0.0721666666666666,0.134982164563124
0.0723333333333333,0.135658173659003
0.0725,0.136330749472402
0.0726666666666666,0.136999779687988
0.0728333333333333,0.137665136763385
0.073,0.138326712491341
0.0731666666666666,0.138984382338011
0.0733333333333333,0.139638021769589
0.0735,0.140287506252279
0.0736666666666666,0.140932711252261
0.0738333333333333,0.141573511657216
0.074,0.142209766431351
0.0741666666666666,0.142841354517297
0.0743333333333333,0.143468138499202
0.0745,0.144089980961198
0.0746666666666666,0.144706744487435
0.0748333333333333,0.145318291662055
0.075,0.1459244848554
0.0751666666666666,0.146525170634141
0.0753333333333333,0.1471202151435
0.0755,0.147709468945074
0.0756666666666666,0.148292782600472
0.0758333333333333,0.148870006671303
0.076,0.149440991719162
0.0761666666666666,0.150005588305657
0.0763333333333333,0.150563632608689
0.0765,0.151114978300789
0.0766666666666666,0.15165946546273
0.0768333333333333,0.152196934128998
0.077,0.152727224334073
0.0771666666666666,0.153250176112403
0.0773333333333333,0.153765629498468
0.0775,0.15427341313723
0.0776666666666666,0.154773369082631
0.0778333333333333,0.155265329185708
0.078,0.155749125168266
0.0781666666666666,0.156224588752088
0.0783333333333333,0.156691551658954
0.0785,0.1571498456107
0.0786666666666666,0.157599294628041
0.0788333333333333,0.158039731465712
0.079,0.158470982473123
0.0791666666666666,0.158892874043801
0.0793333333333333,0.159305232571291
0.0795,0.159707884449127
0.0796666666666666,0.160100656070849
0.0798333333333333,0.160483370427325
0.08,0.160855854185203
0.0801666666666666,0.161217931615347
0.0803333333333333,0.161569427538921
0.0805,0.161910166777032
0.0806666666666667,0.16223997415079
0.0808333333333333,0.162558674481328
0.081,0.162866093948017
0.0811666666666666,0.163162057235339
0.0813333333333333,0.163446390605622
0.0815,0.163718921771231
0.0816666666666666,0.163979478444549
0.0818333333333333,0.164227888337949
0.082,0.16446397916382
0.0821666666666666,0.164687585001963
0.0823333333333333,0.164898533480913
0.0825,0.165096657457347
0.0826666666666666,0.16528179256537
0.0828333333333333,0.165453774439058
0.083,0.165612438712494
0.0831666666666666,0.165757621019779
0.0833333333333333,0.165889168347866
0.0835,0.166006916842849
0.0836666666666666,0.166110710911061
0.0838333333333333,0.166200399482195
0.084,0.166275831485922
0.0841666666666666,0.166336855851923
0.0843333333333333,0.166383321509892
0.0845,0.166415093397552
0.0846666666666666,0.166432022121505
0.0848333333333333,0.166433968700788
0.085,0.166420800779982
0.0851666666666666,0.166392386003673
0.0853333333333333,0.166348592016472
0.0855,0.166289286462932
0.0856666666666666,0.1662143570069
0.0858333333333333,0.1661236746608
0.086,0.166017121933361
0.0861666666666666,0.165894590296166
0.0863333333333333,0.165755971220769
0.0865,0.165601156178726
0.0866666666666666,0.165430036641602
0.0868333333333333,0.165242527186935
0.087,0.165038524749662
0.0871666666666666,0.164817937699993
0.0873333333333333,0.16458068576886
0.0875,0.164326688687209
0.0876666666666666,0.164055866185948
0.0878333333333333,0.163768137996005
0.088,0.163463448903309
0.0881666666666666,0.163141726411145
0.0883333333333333,0.162802908306426
0.0885,0.162446945982865
0.0886666666666666,0.162073790834168
0.0888333333333333,0.16168339425406
0.089,0.161275707636254
0.0891666666666666,0.160850708130594
0.0893333333333333,0.1604083571807
0.0895,0.15994862446329
0.0896666666666666,0.15947149513047
0.0898333333333333,0.158976954334359
0.09,0.158464987227026
0.0901666666666666,0.157935578960605
0.0903333333333333,0.157388739904605
0.0905,0.156824467242295
0.0906666666666666,0.156242763745801
0.0908333333333333,0.155643648944913
0.091,0.155027142369442
0.0911666666666666,0.154393263549218
0.0913333333333333,0.153742032014046
0.0915,0.153073490859125
0.0916666666666666,0.152387673087292
0.0918333333333333,0.151684614420996
0.092,0.150964367879392
0.0921666666666666,0.150226986481672
0.0923333333333333,0.149472523247021
0.0925,0.148701031194601
0.0926666666666666,0.147912584368947
0.0928333333333333,0.147107249977878
0.093,0.146285095236293
0.0931666666666666,0.145446204367026
0.0933333333333333,0.144590661592902
0.0935,0.143718551136775
0.0936666666666666,0.14282995722147
0.0938333333333333,0.141924981958198
0.094,0.141003723649328
0.0941666666666666,0.140066278378291
0.0943333333333333,0.139112758125396
0.0945,0.138143274870925
0.0946666666666666,0.13715794059516
0.0948333333333333,0.136156867278406
0.095,0.135140181368881
0.0951666666666666,0.134108007993355
0.0953333333333333,0.133060468556519
0.0955,0.131997698517439
0.0956666666666666,0.130919833335207
0.0958333333333333,0.129827008468901
0.096,0.128719359377612
0.0961666666666666,0.127597032580899
0.0963333333333333,0.126460175026326
0.0965,0.125308929269566
0.0966666666666667,0.124143449512662
0.0968333333333333,0.122963889957648
0.097,0.121770404806566
0.0971666666666666,0.120563148261491
0.0973333333333333,0.11934228243555
0.0975,0.118107970813027
0.0976666666666666,0.116860372633792
0.0978333333333333,0.115599656025084
0.098,0.114325989114129
0.0981666666666667,0.113039540028162
0.0983333333333333,0.111740476894425
0.0984999999999999,0.110428973034049
0.0986666666666666,0.109105203328664
0.0988333333333333,0.107769339253127
0.099,0.106421558295383
0.0991666666666666,0.10506203794342
0.0993333333333333,0.103690955685194
0.0995,0.102308489008691
0.0996666666666666,0.10091481840803
0.0998333333333333,0.0995101255196754
0.1,0.0980945898955091
0.100166666666667,0.0966683943401697
0.100333333333333,0.0952317216583288
0.1005,0.0937847546546312
0.100666666666667,0.0923276761337334
0.100833333333333,0.0908606702735922
0.101,0.0893839215750324
0.101166666666667,0.0878976140133879
0.101333333333333,0.0864019323708201
0.1015,0.0848970614294552
0.101666666666667,0.0833831859714369
0.101833333333333,0.0818604907788996
0.102,0.0803291608964976
0.102166666666667,0.0787893807010891
0.102333333333333,0.0772413355860314
0.1025,0.0756852097767529
0.102666666666667,0.0741211874987183
0.102833333333333,0.0725494529773843
0.103,0.0709701904382249
0.103166666666667,0.0693835837071307
0.103333333333333,0.0677898150013138
0.1035,0.0661890688507467
0.103666666666667,0.0645815272187319
0.103833333333333,0.0629673720685808
0.104,0.0613467853636149
0.104166666666667,0.0597199490671447
0.104333333333333,0.0580870444345811
0.1045,0.0564482504074981
0.104666666666667,0.054803749109633
0.104833333333333,0.0531537193265223
0.105,0.0514983398437009
0.105166666666667,0.0498377894466821
0.105333333333333,0.0481722469210078
0.1055,0.0465018902861012
0.105666666666667,0.0448268949182886
0.105833333333333,0.0431474396944945
0.106,0.0414637000103124
0.106166666666667,0.0397758512613504
0.106333333333333,0.03808406884321
0.1065,0.0363885281514848
0.106666666666667,0.0346894039102056
0.106833333333333,0.0329868683272317
0.107,0.0312810968213346
0.107166666666667,0.0295722617708824
0.107333333333333,0.0278605355542334
0.1075,0.0261460905497565
0.107666666666667,0.024429099135825
0.107833333333333,0.0227097331814091
0.108,0.0209881626425935
0.108166666666667,0.0192645598003982
0.108333333333333,0.0175390948339129
0.1085,0.0158119379222419
0.108666666666667,0.0140832592444642
0.108833333333333,0.0123532289796825
0.109,0.0103514527507191
0.109166666666667,0.00903388120297842
0.109333333333333,0.00726580758552091
0.1095,0.00531966549669154
0.109666666666667,0.0034678885348468
0.109833333333333,0.00198291029835518
0.11,0.00113716438555827
0.110166666666667,0.87588610895347
0.110333333333333,0.874156974948029
0.1105,0.872437833195131
0.110666666666667,0.870728842261827
0.110833333333333,0.869030160715338
0.111,0.867341947122872
0.111166666666667,0.865664360051597
0.111333333333333,0.863997557058397
0.1115,0.862341671373273
0.111666666666667,0.860696866645358
0.111833333333333,0.859063281651213
0.112,0.857441055167502
0.112166666666667,0.855830325970833
0.112333333333333,0.854231232837902
0.1125,0.852643914238454
0.112666666666667,0.851068484670763
0.112833333333333,0.849505088384271
0.113,0.847953845975299
0.113166666666667,0.846414878040161
0.113333333333333,0.844888305175124
0.1135,0.843374247976528
0.113666666666667,0.841872827040575
0.113833333333333,0.840384140904839
0.114,0.838908315008509
0.114166666666667,0.837445453753845
0.114333333333333,0.83599566125014
0.1145,0.834559041606784
0.114666666666667,0.833135698933083
0.114833333333333,0.831725737338317
0.115,0.830329241851964
0.115166666666667,0.828946320079572
0.115333333333333,0.827577062114266
0.1155,0.826221557267297
0.115666666666667,0.824879894849816
0.115833333333333,0.823552164173078
0.116,0.82223845454833
0.116166666666667,0.820938838940792
0.116333333333333,0.819653409024755
0.1165,0.818382242098209
0.116666666666667,0.817125414294787
0.116833333333333,0.815883001748207
0.117,0.814655080592209
0.117166666666667,0.813441726960604
0.117333333333333,0.812243003085973
0.1175,0.811058986538069
0.117666666666667,0.809889743232245
0.117833333333333,0.808735337634266
0.118,0.807595834209765
0.118166666666667,0.806471297424373
0.118333333333333,0.805361791743869
0.1185,0.804267369873711
0.118666666666667,0.803188096973848
0.118833333333333,0.802124028867949
0.119,0.801075219725286
0.119166666666667,0.800041723715241
0.119333333333333,0.799023595007055
0.1195,0.798020887770112
0.119666666666667,0.797033646254528
0.119833333333333,0.796061924743646
0.12,0.79510577012409
0.120166666666667,0.794165227489207
0.120333333333333,0.793240341932278
0.1205,0.792331158546605
0.120666666666667,0.791437722425565
0.120833333333333,0.790560070302105
0.121,0.789698246936262
0.121166666666667,0.788852291293937
0.121333333333333,0.788022240457023
0.1215,0.787208131507474
0.121666666666667,0.786410001527269
0.121833333333333,0.785627887598268
0.122,0.784861819744132
0.122166666666667,0.784111834371833
0.122333333333333,0.783377963404735
0.1225,0.782660236824664
0.122666666666667,0.781958684613342
0.122833333333333,0.781273336752547
0.123,0.780604223224068
0.123166666666667,0.779951368024112
0.123333333333333,0.779314800198609
0.1235,0.77869454537373
0.123666666666667,0.778090627195063
0.123833333333333,0.777503069308182
0.124,0.776931895358606
0.124166666666667,0.776377128991907
0.124333333333333,0.775838788741469
0.1245,0.775316897113023
0.124666666666667,0.774811474055138
0.124833333333333,0.774322537502406
0.125,0.773850105389428
0.125166666666667,0.773394195650723
0.125333333333333,0.772954826220869
0.1255,0.772532010623729
0.125666666666667,0.772125765486139
0.125833333333333,0.771736105580972
0.126,0.771363043627256
0.126166666666667,0.77100659234394
0.126333333333333,0.770666764449978
0.1265,0.770343572664458
0.126666666666667,0.770037025850881
0.126833333333333,0.769747135269958
0.127,0.769473910910667
0.127166666666667,0.769217360650454
0.127333333333333,0.768977492366809
0.1275,0.768754313937116
0.127666666666667,0.768547833238975
0.127833333333333,0.768358054726771
0.128,0.768184984668784
0.128166666666667,0.768028628558747
0.128333333333333,0.767888989692404
0.1285,0.767766071365664
0.128666666666667,0.767659876874316
0.128833333333333,0.767570409514314
0.129,0.701728222795384
0.129166666666667,0.948853788160036
0.129333333333333,0.924704185607906
0.1295,0.724050850008056
0.129666666666667,0.441665216229591
0.129833333333333,0.17231871914162
0.13,0.0107827936132128
0.130166666666667,0.000203671587293311
0.130333333333333,0.000215492088257928
0.1305,0.000227312498419507
0.130666666666667,0.000239130685756847
0.130833333333333,0.000250944518248775
0.131,0.00026275186387412
0.131166666666667,0.000274550590611672
0.131333333333333,0.000286338573840083
0.1315,0.000298113690791003
0.131666666666667,0.000309873812366839
0.131833333333333,0.00032161682709869
0.132,0.000333340623517628
0.132166666666667,0.000345043090154721
0.132333333333333,0.000356722115541056
0.1325,0.000368375606401891
0.132666666666667,0.000380001472545743
0.132833333333333,0.000391597611518228
0.133,0.000403161952322357
0.133166666666667,0.000414692423961063
0.133333333333333,0.000426186955437366
0.1335,0.000437643475754227
0.133666666666667,0.000449059941012953
0.133833333333333,0.000460434315144777
0.134,0.000471764540466604
0.134166666666667,0.000483048605694424
0.134333333333333,0.000494284499544125
0.1345,0.000505470210731703
0.134666666666667,0.000516603727973129
0.134833333333333,0.000527683074052002
0.135,0.000538706287610413
0.135166666666667,0.000549671373162391
0.135333333333333,0.000560576397421578
0.1355,0.000571419427101461
0.135666666666667,0.000582198528915618
0.135833333333333,0.000592911769577625
0.136,0.000603557254916104
0.136166666666667,0.000614133117609793
0.136333333333333,0.000624637440870143
0.1365,0.00063506838649924
0.136666666666667,0.000645424116299155
0.136833333333333,0.000655702792071937
0.137,0.000665902575619727
0.137166666666667,0.000676021671051704
0.137333333333333,0.000686058322901726
0.1375,0.000696010708463129
0.137666666666667,0.000705877100336366
0.137833333333333,0.000715655771121748
0.138,0.000725344993419686
0.138166666666667,0.000734943039830543
0.138333333333333,0.000744448226710449
0.1385,0.000753858926579663
0.138666666666667,0.000763173424934665
0.138833333333333,0.000772390119369676
0.139,0.000781507407478984
0.139166666666667,0.000790523686856802
0.139333333333333,0.000799437355097506
0.1395,0.000808246853404124
0.139666666666667,0.000816950696615028
0.139833333333333,0.000825547291185991
0.14,0.000834035172308629
0.140166666666667,0.000842412875174695
0.140333333333333,0.000850678934975858
0.1405,0.00085883188690384
0.140666666666667,0.000866870308190122
0.140833333333333,0.000874792868478931
0.141,0.000882598106518035
0.141166666666667,0.000890284706082999
0.141333333333333,0.000897851350949417
0.1415,0.000905296724892836
0.141666666666667,0.00091261951168878
0.141833333333333,0.000919818434349244
0.142,0.000926892327981243
0.142166666666667,0.00093383987352005
0.142333333333333,0.000940659912715607
0.1425,0.000947351287317824
0.142666666666667,0.000953912839076656
0.142833333333333,0.000960343409742087
0.143,0.000966641876453286
0.143166666666667,0.000972807248671488
0.143333333333333,0.000978838357998925
0.1435,0.000984734212012998
0.143666666666667,0.000990493818291061
0.143833333333333,0.000996116184410648
0.144,0.00100160031794904
0.144166666666667,0.00100694525717038
0.144333333333333,0.00101215019311004
0.1445,0.00101721411515608
0.144666666666667,0.00102213620311402
0.144833333333333,0.00102691563678938
0.145,0.00103155159598762
0.145166666666667,0.00103604326051436
0.145333333333333,0.00104038983547941
0.1455,0.00104459069915932
0.145666666666667,0.0010486450045621
0.145833333333333,0.0010525521087687
0.146,0.00105631136886011
0.146166666666667,0.00105992214191728
0.146333333333333,0.00106338378502114
0.1465,0.00106669567465704
0.146666666666667,0.0010698573805764
0.146833333333333,0.00107286822404586
0.147,0.00107572774321751
0.147166666666667,0.00107843547624317
0.147333333333333,0.00108099096127478
0.1475,0.00108339373646409
0.147666666666667,0.0010856433530972
0.147833333333333,0.00108773957530644
0.148,0.00108968189615637
0.148166666666667,0.0010914700375058
0.148333333333333,0.00109310372121361
0.1485,0.00109458266913873
0.148666666666667,0.00109590660313997
0.148833333333333,0.00109707525170126
0.149,0.00109808857500036
0.149166666666667,0.00109894624042677
0.149333333333333,0.00109964815509639
0.1495,0.00110019422612501
0.149666666666667,0.00110058436062854
0.149833333333333,0.00110081846572286
0.15,0.00110089644852381


==> data/straight_B_at_y=0.065_p=5_128x128_p-ver.txt <==
x,y
0,0.000188397467780868
0.000166666666666667,0.000188357391544053
0.000333333333333333,0.000188237169107561
0.0005,0.000188036819327209
0.000666666666666667,0.000187756373618962
0.000833333333333333,0.000187395875958933
0.001,0.000186955382883382
0.00116666666666667,0.000186434963488716
0.00133333333333333,0.000185834699405956
0.0015,0.000185154684811061
0.00166666666666667,0.00018439502642194
0.00183333333333333,0.000183555843470883
0.002,0.000182637267695039
0.00216666666666667,0.00018163944333641
0.00233333333333333,0.000180562527141858
0.0025,0.000179406688294371
0.00266666666666667,0.000178172108456514
0.00283333333333333,0.000176858981741626
0.003,0.000175467514674925
0.00316666666666667,0.000173997926173825
0.00333333333333333,0.000172450447547938
0.0035,0.000170825322499074
0.00366666666666667,0.000169122807011844
0.00383333333333333,0.000167343169420581
0.004,0.000165486690364267
0.00416666666666667,0.000163553662731147
0.00433333333333333,0.000161544391627697
0.0045,0.000159459194378624
0.00466666666666666,0.000157298400526863
0.00483333333333333,0.000155062351684841
0.005,0.000152751401616454
0.00516666666666666,0.0001503659161838
0.00533333333333333,0.000147906273270693
0.0055,0.000145372862738459
0.00566666666666667,0.000142766086425938
0.00583333333333333,0.000140086358149485
0.006,0.000137334103515694
0.00616666666666666,0.000134509760010263
0.00633333333333333,0.00013161377694405
0.0065,0.00012864661535128
0.00666666666666666,0.000125608747929818
0.00683333333333333,0.00012250065904117
0.007,0.000119322844710482
0.00716666666666666,0.000116075812401645
0.00733333333333333,0.000112760081104559
0.0075,0.000109376181287797
0.00766666666666666,0.000105924654767874
0.00783333333333333,0.000102406054631239
0.008,9.88209452342797e-05
0.00816666666666666,9.51699022033201e-05
0.00833333333333333,9.14535121733255e-05
0.00849999999999999,8.7672372865041e-05
0.00866666666666666,8.38270930510171e-05
0.00883333333333333,7.9918292393313e-05
0.00899999999999999,7.59466013441145e-05
0.00916666666666666,7.19126611457346e-05
0.00933333333333333,6.78171238306124e-05
0.00949999999999999,6.36606519256088e-05
0.00966666666666666,5.94439185103705e-05
0.00983333333333333,5.51676072028098e-05
0.01,5.08324119640023e-05
0.0101666666666667,4.64390369740975e-05
0.0103333333333333,4.19881966323211e-05
0.0105,3.74806155569713e-05
0.0106666666666667,3.29170282582771e-05
0.0108333333333333,2.82981791694737e-05
0.011,2.36248226568775e-05
0.0111666666666667,1.88977227924532e-05
0.0113333333333333,1.41176532015997e-05
0.0115,9.28539706315572e-06
0.0116666666666667,4.40174710939396e-06
0.0118333333333333,5.32494728546996e-07
0.012,5.51651732481416e-06
0.0121666666666667,1.05495003203289e-05
0.0123333333333333,1.56306143801812e-05
0.0125,2.07590213772776e-05
0.0126666666666667,2.59338743923419e-05
0.0128333333333333,3.11543177139159e-05
0.013,3.64194872152538e-05
0.0131666666666667,4.17285104007905e-05
0.0133333333333333,4.70805063368181e-05
0.0135,5.24745859346788e-05
0.0136666666666667,5.79098521687013e-05
0.0138333333333333,6.3385400076193e-05
0.014,6.89003167574447e-05
0.0141666666666667,7.44536817694571e-05
0.0143333333333333,8.00445672194481e-05
0.0145,8.56720376651466e-05
0.0146666666666667,9.13351504171439e-05
0.0148333333333333,9.70329557937079e-05
0.015,0.000102764497120779
0.0151666666666667,0.000108528810731976
0.0153333333333333,0.000114324926372923
0.0155,0.000120151867345028
0.0156666666666667,0.000126008650377521
0.0158333333333333,0.000131894285940885
0.016,0.000137807778540436
0.0161666666666667,0.000143748126716336
0.0163333333333333,0.000149714323043582
0.0165,0.000155705354540659
0.0166666666666667,0.000161720202864596
0.0168333333333333,0.000167757844158896
0.017,0.000173817249368777
0.0171666666666667,0.000179897384574688
0.0173333333333333,0.000185997210992317
0.0175,0.000192115684972585
0.0176666666666667,0.000198251758408785
0.0178333333333333,0.000204404378981256
0.018,0.000210572489987795
0.0181666666666667,0.000216755030650188
0.0183333333333333,0.000222950936488407
0.0185,0.000229159139320601
0.0186666666666667,0.000235378567263109
0.0188333333333333,0.000241608145130755
0.019,0.000247846794727627
0.0191666666666667,0.000254093434668005
0.0193333333333333,0.000260346980663373
0.0195,0.000266606345937577
0.0196666666666667,0.000272870441226824
0.0198333333333333,0.00027913817477968
0.02,0.0218898294454974
0.0201666666666667,0.487392939301938
0.0203333333333333,1.05269264079413
0.0205,1.34291433726619
0.0206666666666667,1.26703383425926
0.0208333333333333,1.01787733951142
0.021,1.07212146295775
0.0211666666666666,1.1417807038089
0.0213333333333333,1.14182458304088
0.0215,1.14187407491534
0.0216666666666666,1.1419291247249
0.0218333333333333,1.14198967075507
0.022,1.14205564428424
0.0221666666666667,1.14212696958366
0.0223333333333333,1.1422035639689
0.0225,1.14228533787087
0.0226666666666666,1.14237219482099
0.0228333333333333,1.14246403146479
0.023,1.14256073769649
0.0231666666666667,1.14266219665903
0.0233333333333333,1.14276828474402
0.0235,1.14287887167928
0.0236666666666666,1.14299382064634
0.0238333333333333,1.14311298826458
0.024,1.14323622459914
0.0241666666666667,1.14336337337535
0.0243333333333333,1.14349427197868
0.0245,1.14362875145478
0.0246666666666666,1.14376663663229
0.0248333333333333,1.14390774629193
0.025,1.14405189316129
0.0251666666666666,1.14419888389913
0.0253333333333333,1.14434851940726
0.0255,1.14450059483055
0.0256666666666666,1.14465489955692
0.0258333333333333,1.14481121737513
0.026,1.14496932669903
0.0261666666666667,1.14512900058973
0.0263333333333333,1.14529000669326
0.0265,1.14545210766958
0.0266666666666667,1.14561506119258
0.0268333333333333,1.14577861995012
0.027,1.14594253183632
0.0271666666666667,1.14610654023158
0.0273333333333333,1.14627038407297
0.0275,1.14643379771856
0.0276666666666666,1.14659651151261
0.0278333333333333,1.14675825178551
0.028,1.14691874085383
0.0281666666666666,1.14707769724546
0.0283333333333333,1.14723483603194
0.0285,1.14738986897104
0.0286666666666667,1.14754250426925
0.0288333333333333,1.14769244729769
0.029,1.14783940059207
0.0291666666666666,1.14798306385266
0.0293333333333333,1.14812313419919
0.0295,1.14825930654571
0.0296666666666667,1.14839127384105
0.0298333333333333,1.14851872670161
0.03,1.14864135428444
0.0301666666666666,1.14875884428718
0.0303333333333333,1.14887088294813
0.0305,1.14897715532381
0.0306666666666666,1.14907734569454
0.0308333333333333,1.14917113791912
0.031,1.14925821492186
0.0311666666666666,1.14933825971373
0.0313333333333333,1.14941095539246
0.0315,1.14947598514244
0.0316666666666666,1.14953303252694
0.0318333333333333,1.14958178190365
0.032,1.14962191890497
0.0321666666666666,1.14965312977301
0.0323333333333333,1.14967510250356
0.0325,1.14968752684625
0.0326666666666666,1.14969009430445
0.0328333333333333,1.14968249842982
0.033,1.14966443522591
0.0331666666666666,1.14963560374682
0.0333333333333333,1.14959570529619
0.0335,1.14954444464736
0.0336666666666666,1.14948153004334
0.0338333333333333,1.14940667319681
0.034,1.14931958957206
0.0341666666666666,1.14921999875672
0.0343333333333333,1.14910762514357
0.0345,1.14898219704265
0.0346666666666666,1.14884344790597
0.0348333333333333,1.14869111632744
0.035,1.14852494604286
0.0351666666666666,1.14834468618283
0.0353333333333333,1.14815009159878
0.0355,1.14794092356189
0.0356666666666666,1.14771694887062
0.0358333333333333,1.1474779409884
0.036,1.14722368004346
0.0361666666666666,1.14695395282899
0.0363333333333333,1.14666855301012
0.0365,1.14636728139959
0.0366666666666666,1.14604994657942
0.0368333333333333,1.1457163641152
0.037,1.14536635750287
0.0371666666666666,1.14499975816873
0.0373333333333333,1.1446164054695
0.0375,1.14421614683753
0.0376666666666666,1.14379883801614
0.0378333333333333,1.14336434348208
0.038,1.14291253590373
0.0381666666666666,1.14244329678957
0.0383333333333333,1.14195651648813
0.0385,1.14145209418804
0.0386666666666666,1.14092993791794
0.0388333333333333,1.14038996512162
0.039,1.13983210203239
0.0391666666666666,1.13925628423706
0.0393333333333333,1.13866245656989
0.0395,1.13805057318358
0.0396666666666666,1.13742059754934
0.0398333333333333,1.13677250245681
0.0399999999999999,0.00278788566004522
0.0401666666666666,0.000900401988225942
0.0403333333333333,0.00132623806872109
0.0405,0.00133016735673895
0.0406666666666666,0.00214323360096941
0.0408333333333333,0.00338697952345711
0.0409999999999999,0.00307344681953871
0.0411666666666666,0.00432557698884789
0.0413333333333333,0.00498435856032818
0.0415,0.00564324404402877
0.0416666666666666,0.00630224581648378
0.0418333333333333,0.00696137623894186
0.042,0.00762064765736712
0.0421666666666666,0.00828007240237217
0.0423333333333333,0.00893966278037206
0.0425,0.00959943108206715
0.0426666666666666,0.0102593895752291
0.0428333333333333,0.0109195505037385
0.0429999999999999,0.0115799260856718
0.0431666666666666,0.012240528513276
0.0433333333333333,0.0129013699528429
0.0434999999999999,0.0135624625366128
0.0436666666666666,0.0142238183682356
0.0438333333333333,0.0148854495187493
0.0439999999999999,0.0155473680236893
0.0441666666666666,0.0162095858807338
0.0443333333333333,0.0168721150497161
0.0444999999999999,0.0175349674525544
0.0446666666666666,0.0181981549661579
0.0448333333333333,0.0188616894230088
0.0449999999999999,0.0195255826126044
0.0451666666666666,0.0201898462746666
0.0453333333333333,0.020854492097271
0.0454999999999999,0.0215195317168721
0.0456666666666666,0.0221849767183419
0.0458333333333333,0.0228508386244871
0.0459999999999999,0.0235171289016686
0.0461666666666666,0.0241838589556679
0.0463333333333333,0.0248510401275429
0.0464999999999999,0.0255186836898334
0.0466666666666666,0.026186800846669
0.0468333333333333,0.026855402733639
0.0469999999999999,0.0275245004073383
0.0471666666666666,0.0281941048474996
0.0473333333333333,0.0288642269568211
0.0475,0.0295348775533805
0.0476666666666666,0.0302060673666395
0.0478333333333333,0.0308778070374387
0.0479999999999999,0.0315501071179604
0.0481666666666666,0.0322229780597644
0.0483333333333333,0.032896430214698
0.0485,0.0335704738362396
0.0486666666666666,0.0342451190699191
0.0488333333333333,0.034920375948279
0.0489999999999999,0.0355962543907816
0.0491666666666666,0.0362727642039245
0.0493333333333333,0.0369499150678936
0.0494999999999999,0.0376277165355141
0.0496666666666666,0.0383061780351963
0.0498333333333333,0.0389853088597037
0.0499999999999999,0.0396651181595475
0.0501666666666666,0.0403456149430242
0.0503333333333333,0.0410268080762518
0.0504999999999999,0.0417087062671942
0.0506666666666666,0.0423913180651806
0.0508333333333333,0.0430746518627542
0.051,0.043758715884298
0.0511666666666666,0.0444435181770055
0.0513333333333333,0.0451290666108565
0.0514999999999999,0.0458153688786377
0.0516666666666666,0.0465024324782713
0.0518333333333333,0.047190264711263
0.0519999999999999,0.0478788726832863
0.0521666666666666,0.048568263294412
0.0523333333333333,0.0492584432258952
0.0524999999999999,0.0499494189401162
0.0526666666666666,0.0506411966805847
0.0528333333333333,0.0513337824553994
0.0529999999999999,0.0520271820266881
0.0531666666666666,0.0527214009202664
0.0533333333333333,0.0534164444088334
0.0534999999999999,0.0541123174981975
0.0536666666666666,0.0548090249273137
0.0538333333333333,0.0555065711682513
0.0539999999999999,0.0562049604060684
0.0541666666666666,0.056904196528497
0.0543333333333333,0.0576042831340517
0.0545,0.0583052235158246
0.0546666666666666,0.0590070206437653
0.0548333333333333,0.0597096771647427
0.0549999999999999,0.0604131954024989
0.0551666666666666,0.0611175773361079
0.0553333333333333,0.0618228245853647
0.0555,0.0625289384213344
0.0556666666666666,0.0632359197487864
0.0558333333333333,0.0639437690846763
0.056,0.0646524865579997
0.0561666666666666,0.0653620719099443
0.0563333333333333,0.0660725244704206
0.0565,0.0667838431404618
0.0566666666666666,0.0674960264024985
0.0568333333333333,0.068209072303814
0.057,0.0689229784298829
0.0571666666666666,0.0696377419042756
0.0573333333333333,0.0703533593887755
0.0575,0.0710698270583801
0.0576666666666666,0.0717871405797928
0.0578333333333333,0.0725052951218327
0.0579999999999999,0.0732242853401884
0.0581666666666666,0.073944105344964
0.0583333333333333,0.0746647487006076
0.0585,0.0753862084259484
0.0586666666666666,0.0761084769690415
0.0588333333333333,0.0768315461779451
0.059,0.0775554073162853
0.0591666666666666,0.0782800510449224
0.0593333333333333,0.0790054673856747
0.0595,0.0797316457213328
0.0596666666666666,0.0804585747957022
0.0598333333333333,0.0811862426851722
0.06,0.0819146367689031
0.0601666666666666,0.082643743739603
0.0603333333333333,0.0833735495910802
0.0605,0.0841040395738985
0.0606666666666666,0.0848351981953586
0.0608333333333333,0.0855670092195236
0.0609999999999999,0.0862994556385748
0.0611666666666666,0.0870325196379008
0.0613333333333333,0.0877661826060995
0.0615,0.0885004251253809
0.0616666666666666,0.0892352269208227
0.0618333333333333,0.0899705668604
0.062,0.0907064229549905
0.0621666666666666,0.0914427723285724
0.0623333333333333,0.0921795911801696
0.0625,0.0929168547903654
0.0626666666666666,0.0936545375179639
0.0628333333333333,0.0943926127412501
0.0629999999999999,0.0951310528580005
0.0631666666666666,0.0958698292854926
0.0633333333333333,0.0966089124310342
0.0634999999999999,0.0973482716502607
0.0636666666666666,0.0980878752494395
0.0638333333333333,0.0988276904898017
0.064,0.0995676835207511
0.0641666666666666,0.100307819380024
0.0643333333333333,0.101048061993648
0.0644999999999999,0.101788374146976
0.0646666666666666,0.102528717441285
0.0648333333333333,0.103269052290223
0.065,0.104009337932268
0.0651666666666666,0.10474953235763
0.0653333333333333,0.105489592308208
0.0654999999999999,0.106229473277605
0.0656666666666666,0.106969129483345
0.0658333333333333,0.107708513821796
0.066,0.108447577861316
0.0661666666666666,0.109186271859775
0.0663333333333333,0.109924544688413
0.0665,0.110662343831789
0.0666666666666666,0.111399615387827
0.0668333333333333,0.112136304041041
0.0669999999999999,0.112872353019195
0.0671666666666666,0.113607704080604
0.0673333333333333,0.114342297538844
0.0675,0.115076072185168
0.0676666666666666,0.115808965288387
0.0678333333333333,0.116540912594977
0.068,0.117271848304402
0.0681666666666666,0.118001705030301
0.0683333333333333,0.118730413781202
0.0685,0.119457903992091
0.0686666666666666,0.120184103449062
0.0688333333333333,0.120908938289264
0.069,0.121632333000916
0.0691666666666666,0.122354210402232
0.0693333333333333,0.123074491609139
0.0695,0.1237930960116
0.0696666666666666,0.124509941308949
0.0698333333333333,0.125224943442442
0.07,0.125938016595252
0.0701666666666666,0.126649073192463
0.0703333333333333,0.127358023886616
0.0705,0.128064777528083
0.0706666666666666,0.128769241152775
0.0708333333333333,0.129471320003704
0.071,0.130170917484962
0.0711666666666666,0.130867935161805
0.0713333333333333,0.131562272760612
0.0715,0.132253828161137
0.0716666666666666,0.132942497372242
0.0718333333333333,0.133628174538901
0.072,0.13431075194006
0.0721666666666666,0.13499011997483
0.0723333333333333,0.135666167162529
0.0725,0.136338780142634
0.0726666666666666,0.137007843675911
0.0728333333333333,0.137673240625626
0.073,0.138334851997013
0.0731666666666666,0.13899255689555
0.0733333333333333,0.139646232559756
0.0735,0.140295754361148
0.0736666666666666,0.14094099580429
0.0738333333333333,0.141581828539752
0.074,0.142218122345212
0.0741666666666666,0.142849745223126
0.0743333333333333,0.143476563291728
0.0745,0.144098440884011
0.0746666666666666,0.144715240547668
0.0748333333333333,0.145326823045178
0.075,0.145933047380351
0.0751666666666666,0.146533770776133
0.0753333333333333,0.147128848853044
0.0755,0.147718135428465
0.0756666666666666,0.148301482699539
0.0758333333333333,0.14887874124318
0.076,0.149449760016091
0.0761666666666666,0.150014386354776
0.0763333333333333,0.150572466158672
0.0765,0.151123843746198
0.0766666666666666,0.151668361963936
0.0768333333333333,0.152205862256899
0.077,0.152736184711833
0.0771666666666666,0.153259168057249
0.0773333333333333,0.153774649663292
0.0775,0.154282465798987
0.0776666666666666,0.154782451441263
0.0778333333333333,0.155274440417795
0.078,0.155758265504104
0.0781666666666666,0.156233758486638
0.0783333333333333,0.15670075016277
0.0785,0.157159070340812
0.0786666666666666,0.157608548164265
0.0788333333333333,0.158049011894824
0.079,0.158480289069812
0.0791666666666666,0.15890220663367
0.0793333333333333,0.159314591021886
0.0795,0.15971726816101
0.0796666666666666,0.160110063468613
0.0798333333333333,0.160492802236813
0.08,0.160865309404762
0.0801666666666667,0.161227409716894
0.0803333333333333,0.161578927890961
0.0805,0.16191968872266
0.0806666666666667,0.162249517085557
0.0808333333333333,0.162568237931098
0.081,0.162875676719323
0.0811666666666666,0.16317165919357
0.0813333333333333,0.163456011530981
0.0815,0.163728560541385
0.0816666666666666,0.16398913379217
0.0818333333333333,0.164237559608219
0.082,0.164473667071898
0.0821666666666666,0.164697286480368
0.0823333333333333,0.164908249141035
0.0825,0.165106387501639
0.0826666666666666,0.165291535372286
0.0828333333333333,0.16546352806696
0.083,0.165622202403534
0.0831666666666666,0.165767396703792
0.0833333333333333,0.165898951252199
0.0834999999999999,0.166016708128797
0.0836666666666667,0.166120511307158
0.0838333333333333,0.166210206889608
0.084,0.166285643257879
0.0841666666666666,0.166346671073022
0.0843333333333333,0.166393143275505
0.0845,0.166424915520802
0.0846666666666666,0.166441846054073
0.0848333333333333,0.166443795777493
0.085,0.166430628479138
0.0851666666666666,0.166402210984481
0.0853333333333333,0.166358413156453
0.0855,0.1662991078954
0.0856666666666666,0.166224171524075
0.0858333333333333,0.166133483708324
0.086,0.166026927492982
0.0861666666666666,0.165904389508665
0.0863333333333333,0.165765760110975
0.0865,0.165610933380456
0.0866666666666666,0.165439807122721
0.0868333333333333,0.165252283182683
0.087,0.165048267398926
0.0871666666666666,0.164827669621481
0.0873333333333333,0.164590403876319
0.0875,0.164336388479324
0.0876666666666666,0.164065546036343
0.0878333333333333,0.163777803443134
0.088,0.163473092112434
0.0881666666666666,0.163151347949201
0.0883333333333333,0.162812511361487
0.0885,0.162456527367677
0.0886666666666667,0.162083345672949
0.0888333333333333,0.161692920669201
0.089,0.161285211435097
0.0891666666666666,0.16086018186605
0.0893333333333333,0.160417800656376
0.0895,0.159958041310983
0.0896666666666666,0.159480882191751
0.0898333333333333,0.158986306542841
0.09,0.158474302490612
0.0901666666666666,0.157944863043713
0.0903333333333333,0.157397986128565
0.0905,0.156833674556905
0.0906666666666666,0.156251936052929
0.0908333333333333,0.155652783235302
0.091,0.155036233585178
0.0911666666666666,0.154402309446131
0.0913333333333333,0.153751038024209
0.0915,0.153082451336018
0.0916666666666666,0.15239658615249
0.0918333333333333,0.151693484039417
0.092,0.150973191291
0.0921666666666666,0.150235758833456
0.0923333333333333,0.14948124222509
0.0925,0.148709701656251
0.0926666666666666,0.147921201830429
0.0928333333333333,0.147115811866729
0.093,0.146293605363883
0.0931666666666666,0.145454660293367
0.0933333333333333,0.14459905884401
0.0935,0.143726887422124
0.0936666666666666,0.142838236651403
0.0938333333333333,0.141933201206073
0.094,0.141011879672053
0.0941666666666666,0.140074374629229
0.0943333333333333,0.139120792522859
0.0945,0.138151243457514
0.0946666666666666,0.137165841197139
0.0948333333333333,0.136164703165007
0.0949999999999999,0.135147950249828
0.0951666666666666,0.134115706633243
0.0953333333333333,0.133068099879672
0.0955,0.132005260806601
0.0956666666666666,0.130927323240436
0.0958333333333333,0.129834424016562
0.096,0.128726702979346
0.0961666666666666,0.127604302781737
0.0963333333333333,0.126467368689088
0.0965,0.12531604866874
0.0966666666666666,0.12415049327435
0.0968333333333333,0.122970855380229
0.097,0.121777290181353
0.0971666666666666,0.120569955193347
0.0973333333333333,0.119349010062893
0.0975,0.118114616360766
0.0976666666666666,0.116866937665685
0.0978333333333333,0.11560613946961
0.098,0.114332388910834
0.0981666666666667,0.113045854773952
0.0983333333333333,0.111746707489866
0.0985,0.110435118966865
0.0986666666666667,0.109111262392449
0.0988333333333333,0.10777531229964
0.099,0.106427444503138
0.0991666666666666,0.105067835846174
0.0993333333333333,0.103696664200409
0.0995,0.102314108465999
0.0996666666666666,0.100920348432595
0.0998333333333333,0.0995155645991517
0.1,0.0980999382255704
0.100166666666667,0.0966736512938765
0.100333333333333,0.0952368862861765
0.1005,0.0937898261847004
0.100666666666667,0.0923326544717467
0.100833333333333,0.0908655550223704
0.101,0.089388711954719
0.101166666666667,0.0879023096651177
0.101333333333333,0.0864065328102983
0.1015,0.0849015661279739
0.101666666666667,0.0833875944368379
0.101833333333333,0.0818648026365641
0.102,0.0803333756322205
0.102166666666667,0.0787934982194368
0.102333333333333,0.0772453551088099
0.1025,0.0756891309192636
0.102666666666667,0.0741250100493921
0.102833333333333,0.072553176677446
0.103,0.0709738147613606
0.103166666666667,0.0693871079920143
0.103333333333333,0.0677932397154981
0.1035,0.0661923929519255
0.103666666666667,0.0645847503900601
0.103833333333333,0.062970494313545
0.104,0.0613498066008194
0.104166666666667,0.0597228687251827
0.104333333333333,0.0580898617329793
0.1045,0.0564509661988867
0.104666666666667,0.0548063622494956
0.104833333333333,0.0531562295468003
0.105,0.0515007472699662
0.105166666666667,0.0498400941153572
0.105333333333333,0.0481744482965473
0.1055,0.0465039875419891
0.105666666666667,0.0448288890799394
0.105833333333333,0.0431493296716139
0.106,0.0414654855763599
0.106166666666667,0.0397775325853398
0.106333333333333,0.0380856460215933
0.1065,0.0363900007400176
0.106666666666667,0.0346907711396121
0.106833333333333,0.0329881311706613
0.107,0.0312822543832191
0.107166666666667,0.0295733138692826
0.107333333333333,0.0278614823408334
0.1075,0.026146932129784
0.107666666666667,0.0244298351880345
0.107833333333333,0.0227103631099062
0.108,0.0209886871539846
0.108166666666667,0.0192649783096597
0.108333333333333,0.0175394072143219
0.1085,0.0158121442663827
0.108666666666667,0.0140833596252276
0.108833333333333,0.012353223211279
0.109,0.0110787546943354
0.109166666666667,0.00859803609087883
0.109333333333333,0.00731536674720152
0.1095,0.00570051672475152
0.109666666666667,0.00346229734505262
0.109833333333333,0.00154856118971791
0.11,0.00214620210040336
0.110166666666667,0.872883471607026
0.110333333333333,0.871154232274886
0.1105,0.869434909044337
0.110666666666667,0.867725666180807
0.110833333333333,0.866026665027725
0.111,0.864338064006028
0.111166666666667,0.862660018614544
0.111333333333333,0.860992681464993
0.1115,0.859336202297471
0.111666666666667,0.857690728137868
0.111833333333333,0.856056403113052
0.112,0.854433368645528
0.112166666666667,0.852821763453596
0.112333333333333,0.851221723551325
0.1125,0.84963338228674
0.112666666666667,0.848056870356115
0.112833333333333,0.846492315988658
0.113,0.844939844730744
0.113166666666667,0.843399579662172
0.113333333333333,0.841871641395916
0.1135,0.840356148078339
0.113666666666667,0.838853215389329
0.113833333333333,0.837362956745674
0.114,0.8358854831172
0.114166666666667,0.834420903179677
0.114333333333333,0.832969323345199
0.1145,0.831530847801912
0.114666666666667,0.830105578514034
0.114833333333333,0.828693615221863
0.115,0.827295055632678
0.115166666666667,0.825909995262455
0.115333333333333,0.824538527563739
0.1155,0.823180743963603
0.115666666666667,0.821836733901998
0.115833333333333,0.820506584831868
0.116,0.819190382219006
0.116166666666667,0.817888209716253
0.116333333333333,0.816600149030041
0.1165,0.815326280026135
0.116666666666667,0.814066680769801
0.116833333333333,0.812821427563096
0.117,0.811590594945046
0.117166666666667,0.810374255691372
0.117333333333333,0.809172480967423
0.1175,0.807985340223073
0.117666666666667,0.806812901273775
0.117833333333333,0.805655230342466
0.118,0.804512392094913
0.118166666666667,0.803384449639532
0.118333333333333,0.802271464527439
0.1185,0.801173496883377
0.118666666666667,0.800090605326556
0.118833333333333,0.799022847029311
0.119,0.797970277759402
0.119166666666667,0.796932951912622
0.119333333333333,0.795910922512326
0.1195,0.794904241209947
0.119666666666667,0.793912958394187
0.119833333333333,0.79293712313451
0.12,0.791976783221454
0.120166666666667,0.791031985207111
0.120333333333333,0.790102774434531
0.1205,0.789189195037692
0.120666666666667,0.788291289941673
0.120833333333333,0.787409100951646
0.121,0.786542668716874
0.121166666666667,0.785692032753798
0.121333333333333,0.784857231484894
0.1215,0.784038302264729
0.121666666666667,0.783235281379622
0.121833333333333,0.782448204047875
0.122,0.781677104492533
0.122166666666667,0.780922015916784
0.122333333333333,0.780182970519123
0.1225,0.77945999952665
0.122666666666667,0.778753133217903
0.122833333333333,0.778062400923029
0.123,0.777387831023517
0.123166666666667,0.776729451009956
0.123333333333333,0.776087287468254
0.1235,0.775461366086598
0.123666666666667,0.774851711684276
0.123833333333333,0.774258348231307
0.124,0.773681298848394
0.124166666666667,0.773120585807337
0.124333333333333,0.772576230574667
0.1245,0.772048253805817
0.124666666666667,0.771536675347075
0.124833333333333,0.77104151425931
0.125,0.770562788834283
0.125166666666667,0.770100516594685
0.125333333333333,0.769654714294262
0.1255,0.769225397950697
0.125666666666667,0.768812582844067
0.125833333333333,0.768416283516662
0.126,0.768036513790484
0.126166666666667,0.767673286781042
0.126333333333333,0.767326614897251
0.1265,0.766996509841273
0.126666666666667,0.766682982632595
0.126833333333333,0.766386043607861
0.127,0.766105702420484
0.127166666666667,0.765841968052832
0.127333333333333,0.765594848826381
0.1275,0.765364352401779
0.127666666666667,0.765150485778843
0.127833333333333,0.764953255311996
0.128,0.7647726667116
0.128166666666667,0.764608725043119
0.128333333333333,0.764461434734498
0.1285,0.764330799582875
0.128666666666667,0.764216822754472
0.128833333333333,0.764119506784755
0.129,0.717454067518691
0.129166666666667,0.681114841945011
0.129333333333333,0.847802229666575
0.1295,0.898560023505798
0.129666666666667,0.704362236379359
0.129833333333333,0.326113101298519
0.13,0.0146470713688445
0.130166666666667,0.000202790131151701
0.130333333333333,0.000214606072912239
0.1305,0.000226421912019449
0.130666666666667,0.000238235515349266
0.130833333333333,0.000250044751263827
0.131,0.000261847489611478
0.131166666666667,0.000273641601726696
0.131333333333333,0.000285424961400101
0.1315,0.000297195445559123
0.131666666666667,0.000308950933844848
0.131833333333333,0.000320689309296486
0.132,0.000332408459304384
0.132166666666667,0.000344106275610073
0.132333333333333,0.000355780654306231
0.1325,0.000367429496728195
0.132666666666667,0.000379050710189641
0.132833333333333,0.000390642207578078
0.133,0.000402201907938251
0.133166666666667,0.000413727737455997
0.133333333333333,0.000425217629458436
0.1335,0.000436669524413767
0.133666666666667,0.000448081370736767
0.133833333333333,0.000459451125554725
0.134,0.000470776754340218
0.134166666666667,0.00048205623138172
0.134333333333333,0.000493287540781595
0.1345,0.000504468676456234
0.134666666666667,0.000515597642135985
0.134833333333333,0.000526672452081898
0.135,0.000537691131854517
0.135166666666667,0.000548651718000898
0.135333333333333,0.000559552258406014
0.1355,0.000570390813287676
0.135666666666667,0.000581165455196559
0.135833333333333,0.000591874269016208
0.136,0.000602515352591313
0.136166666666667,0.000613086817473088
0.136333333333333,0.000623586788675699
0.1365,0.00063401340490478
0.136666666666667,0.000644364819533761
0.136833333333333,0.000654639200603879
0.137,0.000664834730824404
0.137166666666667,0.000674949608113095
0.137333333333333,0.000684982046299876
0.1375,0.000694930274956444
0.137666666666667,0.000704792539509548
0.137833333333333,0.000714567102181608
0.138,0.00072425224199076
0.138166666666667,0.000733846254750821
0.138333333333333,0.000743347453530178
0.1385,0.000752754169294345
0.138666666666667,0.00076206475081225
0.138833333333333,0.000771277564664168
0.139,0.000780390996131967
0.139166666666667,0.000789403449199147
0.139333333333333,0.000798313346550819
0.1395,0.000807119129956268
0.139666666666667,0.000815819260840246
0.139833333333333,0.000824412220259973
0.14,0.000832896508824657
0.140166666666667,0.000841270647521692
0.140333333333333,0.000849533177716774
0.1405,0.000857682661154056
0.140666666666667,0.000865717680269285
0.140833333333333,0.000873636838684084
0.141,0.000881438761243418
0.141166666666667,0.000889122093866608
0.141333333333333,0.000896685504298658
0.1415,0.000904127682110207
0.141666666666667,0.00091144733869743
0.141833333333333,0.00091864320753499
0.142,0.00092571404458894
0.142166666666667,0.000932658628404915
0.142333333333333,0.000939475759910121
0.1425,0.000946164263081069
0.142666666666667,0.00095272298494377
0.142833333333333,0.000959150795573885
0.143,0.000965446588296747
0.143166666666667,0.00097160928002083
0.143333333333333,0.000977637811362855
0.1435,0.000983531146420384
0.143666666666667,0.00098928827335153
0.143833333333333,0.000994908204375157
0.144,0.00100038997577064
0.144166666666667,0.00100573264803166
0.144333333333333,0.00101093530612934
0.1445,0.00101599705965169
0.144666666666667,0.00102091704257372
0.144833333333333,0.00102569441374251
0.145,0.00103032835687673
0.145166666666667,0.00103481808056715
0.145333333333333,0.00103916281839163
0.1455,0.00104336182911174
0.145666666666667,0.00104741439681555
0.145833333333333,0.00105131983070033
0.146,0.00105507746546184
0.146166666666667,0.00105868666129401
0.146333333333333,0.00106214680388919
0.1465,0.001065457304519
0.146666666666667,0.00106861760017841
0.146833333333333,0.00107162715370574
0.147,0.00107448545360522
0.147166666666667,0.00107719201433482
0.147333333333333,0.00107974637630607
0.1475,0.00108214810588376
0.147666666666667,0.00108439679543782
0.147833333333333,0.00108649206344634
0.148,0.00108843355456907
0.148166666666667,0.00109022093953543
0.148333333333333,0.00109185391532451
0.1485,0.00109333220516482
0.148666666666667,0.0010946555585349
0.148833333333333,0.00109582375118735
0.149,0.00109683658522282
0.149166666666667,0.00109769388909698
0.149333333333333,0.0010983955175937
0.1495,0.00109894135189226
0.149666666666667,0.00109933129956749
0.149833333333333,0.00109956529458968
0.15,0.00109964329732436


==> data/straight_B_at_y=0.065_p=6_128x128_p-ver.txt <==
x,y
0,0.000188547510433666
0.000166666666666667,0.000188507443193826
0.000333333333333333,0.000188387247757732
0.0005,0.000188186942972083
0.000666666666666667,0.000187906560247417
0.000833333333333333,0.000187546143554186
0.001,0.000187105749418837
0.00116666666666667,0.000186585446919889
0.00133333333333333,0.000185985317679924
0.0015,0.000185305455860792
0.00166666666666667,0.000184545968152637
0.00183333333333333,0.000183706973766461
0.002,0.000182788604422328
0.00216666666666667,0.000181791004337464
0.00233333333333333,0.000180714330214355
0.0025,0.000179558751224923
0.00266666666666667,0.000178324448997278
0.00283333333333333,0.00017701161759685
0.003,0.000175620463510722
0.00316666666666667,0.00017415120562754
0.00333333333333333,0.000172604075217178
0.0035,0.000170979315910397
0.00366666666666667,0.00016927718367474
0.00383333333333333,0.000167497946792217
0.004,0.000165641885832093
0.00416666666666666,0.000163709293626271
0.00433333333333333,0.000161700475240257
0.0045,0.000159615747943793
0.00466666666666666,0.000157455441181503
0.00483333333333333,0.00015521989653926
0.005,0.000152909467712834
0.00516666666666666,0.000150524520470884
0.00533333333333333,0.000148065432620922
0.0055,0.000145532593970417
0.00566666666666666,0.000142926406287561
0.00583333333333333,0.000140247283262039
0.006,0.000137495650460954
0.00616666666666666,0.000134671945287686
0.00633333333333333,0.000131776616933894
0.0065,0.000128810126335407
0.00666666666666666,0.000125772946122491
0.00683333333333333,0.000122665560569699
0.007,0.000119488465545724
0.00716666666666666,0.000116242168458582
0.00733333333333333,0.000112927188202666
0.00749999999999999,0.000109544055099763
0.00766666666666666,0.000106093310843419
0.00783333333333333,0.000102575508437612
0.008,9.89912121347241e-05
0.00816666666666666,9.53409973734979e-05
0.00833333333333333,9.16254507126971e-05
0.00849999999999999,8.78451697652265e-05
0.00866666666666666,8.40007631275776e-05
0.00883333333333333,8.00928503115811e-05
0.00899999999999999,7.61220616706906e-05
0.00916666666666666,7.20890383253025e-05
0.00933333333333333,6.79944320880685e-05
0.00949999999999999,6.3838905384878e-05
0.00966666666666666,5.96231311759698e-05
0.00983333333333333,5.53477928724872e-05
0.00999999999999999,5.10135842552141e-05
0.0101666666666667,4.6621209387738e-05
0.0103333333333333,4.21713825285202e-05
0.0105,3.76648280429712e-05
0.0106666666666667,3.31022803113082e-05
0.0108333333333333,2.8484483635909e-05
0.011,2.38121921448025e-05
0.0111666666666667,1.9086169696764e-05
0.0113333333333333,1.43071897810959e-05
0.0115,9.47603541610415e-06
0.0116666666666667,4.5934990475841e-06
0.0118333333333333,3.39617556652168e-07
0.012,5.32250341320835e-06
0.0121666666666667,1.03543384330493e-05
0.0123333333333333,1.54342935300158e-05
0.0125,2.0561530734407e-05
0.0126666666666667,2.57352033081052e-05
0.0128333333333333,3.09544558596939e-05
0.013,3.62184244629306e-05
0.0131666666666667,4.15262367770264e-05
0.0133333333333333,4.68770121694957e-05
0.0135,5.22698618382009e-05
0.0136666666666667,5.7703888937904e-05
0.0138333333333333,6.3178188708491e-05
0.014,6.86918486031805e-05
0.0141666666666667,7.42439484198222e-05
0.0143333333333333,7.98335604338991e-05
0.0145,8.54597495340918e-05
0.0146666666666667,9.11215733569608e-05
0.0148333333333333,9.68180824257263e-05
0.015,0.000102548320290831
0.0151666666666667,0.000108311323670482
0.0153333333333333,0.000114106122593505
0.0155,0.000119931740544743
0.0156666666666667,0.000125787194611642
0.0158333333333333,0.000131671495630925
0.016,0.000137583648338516
0.0161666666666667,0.000143522651521127
0.0163333333333333,0.000149487498167853
0.0165,0.000155477175623829
0.0166666666666667,0.000161490665746072
0.0168333333333333,0.000167526945060358
0.017,0.00017358498491824
0.0171666666666667,0.000179663751656793
0.0173333333333333,0.000185762206759828
0.0175,0.000191879307019094
0.0176666666666666,0.000198014004697249
0.0178333333333333,0.00020416524769265
0.018,0.000210331979705023
0.0181666666666667,0.000216513140401259
0.0183333333333333,0.000222707665583411
0.0185,0.000228914487357973
0.0186666666666667,0.000235132534305149
0.0188333333333333,0.000241360731649406
0.019,0.000247598001431838
0.0191666666666666,0.000253843262682716
0.0193333333333333,0.000260095431594743
0.0195,0.000266353421697514
0.0196666666666667,0.000272616144033318
0.0198333333333333,0.000278882507332923
0.02,0.0302277091254154
0.0201666666666666,0.61617377522916
0.0203333333333333,1.13096579338202
0.0205,1.24957018756811
0.0206666666666666,1.13962664562273
0.0208333333333333,1.09537833356416
0.021,1.1716021099256
0.0211666666666666,1.14075653594045
0.0213333333333333,1.14080102506148
0.0215,1.14085113568967
0.0216666666666666,1.14090681256612
0.0218333333333333,1.14096799340907
0.022,1.14103460894008
0.0221666666666667,1.14110658291031
0.0223333333333333,1.1411838321291
0.0225,1.14126626649984
0.0226666666666666,1.14135378905453
0.0228333333333333,1.14144629599318
0.023,1.14154367672467
0.0231666666666666,1.14164581391422
0.0233333333333333,1.14175258353089
0.0235,1.14186385489691
0.0236666666666666,1.1419794907458
0.0238333333333333,1.14209934727836
0.024,1.14222327422444
0.0241666666666666,1.14235111490623
0.0243333333333333,1.14248270630859
0.0245,1.14261787914956
0.0246666666666666,1.14275645795329
0.0248333333333333,1.14289826113164
0.025,1.14304310106495
0.0251666666666666,1.14319078418743
0.0253333333333333,1.14334111107577
0.0255,1.14349387654484
0.0256666666666666,1.14364886974335
0.0258333333333333,1.14380587425221
0.026,1.14396466819388
0.0261666666666666,1.14412502433749
0.0263333333333333,1.14428671021307
0.0265,1.14444948822609
0.0266666666666666,1.14461311578096
0.0268333333333333,1.1447773454045
0.027,1.14494192487243
0.0271666666666666,1.1451065973461
0.0273333333333333,1.14527110150781
0.0275,1.14543517170181
0.0276666666666666,1.14559853807879
0.0278333333333333,1.14576092674823
0.028,1.14592205993078
0.0281666666666666,1.14608165611436
0.0283333333333333,1.14623943021895
0.0285,1.1463950937633
0.0286666666666666,1.14654835503327
0.0288333333333333,1.14669891925622
0.029,1.14684648878249
0.0291666666666666,1.1469907632668
0.0293333333333333,1.14713143985244
0.0295,1.1472682133663
0.0296666666666666,1.14740077651038
0.0298333333333333,1.14752882006179
0.03,1.1476520330723
0.0301666666666666,1.14777010307691
0.0303333333333333,1.14788271630239
0.0305,1.14798955787706
0.0306666666666666,1.14809031205108
0.0308333333333333,1.14818466241137
0.031,1.1482722921072
0.0311666666666666,1.14835288407152
0.0313333333333333,1.14842612125117
0.0315,1.14849168683698
0.0316666666666666,1.14854926449461
0.0318333333333333,1.14859853860054
0.032,1.14863919447859
0.0321666666666666,1.14867091863853
0.0323333333333333,1.14869339901541
0.0325,1.14870632521185
0.0326666666666666,1.1487093887403
0.0328333333333333,1.14870228326633
0.033,1.14868470485178
0.0331666666666666,1.14865635220166
0.0333333333333333,1.14861692690575
0.0335,1.14856613368472
0.0336666666666666,1.14850368063328
0.0338333333333333,1.14842927946305
0.034,1.14834264574681
0.0341666666666666,1.14824349915336
0.0343333333333333,1.14813156369668
0.0345,1.14800656796249
0.0346666666666666,1.14786824535053
0.0348333333333333,1.1477163343038
0.035,1.1475505785377
0.0351666666666666,1.14737072726954
0.0353333333333333,1.14717653543658
0.0354999999999999,1.14696776392062
0.0356666666666666,1.14674417975722
0.0358333333333333,1.14650555635157
0.0359999999999999,1.14625167367974
0.0361666666666666,1.14598231848987
0.0363333333333333,1.14569728450254
0.0365,1.14539637259061
0.0366666666666666,1.14507939097351
0.0368333333333333,1.14474615538511
0.0369999999999999,1.14439648925236
0.0371666666666666,1.14403022385288
0.0373333333333333,1.14364719847266
0.0375,1.14324726056355
0.0376666666666666,1.14283026586679
0.0378333333333333,1.14239607857247
0.038,1.14194457142037
0.0381666666666666,1.14147562583537
0.0383333333333333,1.14098913202772
0.0385,1.14048498909314
0.0386666666666666,1.13996310511306
0.0388333333333333,1.13942339722205
0.0389999999999999,1.13886579170473
0.0391666666666666,1.13829022402782
0.0393333333333333,1.13769663892672
0.0394999999999999,1.13708499043656
0.0396666666666666,1.13645524191732
0.0398333333333333,1.13580736607887
0.0399999999999999,0.00534409098550148
0.0401666666666666,0.00171125596511842
0.0403333333333333,0.000472029028451164
0.0404999999999999,0.00126205058265928
0.0406666666666666,0.00303621168474276
0.0408333333333333,0.00272966569578136
0.0409999999999999,0.00460702190637722
0.0411666666666666,0.00432581686376862
0.0413333333333333,0.00498459824571992
0.0414999999999999,0.00564348353997781
0.0416666666666666,0.00630248512353397
0.0418333333333333,0.00696161535725698
0.0419999999999999,0.00762088658666608
0.0421666666666666,0.00828031114275059
0.0423333333333333,0.00893990133052192
0.0424999999999999,0.00959966944220423
0.0426666666666666,0.0102596277440688
0.0428333333333333,0.0109197884800636
0.0429999999999999,0.0115801638686241
0.0431666666666666,0.0122407661018269
0.0433333333333333,0.0129016073444909
0.0434999999999999,0.0135626997305083
0.0436666666666666,0.0142240553624935
0.0438333333333333,0.0148856863111511
0.0439999999999999,0.0155476046119711
0.0441666666666666,0.0162098222627098
0.0443333333333333,0.0168723512232058
0.0444999999999999,0.0175352034149996
0.0446666666666666,0.018198390713776
0.0448333333333333,0.0188619249541808
0.0449999999999999,0.0195258179238882
0.0451666666666666,0.0201900813626187
0.0453333333333333,0.0208547269588575
0.0454999999999999,0.0215197663491419
0.0456666666666666,0.0221852111173057
0.0458333333333333,0.0228510727861904
0.0459999999999999,0.0235173628234822
0.0461666666666666,0.0241840926333552
0.0463333333333333,0.0248512735565783
0.0464999999999999,0.0255189168665474
0.0466666666666666,0.0261870337676794
0.0468333333333333,0.0268556353939059
0.0469999999999999,0.0275247328022736
0.0471666666666666,0.0281943369742176
0.0473333333333333,0.028864458810305
0.0474999999999999,0.0295351091282829
0.0476666666666666,0.0302062986588901
0.0478333333333333,0.0308780380434941
0.0479999999999999,0.0315503378316261
0.0481666666666666,0.0322232084763835
0.0483333333333333,0.0328966603312384
0.0484999999999999,0.0335707036473983
0.0486666666666666,0.0342453485693792
0.0488333333333333,0.0349206051317092
0.0489999999999999,0.0355964832550185
0.0491666666666666,0.0362729927422566
0.0493333333333333,0.0369501432752031
0.0494999999999999,0.0376279444086633
0.0496666666666666,0.0383064055686899
0.0498333333333333,0.038985536047291
0.0499999999999999,0.0396653449968105
0.0501666666666666,0.0403458414266002
0.0503333333333333,0.0410270341994805
0.0504999999999999,0.0417089320247833
0.0506666666666666,0.0423915434542625
0.0508333333333333,0.0430748768782291
0.0509999999999999,0.0437589405195383
0.0511666666666666,0.0444437424276526
0.0513333333333333,0.0451292904740717
0.0514999999999999,0.0458155923478121
0.0516666666666666,0.0465026555483507
0.0518333333333333,0.047190487379624
0.0519999999999999,0.0478790949455946
0.0521666666666666,0.048568485143652
0.0523333333333333,0.0492586646579778
0.0524999999999999,0.049949639953268
0.0526666666666666,0.0506414172686704
0.0528333333333333,0.0513340026126802
0.0529999999999999,0.0520274017518074
0.0531666666666666,0.0527216202097593
0.0533333333333333,0.0534166632555081
0.0535,0.0541125358983342
0.0536666666666666,0.0548092428803757
0.0538333333333333,0.0555067886689798
0.0539999999999999,0.0562051774482713
0.0541666666666666,0.056904413112114
0.0543333333333333,0.0576044992559267
0.0544999999999999,0.0583054391696893
0.0546666666666666,0.0590072358267011
0.0548333333333333,0.0597098918768194
0.0549999999999999,0.0604134096396389
0.0551666666666666,0.0611177910919297
0.0553333333333333,0.0618230378613824
0.0554999999999999,0.0625291512153319
0.0556666666666666,0.0632361320549235
0.0558333333333333,0.0639439809007625
0.0559999999999999,0.0646526978853295
0.0561666666666666,0.0653622827455207
0.0563333333333333,0.0660727348083326
0.0564999999999999,0.0667840529831584
0.0566666666666666,0.0674962357496875
0.0568333333333333,0.0682092811495206
0.0569999999999999,0.0689231867727029
0.0571666666666666,0.0696379497475484
0.0573333333333333,0.0703535667303541
0.0574999999999999,0.0710700338928349
0.0576666666666666,0.0717873469103707
0.0578333333333333,0.0725055009503555
0.0579999999999999,0.0732244906610833
0.0581666666666666,0.0739443101575617
0.0583333333333333,0.0746649530098316
0.0585,0.0753864122315699
0.0586666666666666,0.0761086802649823
0.0588333333333333,0.0768317489697253
0.0589999999999999,0.0775556096067473
0.0591666666666666,0.0782802528293422
0.0593333333333333,0.0790056686645419
0.0594999999999999,0.0797318465010243
0.0596666666666666,0.0804587750770632
0.0598333333333333,0.081186442463662
0.0599999999999999,0.0819148360497334
0.0601666666666666,0.0826439425286991
0.0603333333333333,0.0833737478839693
0.0604999999999999,0.0841042373716634
0.0606666666666666,0.0848353955062917
0.0608333333333333,0.0855672060463486
0.061,0.0862996519769779
0.0611666666666666,0.0870327154938775
0.0613333333333333,0.0877663779879364
0.0615,0.0885006200289022
0.0616666666666666,0.0892354213480907
0.0618333333333333,0.0899707608217713
0.0619999999999999,0.0907066164546386
0.0621666666666666,0.0914429653623551
0.0623333333333333,0.0921797837550313
0.0625,0.0929170469163107
0.0626666666666666,0.0936547291922549
0.0628333333333333,0.0943928039666992
0.0629999999999999,0.09513124364564
0.0631666666666666,0.0958700196415984
0.0633333333333333,0.0966091023524236
0.0634999999999999,0.097348461143967
0.0636666666666666,0.0980880643277877
0.0638333333333333,0.0988278791507061
0.0639999999999999,0.0995678717676561
0.0641666666666666,0.100308007225205
0.0643333333333333,0.10104824944514
0.0644999999999999,0.101788561202553
0.0646666666666666,0.102528904107157
0.0648333333333333,0.103269238581797
0.065,0.104009523847705
0.0651666666666666,0.104749717900715
0.0653333333333333,0.10548977749277
0.0654999999999999,0.10622965811311
0.0656666666666666,0.106969313968319
0.0658333333333333,0.107708697961787
0.0659999999999999,0.108447761673587
0.0661666666666666,0.109186455343557
0.0663333333333333,0.109924727847982
0.0664999999999999,0.110662526681425
0.0666666666666666,0.111399797938344
0.0668333333333333,0.112136486291807
0.0669999999999999,0.112872534975547
0.0671666666666666,0.113607885760667
0.0673333333333333,0.114342478942871
0.0674999999999999,0.115076253317936
0.0676666666666666,0.115809146164268
0.0678333333333333,0.116541093225472
0.068,0.117272028690083
0.0681666666666666,0.11800188517588
0.0683333333333333,0.118730593704822
0.0685,0.119458083695536
0.0686666666666666,0.120184282937546
0.0688333333333333,0.120909117576255
0.069,0.121632512097968
0.0691666666666666,0.122354389311546
0.0693333333333333,0.123074670334823
0.0695,0.123793274570826
0.0696666666666666,0.124510119704946
0.0698333333333333,0.125225121680574
0.07,0.125938194687472
0.0701666666666666,0.126649251150083
0.0703333333333333,0.127358201712622
0.0705,0.128064955227409
0.0706666666666666,0.128769418739882
0.0708333333333333,0.129471497482725
0.071,0.130171094861587
0.0711666666666666,0.130868112446457
0.0713333333333333,0.131562449962967
0.0715,0.132254005283888
0.0716666666666666,0.1329426744232
0.0718333333333333,0.133628351526568
0.072,0.134310928870658
0.0721666666666666,0.13499029685458
0.0723333333333333,0.135666343998418
0.0725,0.136338956941579
0.0726666666666666,0.137008020438955
0.0728333333333333,0.137673417368883
0.073,0.138335028717701
0.0731666666666666,0.138992733602041
0.0733333333333333,0.13964640925938
0.0735,0.140295931056507
0.0736666666666666,0.140941172497705
0.0738333333333333,0.141582005229908
0.074,0.142218299058988
0.0741666666666666,0.142849921943766
0.0743333333333333,0.143476740029221
0.0745,0.144098617646832
0.0746666666666666,0.144715417333453
0.0748333333333333,0.145326999850273
0.075,0.145933224200608
0.0751666666666666,0.146533947649641
0.0753333333333333,0.14712902574755
0.0755,0.147718312355204
0.0756666666666666,0.148301659667844
0.0758333333333333,0.148878918245056
0.076,0.149449937040764
0.0761666666666666,0.150014563433282
0.0763333333333333,0.150572643264515
0.0765,0.151124020866551
0.0766666666666666,0.15166853911148
0.0768333333333333,0.152206039442852
0.077,0.152736361921265
0.0771666666666666,0.153259345269997
0.0773333333333333,0.153774826920759
0.0775,0.154282643061402
0.0776666666666666,0.154782628688582
0.0778333333333333,0.155274617662587
0.078,0.155758442759436
0.0781666666666666,0.156233935730863
0.0783333333333333,0.156700927365378
0.0785,0.15715924754935
0.0786666666666666,0.157608725331574
0.0788333333333333,0.158049188990194
0.079,0.158480466104626
0.0791666666666666,0.158902383622856
0.0793333333333333,0.159314767936934
0.0795,0.159717444960023
0.0796666666666666,0.160110240203514
0.0798333333333333,0.160492978855225
0.08,0.160865485864247
0.0801666666666666,0.161227586026293
0.0803333333333333,0.161579104066838
0.0804999999999999,0.161919864729825
0.0806666666666666,0.16224969287049
0.0808333333333333,0.162568413547749
0.081,0.16287585211154
0.0811666666666666,0.163171834308909
0.0813333333333333,0.163456186373514
0.0815,0.163728735127492
0.0816666666666666,0.163989308081649
0.0818333333333333,0.164237733537642
0.082,0.164473840690174
0.0821666666666666,0.164697459735167
0.0823333333333333,0.164908421967873
0.0825,0.16510655989899
0.0826666666666666,0.165291707355847
0.0828333333333333,0.165463699591954
0.083,0.165622373397581
0.0831666666666666,0.16576756721012
0.0833333333333333,0.165899121220379
0.0835,0.16601687748758
0.0836666666666666,0.166120680047454
0.0838333333333333,0.166210375023996
0.084,0.166285810739071
0.0841666666666666,0.166346837823325
0.0843333333333333,0.166393309327268
0.0845,0.166425080828513
0.0846666666666666,0.166442010542863
0.0848333333333333,0.166443959430049
0.0849999999999999,0.166430791302697
0.0851666666666666,0.16640237293103
0.0853333333333333,0.166358574146951
0.0854999999999999,0.166299267948097
0.0856666666666666,0.166224330599476
0.0858333333333333,0.166133641731726
0.086,0.166027084439355
0.0861666666666666,0.165904545377914
0.0863333333333333,0.165765914855792
0.0864999999999999,0.165611086924675
0.0866666666666666,0.165439959470132
0.0868333333333333,0.165252434297542
0.087,0.165048417212244
0.0871666666666666,0.164827818101941
0.0873333333333333,0.164590551014339
0.0875,0.164336534229745
0.0876666666666666,0.164065690330636
0.0878333333333333,0.163777946271264
0.088,0.163473233439629
0.0881666666666666,0.163151487717429
0.0883333333333333,0.162812649534865
0.0884999999999999,0.162456663926156
0.0886666666666666,0.162083480574958
0.0888333333333333,0.161693053857961
0.089,0.161285342888314
0.0891666666666666,0.160860311548388
0.0893333333333333,0.160417928523433
0.0895,0.159958167326037
0.0896666666666666,0.159481006323989
0.0898333333333333,0.158986428755095
0.09,0.158474422740999
0.0901666666666666,0.157944981301127
0.0903333333333333,0.157398102354681
0.0905,0.156833788723479
0.0906666666666666,0.156252048125928
0.0908333333333333,0.15565289317367
0.091,0.155036341356966
0.0911666666666666,0.154402415026772
0.0913333333333333,0.153751141377087
0.0915,0.153082552420173
0.0916666666666666,0.152396684954054
0.0918333333333333,0.15169358053177
0.092,0.150973285425395
0.0921666666666666,0.150235850582766
0.0923333333333333,0.149481331581835
0.0924999999999999,0.148709788585017
0.0926666666666666,0.147921286284968
0.0928333333333333,0.147115893848146
0.093,0.14629368485515
0.0931666666666666,0.145454737240989
0.0933333333333333,0.14459913322621
0.0935,0.143726959247686
0.0936666666666666,0.142838305889546
0.0938333333333333,0.141933267807424
0.094,0.141011943649257
0.0941666666666666,0.140074435977392
0.0943333333333333,0.139120851187359
0.0944999999999999,0.138151299421811
0.0946666666666666,0.137165894484081
0.0948333333333333,0.136164753751691
0.0949999999999999,0.135147998086454
0.0951666666666666,0.134115751740227
0.0953333333333333,0.133068142265063
0.0955,0.132005300418686
0.0956666666666666,0.130927360067802
0.0958333333333333,0.129834458092698
0.096,0.128726734291902
0.0961666666666666,0.127604331282714
0.0963333333333333,0.12646739440396
0.0965,0.125316071617618
0.0966666666666666,0.124150513411728
0.0968333333333333,0.122970872699848
0.097,0.121777304724005
0.0971666666666666,0.120569966957648
0.0973333333333333,0.119349019005617
0.0975,0.118114622510282
0.0976666666666666,0.116866941051089
0.0978333333333333,0.115606140054929
0.098,0.114332386695217
0.0981666666666666,0.113045849801468
0.0983333333333333,0.11174669976875
0.0984999999999999,0.110435108462983
0.0986666666666666,0.109111249133104
0.0988333333333333,0.107775296321567
0.099,0.106427425780797
0.0991666666666666,0.105067814383482
0.0993333333333333,0.103696640042156
0.0994999999999999,0.10231408162871
0.0996666666666666,0.100920318891429
0.0998333333333333,0.0995155323807824
0.1,0.0980999033698223
0.100166666666667,0.096673613786432
0.100333333333333,0.0952368461355822
0.1005,0.0937897834335602
0.100666666666667,0.0923326091421548
0.100833333333333,0.0908655070999208
0.101,0.0893886614646878
0.101166666666667,0.0879022566470178
0.101333333333333,0.0864064772602797
0.1015,0.0849015080585157
0.101666666666667,0.0833875338865863
0.101833333333333,0.081864739630164
0.102,0.0803333101657344
0.102166666666667,0.0787934303155189
0.102333333333333,0.0772452848044976
0.1025,0.0756890582194818
0.102666666666667,0.0741249349692258
0.102833333333333,0.0725530992501488
0.103,0.0709737350120317
0.103166666666667,0.0693870259243625
0.103333333333333,0.0677931553519226
0.1035,0.0661923063223145
0.103666666666667,0.064584661506789
0.103833333333333,0.0629704031935932
0.104,0.0613497132704987
0.104166666666667,0.0597227732072086
0.104333333333333,0.058089764037099
0.1045,0.056450866347692
0.104666666666667,0.0548062602635174
0.104833333333333,0.0531561254431262
0.105,0.0515006410662618
0.105166666666667,0.0498399858306707
0.105333333333333,0.0481743379490167
0.1055,0.0465038751447086
0.105666666666667,0.0448287746561731
0.105833333333333,0.0431492132307727
0.106,0.041465367137854
0.106166666666667,0.0397774121662472
0.106333333333333,0.0380855236334341
0.1065,0.0363898763948503
0.106666666666667,0.0346906448516046
0.106833333333333,0.032988002962523
0.107,0.0312821242539875
0.107166666666667,0.0295731818376981
0.107333333333333,0.0278613484216851
0.1075,0.0261467963275581
0.107666666666667,0.024429697508002
0.107833333333333,0.0227102235646404
0.108,0.0209885457647115
0.108166666666667,0.0192648350656786
0.108333333333333,0.0175392621314358
0.1085,0.0158119973557292
0.108666666666667,0.0140832108847036
0.108833333333333,0.0123530726394143
0.109,0.00989811538539103
0.109166666666667,0.00910411078426237
0.109333333333333,0.00662790158223761
0.1095,0.00575301647224217
0.109666666666667,0.00411996173554682
0.109833333333333,0.000924257810413134
0.11,0.00411447586072575
0.110166666666667,0.872230503857791
0.110333333333333,0.870501371747304
0.1105,0.868782148456891
0.110666666666667,0.867072998265951
0.110833333333333,0.865374082471384
0.111,0.863685559424418
0.111166666666667,0.862007584567816
0.111333333333333,0.8603403104674
0.1115,0.858683886833949
0.111666666666667,0.857038460557719
0.111833333333333,0.85540417574306
0.112,0.853781173736856
0.112166666666667,0.852169593162024
0.112333333333333,0.85056956995051
0.1125,0.848981237376091
0.112666666666667,0.847404726089227
0.112833333333333,0.845840164148304
0.113,0.844287677056235
0.113166666666667,0.84274738779354
0.113333333333333,0.841219416852726
0.1135,0.839703882273103
0.113666666666667,0.838200899675579
0.113833333333333,0.836710582296578
0.114,0.835233041022979
0.114166666666667,0.833768384427594
0.114333333333333,0.832316718802755
0.1145,0.830878148194667
0.114666666666667,0.829452774438528
0.114833333333333,0.828040697194026
0.115,0.826642013974541
0.115166666666667,0.825256820188257
0.115333333333333,0.823885209166403
0.1155,0.822527272199078
0.115666666666667,0.821183098567635
0.115833333333333,0.819852775578418
0.116,0.818536388596338
0.116166666666667,0.817234021073543
0.116333333333333,0.815945754586939
0.1165,0.814671668866576
0.116666666666667,0.813411841828112
0.116833333333333,0.812166349603042
0.117,0.810935266570541
0.117166666666667,0.809718665389446
0.117333333333333,0.808516617022516
0.1175,0.80732919077427
0.117666666666667,0.806156454313607
0.117833333333333,0.804998473705833
0.118,0.80385531343991
0.118166666666667,0.802727036457103
0.118333333333333,0.801613704178955
0.1185,0.800515376532471
0.118666666666667,0.799432111979517
0.118833333333333,0.798363967541523
0.119,0.797310998825793
0.119166666666667,0.796273260050224
0.119333333333333,0.795250804068967
0.1195,0.79424368239798
0.119666666666667,0.79325194523592
0.119833333333333,0.792275641491624
0.12,0.791314818804514
0.120166666666667,0.790369523568778
0.120333333333333,0.789439800954503
0.1205,0.788525694930366
0.120666666666667,0.787627248285933
0.120833333333333,0.786744502648587
0.121,0.785877498510155
0.121166666666667,0.785026275241627
0.121333333333333,0.78419087111577
0.1215,0.783371323324722
0.121666666666667,0.782567667999245
0.121833333333333,0.781779940228002
0.122,0.781008174073402
0.122166666666667,0.780252402590998
0.122333333333333,0.779512657845247
0.1225,0.778788970926453
0.122666666666667,0.778081371967235
0.122833333333333,0.777389890157844
0.123,0.776714553761729
0.123166666666667,0.776055390130584
0.123333333333333,0.775412425718447
0.1235,0.774785686096268
0.123666666666667,0.774175195965664
0.123833333333333,0.773580979171621
0.124,0.773003058716001
0.124166666666667,0.77244145677043
0.124333333333333,0.771896194687455
0.1245,0.771367293013196
0.124666666666667,0.770854771498451
0.124833333333333,0.770358649109778
0.125,0.769878944040235
0.125166666666667,0.7694156737193
0.125333333333333,0.768968854823757
0.1255,0.768538503286147
0.125666666666667,0.768124634305184
0.125833333333333,0.767727262353394
0.126,0.767346401186791
0.126166666666667,0.766982063852416
0.126333333333333,0.766634262696289
0.1265,0.766303009371256
0.126666666666667,0.76598831484422
0.126833333333333,0.765690189401817
0.127,0.765408642658856
0.127166666666667,0.765143683563132
0.127333333333333,0.764895320401651
0.1275,0.76466356080607
0.127666666666667,0.764448411758596
0.127833333333333,0.76424987959628
0.128,0.764067970015249
0.128166666666667,0.763902688076108
0.128333333333333,0.763754038207014
0.1285,0.763622024207645
0.128666666666667,0.763506649252347
0.128833333333333,0.763407915893609
0.129,0.783990793770143
0.129166666666667,0.732946110700939
0.129333333333333,0.762521509554511
0.1295,0.836067186114463
0.129666666666667,0.756705278178931
0.129833333333333,0.412266252823152
0.13,0.0202252936616019
0.130166666666667,0.000202608057932115
0.130333333333333,0.000214422434352681
0.1305,0.000226236704025986
0.130666666666667,0.000238048734393432
0.130833333333333,0.00024985639398046
0.131,0.000261657552806236
0.131166666666667,0.000273450082793401
0.131333333333333,0.000285231858179357
0.1315,0.000297000755923322
0.131666666666667,0.000308754656114481
0.131833333333333,0.000320491442379572
0.132,0.000332209002286756
0.132166666666667,0.000343905227749389
0.132333333333333,0.000355578015429679
0.1325,0.000367225267139512
0.132666666666667,0.000378844890237403
0.132833333333333,0.00039043479802689
0.133,0.000401992910151708
0.133166666666667,0.000413517152988891
0.133333333333333,0.00042500546003791
0.1335,0.000436455772309988
0.133666666666667,0.000447866038715581
0.133833333333333,0.000459234216443282
0.134,0.000470558271344246
0.134166666666667,0.00048183617830826
0.134333333333333,0.000493065921639099
0.1345,0.000504245495424663
0.134666666666667,0.000515372903907189
0.134833333333333,0.000526446161849549
0.135,0.000537463294894979
0.135166666666667,0.000548422339925596
0.135333333333333,0.000559321345421507
0.1355,0.000570158371808857
0.135666666666667,0.00058093149180744
0.135833333333333,0.000591638790777514
0.136,0.000602278367060612
0.136166666666667,0.000612848332312916
0.136333333333333,0.000623346811838584
0.1365,0.000633771944921817
0.136666666666667,0.000644121885148865
0.136833333333333,0.000654394800726565
0.137,0.000664588874801762
0.137166666666667,0.000674702305774296
0.137333333333333,0.000684733307599448
0.1375,0.000694680110095062
0.137666666666667,0.000704540959241074
0.137833333333333,0.000714314117472779
0.138,0.000723997863969156
0.138166666666667,0.000733590494941052
0.138333333333333,0.000743090323912956
0.1385,0.000752495681996963
0.138666666666667,0.000761804918163157
0.138833333333333,0.000771016399512615
0.139,0.000780128511536442
0.139166666666667,0.000789139658372353
0.139333333333333,0.000798048263060296
0.1395,0.000806852767794146
0.139666666666667,0.000815551634158379
0.139833333333333,0.00082414334337317
0.14,0.00083262639652755
0.140166666666667,0.00084099931481053
0.140333333333333,0.000849260639734144
0.1405,0.000857408933355098
0.140666666666667,0.000865442778494714
0.140833333333333,0.000873360778943842
0.141,0.000881161559674451
0.141166666666667,0.000888843767040352
0.141333333333333,0.00089640606897636
0.1415,0.000903847155188843
0.141666666666667,0.000911165737345335
0.141833333333333,0.000918360549262536
0.142,0.000925430347078799
0.142166666666667,0.000932373909435203
0.142333333333333,0.000939190037643518
0.1425,0.000945877555854627
0.142666666666667,0.000952435311217697
0.142833333333333,0.000958862174039446
0.143,0.000965157037940494
0.143166666666667,0.000971318819998193
0.143333333333333,0.000977346460896895
0.1435,0.000983238925066274
0.143666666666667,0.000988995200819961
0.143833333333333,0.000994614300485121
0.144,0.00100009526053261
0.144166666666667,0.00100543714170416
0.144333333333333,0.00101063902912753
0.1445,0.00101570003243654
0.144666666666667,0.00102061928588326
0.144833333333333,0.00102539594844779
0.145,0.00103002920394087
0.145166666666667,0.00103451826110629
0.145333333333333,0.00103886235372203
0.1455,0.00104306074068649
0.145666666666667,0.00104711270611706
0.145833333333333,0.00105101755943109
0.146,0.00105477463543245
0.146166666666667,0.00105838329438865
0.146333333333333,0.00106184292210806
0.1465,0.00106515293001514
0.146666666666667,0.00106831275521438
0.146833333333333,0.00107132186056161
0.147,0.00107417973472315
0.147166666666667,0.00107688589223788
0.147333333333333,0.00107943987357101
0.1475,0.00108184124516734
0.147666666666667,0.00108408959950453
0.147833333333333,0.00108618455513238
0.148,0.00108812575672495
0.148166666666667,0.00108991287511371
0.148333333333333,0.00109154560732924
0.1485,0.00109302367663263
0.148666666666667,0.00109434683254741
0.148833333333333,0.00109551485089043
0.149,0.00109652753379036
0.149166666666667,0.00109738470971789
0.149333333333333,0.00109808623349814
0.1495,0.00109863198633106
0.149666666666667,0.00109902187580229
0.149833333333333,0.0010992558358935
0.15,0.00109933382699312


==> data/straight_B_at_y=0.065_p=7_128x128_p-ver.txt <==
x,y
0,0.000188612727799731
0.000166666666666667,0.000188572667551481
0.000333333333333333,0.00018845249308813
0.0005,0.000188252223253552
0.000666666666666666,0.000187971889452264
0.000833333333333333,0.000187611535646729
0.001,0.000187171218353463
0.00116666666666667,0.000186651006637945
0.00133333333333333,0.000186050982108656
0.0015,0.000185371238909602
0.00166666666666667,0.000184611883712053
0.00183333333333333,0.000183773035705036
0.002,0.0001828548265846
0.00216666666666667,0.000181857400541984
0.00233333333333333,0.000180780914250767
0.0025,0.000179625536852339
0.00266666666666667,0.000178391449941136
0.00283333333333333,0.000177078847547591
0.003,0.000175687936120624
0.00316666666666667,0.000174218934508639
0.00333333333333333,0.000172672073939364
0.0035,0.000171047597998412
0.00366666666666667,0.000169345762606438
0.00383333333333333,0.000167566835995495
0.004,0.000165711098683509
0.00416666666666666,0.000163778843447767
0.00433333333333333,0.000161770375297094
0.0045,0.000159686011442645
0.00466666666666666,0.000157526081267103
0.00483333333333333,0.000155290926293325
0.005,0.000152980900150112
0.00516666666666666,0.000150596368538168
0.00533333333333333,0.000148137709193665
0.0055,0.000145605311850605
0.00566666666666666,0.000142999578201689
0.00583333333333333,0.00014032092185792
0.006,0.000137569768306131
0.00616666666666666,0.000134746554865915
0.00633333333333333,0.00013185173064391
0.0065,0.000128885756487461
0.00666666666666666,0.000125849104936124
0.00683333333333333,0.000122742260171754
0.00699999999999999,0.00011956571796719
0.00716666666666666,0.000116319985632606
0.00733333333333333,0.000113005581961219
0.0075,0.000109623037172558
0.00766666666666666,0.000106172892854032
0.00783333333333333,0.000102655701901256
0.00799999999999999,9.90720284564783e-05
0.00816666666666666,9.54224478447476e-05
0.00833333333333333,9.17075465093897e-05
0.00849999999999999,8.79279219444038e-05
0.00866666666666666,8.40841826260065e-05
0.00883333333333332,8.0176947942182e-05
0.00899999999999999,7.62068481201646e-05
0.00916666666666666,7.21745241520904e-05
0.00933333333333333,6.80806277192283e-05
0.00949999999999999,6.39258211136496e-05
0.00966666666666666,5.97107771588534e-05
0.00983333333333333,5.54361791276222e-05
0.00999999999999999,5.11027206588083e-05
0.0101666666666667,4.67111056715546e-05
0.0103333333333333,4.22620482779406e-05
0.0105,3.77562726939423e-05
0.0106666666666667,3.31945131475296e-05
0.0108333333333333,2.85775137862911e-05
0.011,2.39060285817184e-05
0.0111666666666667,1.91808212323916e-05
0.0113333333333333,1.44026650649276e-05
0.0115,9.57234293314927e-06
0.0116666666666667,4.69064711509057e-06
0.0118333333333333,2.41620791705359e-07
0.012,5.22364997685614e-06
0.0121666666666667,1.02546205260682e-05
0.0123333333333333,1.53337035313816e-05
0.0125,2.04600612038308e-05
0.0126666666666667,2.56328469879653e-05
0.0128333333333333,3.08512056778563e-05
0.013,3.61142735356527e-05
0.0131666666666667,4.14211784114122e-05
0.0133333333333333,4.67710398651154e-05
0.0135,5.21629692905426e-05
0.0136666666666667,5.75960700409126e-05
0.0138333333333333,6.30694375562546e-05
0.014,6.85821594928058e-05
0.0141666666666667,7.41333158541355e-05
0.0143333333333333,7.97219791237252e-05
0.0145,8.53472144000657e-05
0.0146666666666667,9.10080795325062e-05
0.0148333333333333,9.6703625259545e-05
0.015,0.000102432895348703
0.0151666666666667,0.000108194926737547
0.0153333333333333,0.000113988749677242
0.0155,0.000119813387876895
0.0156666666666667,0.000125667858649705
0.0158333333333333,0.000131551173061091
0.016,0.000137462336078134
0.0161666666666667,0.000143400346719894
0.0163333333333333,0.000149364198210309
0.0165,0.000155352878131781
0.0166666666666666,0.000161365368580316
0.0168333333333333,0.000167400646322228
0.017,0.000173457682952096
0.0171666666666667,0.000179535445051922
0.0173333333333333,0.000185632894351876
0.0175,0.000191748987892017
0.0176666666666666,0.0001978826781853
0.0178333333333333,0.000204032913381977
0.018,0.000210198637434947
0.0181666666666667,0.000216378790266199
0.0183333333333333,0.000222572307934571
0.0185,0.000228778122804455
0.0186666666666667,0.000234995163715375
0.0188333333333333,0.000241222356152897
0.019,0.000247458622420161
0.0191666666666666,0.000253702881810637
0.0193333333333333,0.000259954050781515
0.0195,0.000266211043128156
0.0196666666666667,0.000272472770159318
0.0198333333333333,0.000278738140873147
0.02,0.0252481251264039
0.0201666666666666,0.597749626526598
0.0203333333333333,1.18610517088406
0.0205,1.29429010683969
0.0206666666666666,1.0821917283011
0.0208333333333333,1.06517304850544
0.021,1.25647958902063
0.0211666666666666,1.14017628686355
0.0213333333333333,1.14022099277865
0.0215,1.14027133197983
0.0216666666666666,1.14032724906606
0.0218333333333333,1.140388681617
0.022,1.14045556021804
0.0221666666666666,1.14052780848714
0.0223333333333333,1.14060534310445
0.0225,1.14068807384644
0.0226666666666666,1.14077590362112
0.0228333333333333,1.14086872850751
0.023,1.14096643779693
0.0231666666666666,1.14106891403921
0.0233333333333333,1.14117603309052
0.0235,1.14128766416382
0.0236666666666666,1.14140366988518
0.0238333333333333,1.14152390635059
0.024,1.14164822318729
0.0241666666666666,1.14177646361756
0.0243333333333333,1.14190846452836
0.0245,1.14204405654124
0.0246666666666666,1.14218306408674
0.0248333333333333,1.14232530548431
0.025,1.14247059302357
0.0251666666666666,1.14261873304901
0.0253333333333333,1.1427695260509
0.0255,1.14292276675652
0.0256666666666666,1.14307824422808
0.0258333333333333,1.14323574196377
0.026,1.14339503800132
0.0261666666666666,1.14355590502575
0.0263333333333333,1.14371811048434
0.0265,1.14388141669999
0.0266666666666666,1.14404558099397
0.0268333333333333,1.14421035580961
0.027,1.14437548884017
0.0271666666666666,1.14454072316197
0.0273333333333333,1.14470579737341
0.0275,1.14487044573203
0.0276666666666666,1.1450343983031
0.0278333333333333,1.14519738110718
0.028,1.14535911627435
0.0281666666666666,1.14551932220254
0.0283333333333333,1.1456777137188
0.0285,1.14583400224479
0.0286666666666666,1.14598789596899
0.0288333333333333,1.14613910001945
0.029,1.14628731664289
0.0291666666666666,1.14643224538728
0.0293333333333333,1.14657358328872
0.0295,1.14671102505995
0.0296666666666666,1.14684426328861
0.0298333333333333,1.14697298863094
0.03,1.14709689001687
0.0301666666666666,1.14721565485375
0.0303333333333333,1.1473289692356
0.0305,1.14743651815602
0.0306666666666666,1.14753798572554
0.0308333333333333,1.14763305538439
0.031,1.14772141013292
0.0311666666666666,1.14780273274877
0.0313333333333333,1.14787670601932
0.0315,1.14794301297054
0.0316666666666666,1.14800133709679
0.0318333333333333,1.14805136259775
0.032,1.14809277461783
0.0321666666666666,1.1481252594782
0.0323333333333333,1.14814850492162
0.0325,1.1481622003516
0.0326666666666666,1.14816603707555
0.0328333333333333,1.14815970854754
0.033,1.14814291061783
0.0331666666666666,1.14811534176246
0.0333333333333333,1.1480767033459
0.0335,1.14802669985304
0.0336666666666666,1.14796503913766
0.0338333333333333,1.1478914326657
0.034,1.14780559575527
0.0341666666666666,1.14770724781818
0.0343333333333333,1.14759611260218
0.0345,1.14747191842335
0.0346666666666666,1.1473343984042
0.0348333333333333,1.14718329070556
0.035,1.14701833875561
0.0351666666666666,1.14683929147905
0.0353333333333333,1.14664590351062
0.0355,1.14643793543276
0.0356666666666666,1.14621515397015
0.0358333333333333,1.14597733221396
0.036,1.14572424982162
0.0361666666666666,1.14545569321827
0.0363333333333333,1.14517145579551
0.0364999999999999,1.14487133809855
0.0366666666666666,1.14455514800659
0.0368333333333333,1.14422270091716
0.0369999999999999,1.14387381991224
0.0371666666666666,1.14350833592407
0.0373333333333333,1.14312608789194
0.0375,1.14272692291337
0.0376666666666666,1.14231069637653
0.0378333333333333,1.14187727211623
0.038,1.14142652251485
0.0381666666666666,1.14095832863762
0.0383333333333333,1.14047258033405
0.0384999999999999,1.13996917633991
0.0386666666666666,1.13944802438003
0.0388333333333333,1.13890904121602
0.0389999999999999,1.13835215276931
0.0391666666666666,1.13777729417033
0.0393333333333333,1.13718440976752
0.0394999999999999,1.13657345324571
0.0396666666666666,1.13594438763117
0.0398333333333333,1.1352971851498
0.0399999999999999,0.00995743172212001
0.0401666666666666,0.00179611682873895
0.0403333333333333,0.000528781602036325
0.0404999999999999,0.0028107528964507
0.0406666666666666,0.00223631695572134
0.0408333333333333,0.00244569424580113
0.0409999999999999,0.00235787768282046
0.0411666666666666,0.00432601594404741
0.0413333333333333,0.00498480759204459
0.0414999999999999,0.00564370315915773
0.0416666666666666,0.00630271502273796
0.0418333333333333,0.00696185554588792
0.0419999999999999,0.00762113707445554
0.0421666666666666,0.00828057193626075
0.0423333333333333,0.00894017244444109
0.0424999999999999,0.00959995088622393
0.0426666666666666,0.0102599195296703
0.0428333333333333,0.0109200906188722
0.0429999999999999,0.0115804763738733
0.0431666666666666,0.0122410889874681
0.0433333333333333,0.0129019406231443
0.0434999999999999,0.0135630434180213
0.0436666666666666,0.0142244094754146
0.0438333333333333,0.0148860508639347
0.0439999999999999,0.015547979620956
0.0441666666666666,0.0162102077461964
0.0443333333333333,0.0168727471984785
0.0444999999999999,0.0175356099006195
0.0446666666666666,0.0181988077282435
0.0448333333333333,0.018862352519163
0.0449999999999999,0.0195262560583513
0.0451666666666666,0.0201905300874927
0.0453333333333333,0.0208551862969159
0.0454999999999999,0.021520236322183
0.0456666666666666,0.0221856917486717
0.0458333333333333,0.0228515640989182
0.0459999999999999,0.0235178648431832
0.0461666666666666,0.0241846053841705
0.0463333333333333,0.0248517970642837
0.0464999999999999,0.0255194511581495
0.0466666666666666,0.0261875788699505
0.0468333333333333,0.0268561913348308
0.0469999999999999,0.0275252996096474
0.0471666666666666,0.0281949146786363
0.0473333333333333,0.0288650474406502
0.0474999999999999,0.0295357087151012
0.0476666666666666,0.0302069092341896
0.0478333333333333,0.0308786596389076
0.0479999999999999,0.0315509704795323
0.0481666666666666,0.0322238522102693
0.0483333333333333,0.0328973151869976
0.0484999999999999,0.0335713696583237
0.0486666666666666,0.0342460257709922
0.0488333333333333,0.034921293561711
0.0489999999999999,0.0355971829495814
0.0491666666666666,0.0362737037393054
0.0493333333333333,0.0369508656137025
0.0494999999999999,0.037628678127933
0.0496666666666666,0.0383071507091584
0.0498333333333333,0.0389862926495418
0.0499999999999999,0.0396661131024734
0.0501666666666666,0.0403466210786954
0.0503333333333333,0.0410278254404138
0.0504999999999999,0.0417097348989766
0.0506666666666666,0.0423923580076987
0.0508333333333333,0.0430757031556062
0.0509999999999999,0.0437597785665032
0.0511666666666666,0.0444445922924282
0.0513333333333333,0.0451301522046413
0.0514999999999999,0.0458164659921401
0.0516666666666666,0.0465035411564602
0.0518333333333333,0.0471913850026555
0.0519999999999999,0.047880004634342
0.0521666666666666,0.04856940694972
0.0523333333333333,0.0492595986347264
0.0524999999999999,0.0499505861541721
0.0526666666666666,0.0506423757482491
0.0528333333333333,0.051334973426352
0.0529999999999999,0.0520283849558064
0.0531666666666666,0.0527226158610919
0.0533333333333333,0.0534176714117487
0.0534999999999999,0.0541135566180722
0.0536666666666666,0.054810276223685
0.0538333333333333,0.05550783469542
0.0539999999999999,0.0562062362189316
0.0541666666666666,0.0569054846904536
0.0543333333333333,0.0576055837040431
0.0544999999999999,0.0583065365502371
0.0546666666666666,0.0590083462055723
0.0548333333333333,0.0597110153190563
0.0549999999999999,0.0604145462101302
0.0551666666666666,0.0611189408590154
0.0553333333333333,0.0618242008936271
0.0554999999999999,0.0625303275811343
0.0556666666666666,0.0632373218224946
0.0558333333333333,0.0639451841416387
0.0559999999999999,0.0646539146710785
0.0561666666666666,0.0653635131466405
0.0563333333333333,0.0660739788991975
0.0564999999999999,0.066785310837321
0.0566666666666666,0.0674975074419251
0.0568333333333333,0.0682105667542787
0.0569999999999999,0.0689244863667942
0.0571666666666666,0.06963926340829
0.0573333333333333,0.0703548945348158
0.0574999999999999,0.0710713759204325
0.0576666666666666,0.071788703240276
0.0578333333333333,0.0725068716631513
0.0579999999999999,0.0732258758372758
0.0581666666666666,0.07394570987913
0.0583333333333333,0.074666367359718
0.0584999999999999,0.0753878412928442
0.0586666666666666,0.0761101241223909
0.0588333333333333,0.0768332077073027
0.0589999999999999,0.0775570833111113
0.0591666666666666,0.0782817415863549
0.0593333333333333,0.0790071725608588
0.0594999999999999,0.0797333656257524
0.0596666666666666,0.0804603095185669
0.0598333333333333,0.081187992310857
0.0599999999999999,0.0819164013920579
0.0601666666666666,0.0826455234576959
0.0603333333333333,0.0833753444904172
0.0604999999999999,0.0841058497476384
0.0606666666666666,0.0848370237450114
0.0608333333333333,0.0855688502404143
0.0609999999999999,0.0863013122206978
0.0611666666666666,0.0870343918813162
0.0613333333333333,0.0877680706148651
0.0614999999999999,0.0885023289895316
0.0616666666666666,0.0892371467396163
0.0618333333333333,0.0899725027411886
0.062,0.0907083749976113
0.0621666666666666,0.0914447406284311
0.0623333333333333,0.0921815758407539
0.0624999999999999,0.0929188559213169
0.0626666666666666,0.0936565552150644
0.0628333333333333,0.0943946471062541
0.0629999999999999,0.0951331040021899
0.0631666666666666,0.0958718973155397
0.0633333333333333,0.0966109974439242
0.0634999999999999,0.0973503737525753
0.0636666666666666,0.0980899945562858
0.0638333333333333,0.0988298270988845
0.0639999999999999,0.0995698375368608
0.0641666666666666,0.100309990917993
0.0643333333333333,0.101050251162717
0.0644999999999999,0.101790581046761
0.0646666666666666,0.102530942179239
0.0648333333333333,0.103271294984113
0.0649999999999999,0.1040115986822
0.0651666666666666,0.10475181126853
0.0653333333333333,0.105491889496191
0.0654999999999999,0.106231788854367
0.0656666666666666,0.10697146354908
0.0658333333333333,0.107710866480442
0.0659999999999999,0.108449949233639
0.0661666666666666,0.109188662044376
0.0663333333333333,0.10992695379015
0.0664999999999999,0.110664771965442
0.0666666666666666,0.111402062662829
0.0668333333333333,0.112138770557022
0.0669999999999999,0.1128748388776
0.0671666666666666,0.113610209399096
0.0673333333333333,0.114344822413964
0.0674999999999999,0.115078616717672
0.0676666666666666,0.115811529588787
0.0678333333333333,0.116543496769484
0.0679999999999999,0.117274452447979
0.0681666666666666,0.118004329237872
0.0683333333333333,0.118733058164952
0.0684999999999999,0.119460568643429
0.0686666666666666,0.120186788462187
0.0688333333333333,0.120911643766605
0.069,0.121635059040891
0.0691666666666666,0.12235695709408
0.0693333333333333,0.123077259035612
0.0695,0.123795884276618
0.0696666666666666,0.124512750494488
0.0698333333333333,0.125227773632829
0.07,0.125940867880693
0.0701666666666666,0.126651945658798
0.0703333333333333,0.12736091761021
0.0705,0.128067692584488
0.0706666666666666,0.128772177625706
0.0708333333333333,0.129474277963998
0.071,0.130173897002525
0.0711666666666666,0.130870936308954
0.0713333333333333,0.131565295606554
0.0715,0.132256872765496
0.0716666666666666,0.132945563795557
0.0718333333333333,0.133631262841787
0.072,0.134313862176047
0.0721666666666666,0.134993252195212
0.0723333333333333,0.135669321416607
0.0725,0.136341956475544
0.0726666666666666,0.137011042124335
0.0728333333333333,0.13767646123565
0.073,0.138338094795106
0.0731666666666666,0.138995821913887
0.0733333333333333,0.139649519825484
0.0735,0.140299063893824
0.0736666666666666,0.140944327618934
0.0738333333333333,0.141585182645182
0.074,0.142221498765003
0.0741666666666666,0.142853143944273
0.0743333333333333,0.143479984318124
0.0745,0.144101884213387
0.0746666666666666,0.14471870616319
0.0748333333333333,0.145330310923446
0.075,0.14593655749095
0.0751666666666666,0.146537303127591
0.0753333333333333,0.147132403377097
0.0755,0.147721712094767
0.0756666666666666,0.148305081470549
0.0758333333333333,0.148882362058318
0.076,0.14945340280603
0.0761666666666666,0.150018051086414
0.0763333333333333,0.15057615273365
0.0765,0.151127552075138
0.0766666666666666,0.151672091976029
0.0768333333333333,0.152209613873208
0.077,0.152739957820841
0.0771666666666666,0.153262962535793
0.0773333333333333,0.153778465440335
0.0775,0.154286302719738
0.0776666666666666,0.154786309361748
0.0778333333333333,0.15527831921692
0.078,0.155762165055715
0.0781666666666666,0.156237678623471
0.0783333333333333,0.156704690699124
0.0784999999999999,0.157163031162739
0.0786666666666666,0.157612529053813
0.0788333333333333,0.158053012643754
0.0789999999999999,0.158484309504049
0.0791666666666666,0.158906246573461
0.0793333333333333,0.159318650236336
0.0795,0.159721346398521
0.0796666666666666,0.160114160559534
0.0798333333333333,0.160496917903667
0.0799999999999999,0.160869443370274
0.0801666666666666,0.161231561742759
0.0803333333333333,0.161583097740345
0.0804999999999999,0.161923876099464
0.0806666666666666,0.162253721663473
0.0808333333333333,0.16257245948745
0.081,0.162879914904646
0.0811666666666666,0.163175913658705
0.0813333333333333,0.16346028197388
0.0814999999999999,0.163732846662487
0.0816666666666666,0.163993435225552
0.0818333333333333,0.164241875956968
0.082,0.164477998041209
0.0821666666666666,0.164701631666181
0.0823333333333333,0.164912608117228
0.0825,0.165110759896514
0.0826666666666666,0.165295920821567
0.0828333333333333,0.165467926137253
0.0829999999999999,0.165626612625737
0.0831666666666666,0.165771818713511
0.0833333333333333,0.165903384584628
0.0834999999999999,0.166021152288637
0.0836666666666666,0.166124965852155
0.0838333333333332,0.166214671390352
0.0839999999999999,0.166290117217217
0.0841666666666666,0.166351153954876
0.0843333333333333,0.166397634643811
0.0844999999999999,0.166429414856669
0.0846666666666666,0.166446352797596
0.0848333333333333,0.166448309420397
0.0849999999999999,0.166435148529117
0.0851666666666666,0.16640673688586
0.0853333333333333,0.166362944315632
0.0854999999999999,0.166303643808766
0.0856666666666666,0.166228711622299
0.0858333333333333,0.166138027378874
0.0859999999999999,0.166031474168453
0.0861666666666666,0.165908938638652
0.0863333333333333,0.165770311090244
0.0865,0.165615485570678
0.0866666666666666,0.165444359958266
0.0868333333333333,0.165256836052426
0.0869999999999999,0.165052819653373
0.0871666666666666,0.164832220643132
0.0873333333333333,0.164594953063976
0.0874999999999999,0.164340935191629
0.0876666666666666,0.164070089603955
0.0878333333333333,0.163782343250579
0.0879999999999999,0.163477627515469
0.0881666666666666,0.163155878276511
0.0883333333333333,0.162817035960604
0.0884999999999999,0.16246104559769
0.0886666666666666,0.162087856869015
0.0888333333333333,0.161697424149255
0.089,0.161289706547345
0.0891666666666666,0.160864667945572
0.0893333333333333,0.1604222770251
0.0894999999999999,0.159962507299295
0.0896666666666666,0.159485337132844
0.0898333333333333,0.15899074976262
0.0899999999999999,0.158478733311267
0.0901666666666666,0.157949280795794
0.0903333333333333,0.157402390136863
0.0905,0.156838064155922
0.0906666666666666,0.156256310572036
0.0908333333333333,0.15565714199687
0.091,0.155040575922857
0.0911666666666666,0.15440663470186
0.0913333333333333,0.153755345529846
0.0915,0.153086740420528
0.0916666666666666,0.152400856174747
0.0918333333333333,0.151697734348107
0.092,0.150977421215075
0.0921666666666666,0.150239967726456
0.0923333333333333,0.149485429464572
0.0925,0.148713866594635
0.0926666666666666,0.147925343813734
0.0928333333333333,0.147119930290676
0.0929999999999999,0.146297699613375
0.0931666666666666,0.145458729719801
0.0933333333333333,0.144603102834421
0.0934999999999999,0.143730905401304
0.0936666666666666,0.142842228009106
0.0938333333333333,0.141937165317942
0.0939999999999999,0.141015815982532
0.0941666666666666,0.140078282571399
0.0943333333333333,0.139124671484941
0.0945,0.138155092873136
0.0946666666666666,0.13716966054553
0.0948333333333333,0.136168491886123
0.0949999999999999,0.135151707763838
0.0951666666666666,0.134119432436744
0.0953333333333333,0.133071793464978
0.0955,0.132008921612837
0.0956666666666666,0.130930950753812
0.0958333333333333,0.129838017776985
0.0959999999999999,0.128730262487958
0.0961666666666666,0.127607827510407
0.0963333333333333,0.126470858192615
0.0964999999999999,0.12531950250387
0.0966666666666666,0.124153910938975
0.0968333333333333,0.122974236421062
0.0969999999999999,0.121780634199708
0.0971666666666666,0.120573261755105
0.0973333333333333,0.119352278702561
0.0974999999999999,0.11811784668998
0.0976666666666666,0.116870129307104
0.0978333333333333,0.115609291987881
0.098,0.114335501913232
0.0981666666666666,0.11304892792284
0.0983333333333333,0.111749740419022
0.0984999999999999,0.110438111274921
0.0986666666666666,0.109114213747506
0.0988333333333333,0.107778222389416
0.099,0.106430312959035
0.0991666666666666,0.105070662338128
0.0993333333333333,0.103699448447392
0.0994999999999999,0.102316850165768
0.0996666666666666,0.100923047250173
0.0998333333333333,0.0995182202583596
0.0999999999999999,0.0981025504719379
0.100166666666667,0.096676219825483
0.100333333333333,0.0952394108317144
0.1005,0.093792306515488
0.100666666666667,0.0923350903453432
0.100833333333333,0.0908679461670991
0.101,0.0893910581447257
0.101166666666667,0.0879046106985115
0.101333333333333,0.0864087884471149
0.1015,0.0849037761515643
0.101666666666667,0.0833897586647106
0.101833333333333,0.0818669208785085
0.102,0.0803354476757347
0.102166666666667,0.0787955238844296
0.102333333333333,0.0772473342379057
0.1025,0.0756910633279411
0.102666666666667,0.0741268955702185
0.102833333333333,0.0725550151670492
0.103,0.0709756060737598
0.103166666666667,0.0693888519667338
0.103333333333333,0.0677949362157535
0.1035,0.0661940418542323
0.103666666666667,0.0645863515591957
0.103833333333333,0.0629720476237723
0.104,0.0613513119416528
0.104166666666667,0.0597243259880051
0.104333333333333,0.0580912708007524
0.1045,0.0564523269714239
0.104666666666667,0.0548076746316835
0.104833333333333,0.0531574934428047
0.105,0.0515019625906847
0.105166666666667,0.0498412607772287
0.105333333333333,0.0481755662182995
0.1055,0.0465050566452931
0.105666666666667,0.0448299092949898
0.105833333333333,0.0431503009248808
0.106,0.0414664078041858
0.106166666666667,0.0397784057279151
0.106333333333333,0.0380864700176147
0.1065,0.0363907755306843
0.106666666666667,0.0346914966738959
0.106833333333333,0.0329888074086822
0.107,0.0312828812656101
0.107166666666667,0.0295738913591162
0.107333333333333,0.0278620104011374
0.1075,0.0261474107169009
0.107666666666667,0.0244302642621903
0.107833333333333,0.0227107426399572
0.108,0.0209890171262436
0.108166666666667,0.0192652586754359
0.108333333333333,0.0175396379579591
0.1085,0.0158123253691496
0.108666666666667,0.0140834910586885
0.108833333333333,0.0123533049516655
0.109,0.011630067456258
0.109166666666667,0.00932300485817814
0.109333333333333,0.00724396550853295
0.1095,0.00456083834802225
0.109666666666667,0.00489057625449455
0.109833333333333,0.000858994768809818
0.11,0.00766617104832669
0.110166666666667,0.871818278720455
0.110333333333333,0.870089455397462
0.1105,0.868370539410906
0.110666666666667,0.866661695175618
0.110833333333333,0.864963083854474
0.111,0.863274863670962
0.111166666666667,0.861597189995785
0.111333333333333,0.859930215256553
0.1115,0.858274089049492
0.111666666666667,0.856628958180344
0.111833333333333,0.854994966633003
0.112,0.853372255649046
0.112166666666667,0.851760963745195
0.112333333333333,0.850161226744266
0.1125,0.84857317781837
0.112666666666667,0.846996947507493
0.112833333333333,0.845432663769637
0.113,0.843880452002165
0.113166666666667,0.842340435082535
0.113333333333333,0.840812733400781
0.1135,0.839297464894146
0.113666666666667,0.837794745084217
0.113833333333333,0.836304687102227
0.114,0.834827401739658
0.114166666666667,0.833362997469392
0.114333333333333,0.831911580485205
0.1145,0.830473254736005
0.114666666666667,0.829048121961224
0.114833333333333,0.827636281721891
0.115,0.826237831441762
0.115166666666667,0.824852866431764
0.115333333333333,0.823481479929263
0.1155,0.82212376313299
0.115666666666667,0.820779805233545
0.115833333333333,0.81944969344565
0.116,0.818133513045055
0.116166666666667,0.816831347394863
0.116333333333333,0.81554327798533
0.1165,0.81426938445818
0.116666666666667,0.813009744643199
0.116833333333333,0.811764434587707
0.117,0.810533528586362
0.117166666666667,0.809317099215113
0.117333333333333,0.808115217353959
0.1175,0.806927952225958
0.117666666666667,0.805755371421267
0.117833333333333,0.80459754092485
0.118,0.803454525147284
0.118166666666667,0.802326386953875
0.118333333333333,0.801213187687283
0.1185,0.800114987203334
0.118666666666667,0.799031843886707
0.118833333333333,0.797963814686449
0.119,0.796910955137389
0.119166666666667,0.79587331938683
0.119333333333333,0.794850960219076
0.1195,0.793843929080458
0.119666666666667,0.792852276102321
0.119833333333333,0.791876050126748
0.12,0.79091529872698
0.120166666666667,0.789970068232544
0.120333333333333,0.789040403750397
0.1205,0.788126349186631
0.120666666666667,0.787227947269058
0.120833333333333,0.786345239565714
0.121,0.785478266508566
0.121166666666667,0.784627067411165
0.121333333333333,0.783791680488967
0.1215,0.78297214287863
0.121666666666667,0.782168490656626
0.121833333333333,0.781380758858545
0.122,0.780608981493522
0.122166666666667,0.779853191566996
0.122333333333333,0.779113421093605
0.1225,0.778389701115015
0.122666666666667,0.777682061716089
0.122833333333333,0.776990532041364
0.123,0.776315140309243
0.123166666666667,0.775655913827344
0.123333333333333,0.775012879007565
0.1235,0.774386061379583
0.123666666666667,0.773775485604804
0.123833333333333,0.773181175489646
0.124,0.772603153998631
0.124166666666667,0.772041443267014
0.124333333333333,0.77149606461248
0.1245,0.770967038547587
0.124666666666667,0.770454384790841
0.124833333333333,0.76995812227786
0.125,0.769478269171887
0.125166666666667,0.769014842874281
0.125333333333333,0.768567860034725
0.1255,0.768137336560214
0.125666666666667,0.767723287624718
0.125833333333333,0.767325727678395
0.126,0.766944670455403
0.126166666666667,0.76658012898256
0.126333333333333,0.766232115587252
0.1265,0.76590064190496
0.126666666666667,0.765585718886039
0.126833333333333,0.765287356803038
0.127,0.765005565257452
0.127166666666667,0.764740353185156
0.127333333333333,0.764491728862893
0.1275,0.764259699913623
0.127666666666667,0.7640442733119
0.127833333333333,0.763845455388557
0.128,0.763663251835708
0.128166666666667,0.763497667710454
0.128333333333333,0.763348707439361
0.1285,0.763216374822317
0.128666666666667,0.763100673034828
0.128833333333333,0.763001604632272
0.129,0.84076133893009
0.129166666666667,0.712718900258213
0.129333333333333,0.724074564689066
0.1295,0.865967189713236
0.129666666666667,0.793578397591734
0.129833333333333,0.399928554587044
0.13,0.0168930597634731
0.130166666666667,0.000202503471189364
0.130333333333333,0.000214315480770987
0.1305,0.000226127382477497
0.130666666666667,0.000237937044204572
0.130833333333333,0.000249742334931332
0.131,0.000261541125129853
0.131166666666667,0.000273331287176353
0.131333333333333,0.000285110695761535
0.1315,0.000296877228297793
0.131666666666667,0.000308628765325897
0.131833333333333,0.000320363190923649
0.132,0.000332078393111629
0.132166666666667,0.000343772264252676
0.132333333333333,0.000355442701458235
0.1325,0.000367087606989209
0.132666666666667,0.000378704888650541
0.132833333333333,0.00039029246019235
0.133,0.000401848241703288
0.133166666666667,0.000413370160002995
0.133333333333333,0.00042485614903359
0.1335,0.000436304150246814
0.133666666666667,0.000447712112990136
0.133833333333333,0.000459077994890984
0.134,0.000470399762234364
0.134166666666667,0.000481675390342504
0.134333333333333,0.000492902863951047
0.1345,0.000504080177576231
0.134666666666667,0.00051520533588601
0.134833333333333,0.000526276354068932
0.135,0.000537291258187766
0.135166666666667,0.000548248085545905
0.135333333333333,0.000559144885038353
0.1355,0.000569979717505028
0.135666666666667,0.000580750656077938
0.135833333333333,0.000591455786525347
0.136,0.00060209320759244
0.136166666666667,0.000612661031338242
0.136333333333333,0.000623157383467178
0.1365,0.000633580403658475
0.136666666666667,0.000643928245889985
0.136833333333333,0.000654199078759383
0.137,0.00066439108579972
0.137166666666667,0.000674502465791094
0.137333333333333,0.000684531433068684
0.1375,0.000694476217826717
0.137666666666667,0.000704335066415631
0.137833333333333,0.000714106241638198
0.138,0.000723788023038166
0.138166666666667,0.000733378707187135
0.138333333333333,0.000742876607964009
0.1385,0.000752280056834147
0.138666666666667,0.00076158740311617
0.138833333333333,0.000770797014255755
0.139,0.000779907276081614
0.139166666666667,0.000788916593069177
0.139333333333333,0.000797823388591479
0.1395,0.000806626105165725
0.139666666666667,0.000815323204700292
0.139833333333333,0.000823913168735752
0.14,0.0008323944986742
0.140166666666667,0.000840765716013617
0.140333333333333,0.000849025362571304
0.1405,0.000857172000705424
0.140666666666667,0.000865204213531127
0.140833333333333,0.000873120605132291
0.141,0.000880919800766339
0.141166666666667,0.000888600447069708
0.141333333333333,0.000896161212253053
0.1415,0.000903600786295669
0.141666666666667,0.000910917881133755
0.141833333333333,0.000918111230844269
0.142,0.000925179591824777
0.142166666666667,0.000932121742968889
0.142333333333333,0.000938936485836885
0.1425,0.000945622644821333
0.142666666666667,0.000952179067310282
0.142833333333333,0.000958604623844597
0.143,0.000964898208270361
0.143166666666667,0.000971058737889592
0.143333333333333,0.000977085153604228
0.1435,0.000982976420057242
0.143666666666667,0.000988731525768951
0.143833333333333,0.00099434948326983
0.144,0.000999829329229137
0.144166666666667,0.00100517012457975
0.144333333333333,0.00101037095463627
0.1445,0.00101543092921586
0.144666666666666,0.00102034918274747
0.144833333333333,0.00102512487438197
0.145,0.00102975718809713
0.145166666666667,0.001034245332799
0.145333333333333,0.0010385885424199
0.1455,0.00104278607601
0.145666666666667,0.00104683721783264
0.145833333333333,0.00105074127744522
0.146,0.00105449758978642
0.146166666666667,0.00105810551525414
0.146333333333333,0.00106156443978169
0.1465,0.00106487377491204
0.146666666666667,0.00106803295786411
0.146833333333333,0.00107104145160274
0.147,0.00107389874489783
0.147166666666667,0.00107660435238594
0.147333333333333,0.00107915781462551
0.1475,0.00108155869814971
0.147666666666667,0.0010838065955172
0.147833333333333,0.0010859011253561
0.148,0.00108784193241136
0.148166666666666,0.00108962868758151
0.148333333333333,0.00109126108795754
0.1485,0.00109273885685682
0.148666666666667,0.0010940617438539
0.148833333333333,0.00109522952480977
0.149,0.00109624200189352
0.149166666666666,0.00109709900361041
0.149333333333333,0.00109780038481496
0.1495,0.00109834602673064
0.149666666666667,0.00109873583696184
0.149833333333333,0.00109896974950408
0.15,0.00109904772475268


==> data/straight_B_at_y=0.1_p=4_128x128_p-ver.txt <==
x,y
0,0.00291340310213373
0.000166666666666667,0.00291351850479739
0.000333333333333333,0.00291386643182233
0.0005,0.0029144463478925
0.000666666666666667,0.00291525798591051
0.000833333333333333,0.00291630134710858
0.001,0.00291757670101837
0.00116666666666667,0.00291908458529894
0.00133333333333333,0.00292082337459071
0.0015,0.00292279468819925
0.00166666666666667,0.00292499805257246
0.00183333333333333,0.00292743318347161
0.002,0.00293010006871834
0.00216666666666667,0.00293299896802365
0.00233333333333333,0.00293613041267502
0.0025,0.00293949279421702
0.00266666666666667,0.00294308764262731
0.00283333333333333,0.00294691449719255
0.003,0.00295097300488033
0.00316666666666667,0.00295526309065339
0.00333333333333333,0.00295978495690944
0.0035,0.00296453908278175
0.00366666666666667,0.00296952377994276
0.00383333333333333,0.0029747404457239
0.004,0.00298018855412091
0.00416666666666667,0.00298586759601198
0.00433333333333333,0.00299177734498068
0.0045,0.00299791785593146
0.00466666666666666,0.00300428946357655
0.00483333333333333,0.00301089028115172
0.005,0.00301772146342537
0.00516666666666666,0.0030247823031694
0.00533333333333333,0.00303207200571695
0.0055,0.0030395900565167
0.00566666666666666,0.0030473362182831
0.00583333333333333,0.0030553105280477
0.006,0.00306351075591195
0.00616666666666666,0.00307193762051091
0.00633333333333333,0.00308059006563224
0.0065,0.00308946683067211
0.00666666666666666,0.00309856691552503
0.00683333333333333,0.00310788957543084
0.007,0.00311743431579398
0.00716666666666666,0.00312719838655006
0.00733333333333333,0.00313718177327513
0.0075,0.0031473828313742
0.00766666666666666,0.00315779959347755
0.00783333333333333,0.00316843030169369
0.00799999999999999,0.00317927339921267
0.00816666666666666,0.00319032752203142
0.00833333333333333,0.00320158918319527
0.00849999999999999,0.00321305721796534
0.00866666666666666,0.00322472905784983
0.00883333333333333,0.00323660172045844
0.00899999999999999,0.00324867233128798
0.00916666666666666,0.0032609381113223
0.00933333333333333,0.00327339636504705
0.00949999999999999,0.00328604260497634
0.00966666666666666,0.00329887397635058
0.00983333333333333,0.00331188653172994
0.01,0.00332507589970504
0.0101666666666667,0.00333843764323384
0.0103333333333333,0.00335196724328831
0.0105,0.00336566008344573
0.0106666666666667,0.00337951036136943
0.0108333333333333,0.0033935129049021
0.011,0.00340766180702914
0.0111666666666667,0.00342195088848667
0.0113333333333333,0.00343637364408309
0.0115,0.00345092322437549
0.0116666666666667,0.00346559241916077
0.0118333333333333,0.00348037375480414
0.012,0.00349525913011904
0.0121666666666667,0.00351024001940695
0.0123333333333333,0.00352530802817483
0.0125,0.00354045409937465
0.0126666666666667,0.00355566849854456
0.0128333333333333,0.00357094080202338
0.013,0.00358626150842157
0.0131666666666667,0.00360161919371569
0.0133333333333333,0.00361700213636416
0.0135,0.00363239944400014
0.0136666666666667,0.00364779921316569
0.0138333333333333,0.00366318852787321
0.014,0.00367855346268451
0.0141666666666667,0.00369388224954916
0.0143333333333333,0.00370916026255914
0.0145,0.00372437242657306
0.0146666666666667,0.00373950538600422
0.0148333333333333,0.00375454455495658
0.015,0.0037694741421013
0.0151666666666667,0.00378427718100904
0.0153333333333333,0.00379893976452903
0.0155,0.00381344500771714
0.0156666666666667,0.00382777524021173
0.0158333333333333,0.00384191527160162
0.016,0.00385584878337818
0.0161666666666667,0.00386955838887716
0.0163333333333333,0.00388302569786707
0.0165,0.00389623554761792
0.0166666666666667,0.00390917069562233
0.0168333333333333,0.00392181296169342
0.017,0.00393414683796248
0.0171666666666667,0.00394615623140596
0.0173333333333333,0.00395782455143496
0.0175,0.00396913479853514
0.0176666666666667,0.00398007254764193
0.0178333333333333,0.00399062283638498
0.018,0.00400077020872158
0.0181666666666667,0.00401050134058195
0.0183333333333333,0.0040198031676103
0.0185,0.00402866296974115
0.0186666666666667,0.00403706845117949
0.0188333333333333,0.00404500890077041
0.019,0.00405247439571059
0.0191666666666667,0.00405945546272864
0.0193333333333333,0.00406594398093929
0.0195,0.00407193279436525
0.0196666666666667,0.00407741575243205
0.0198333333333333,0.00408238774146151
0.02,0.00802088769716712
0.0201666666666667,0.110470974535743
0.0203333333333333,0.282945851042788
0.0205,0.463885021887087
0.0206666666666666,0.592678573909451
0.0208333333333333,0.608791231251861
0.021,0.452012285631101
0.0211666666666667,0.494881550110245
0.0213333333333333,0.496142213478138
0.0215,0.497584752343437
0.0216666666666666,0.499207865974846
0.0218333333333333,0.501010142652365
0.022,0.502990067304542
0.0221666666666667,0.505146029515032
0.0223333333333333,0.507476312646471
0.0225,0.509979119153018
0.0226666666666667,0.512652593030207
0.0228333333333333,0.515494796474008
0.023,0.518503740796605
0.0231666666666666,0.521677395262744
0.0233333333333333,0.525013695775954
0.0235,0.528510541050578
0.0236666666666666,0.532165805670427
0.0238333333333333,0.535977371775618
0.024,0.539943096654239
0.0241666666666667,0.544060844575493
0.0243333333333333,0.548328493675315
0.0245,0.552743942427076
0.0246666666666666,0.557305103280642
0.0248333333333333,0.562009902592223
0.025,0.566856335327635
0.0251666666666666,0.571842397068152
0.0253333333333333,0.576966130463376
0.0255,0.582225629111033
0.0256666666666667,0.587619041023753
0.0258333333333333,0.593144553333751
0.026,0.59880037620026
0.0261666666666667,0.604584842222374
0.0263333333333333,0.610496275542283
0.0265,0.61653306792034
0.0266666666666667,0.622693680043899
0.0268333333333333,0.62897664254896
0.027,0.635380529731445
0.0271666666666667,0.641903920261743
0.0273333333333333,0.648545566827193
0.0275,0.655304176990208
0.0276666666666666,0.662178531849258
0.0278333333333333,0.669167485655856
0.028,0.676269965280956
0.0281666666666666,0.683484933909252
0.0283333333333333,0.690811317551507
0.0285,0.698248270996001
0.0286666666666666,0.705794847770764
0.0288333333333333,0.713450171346963
0.029,0.721213433799504
0.0291666666666666,0.729083894421309
0.0293333333333333,0.737060835932168
0.0295,0.745143444403755
0.0296666666666666,0.753331193859287
0.0298333333333333,0.761623388522893
0.03,0.770019392141201
0.0301666666666666,0.778518626138937
0.0303333333333333,0.787120567799936
0.0305,0.795824702243568
0.0306666666666666,0.804630346933406
0.0308333333333333,0.813537163849704
0.031,0.822544573061134
0.0311666666666666,0.83165203703391
0.0313333333333333,0.840859058511993
0.0315,0.850165178469964
0.0316666666666666,0.85956992731757
0.0318333333333333,0.869072597951858
0.032,0.878672861612058
0.0321666666666666,0.888370087784788
0.0323333333333333,0.898163663120835
0.0325,0.908052989148292
0.0326666666666666,0.918037480087703
0.0328333333333333,0.928116516159637
0.033,0.938289196570822
0.0331666666666666,0.948554972594093
0.0333333333333333,0.95891297393879
0.0335,0.969362313019086
0.0336666666666666,0.979902082573606
0.0338333333333333,0.990531353401516
0.034,1.00124913077534
0.0341666666666666,1.01205416229312
0.0343333333333333,1.02294541001756
0.0345,1.03392157367139
0.0346666666666666,1.04498129381441
0.0348333333333333,1.05612314947567
0.035,1.0673456559012
0.0351666666666666,1.07864722217392
0.0353333333333333,1.09002613534978
0.0355,1.10148060562735
0.0356666666666666,1.1130087545133
0.0358333333333333,1.1246086026363
0.036,1.13627806758085
0.0361666666666666,1.14801496181927
0.0363333333333333,1.15981694773954
0.0365,1.17168183157866
0.0366666666666666,1.18360691204998
0.0368333333333333,1.1955896853108
0.0369999999999999,1.207627518988
0.0371666666666666,1.21971765050656
0.0373333333333333,1.23185718549179
0.0375,1.24404304854171
0.0376666666666666,1.25627265053088
0.0378333333333333,1.26854244307396
0.038,1.28084940006039
0.0381666666666666,1.29319036876872
0.0383333333333333,1.30556206905448
0.0384999999999999,1.31796109258443
0.0386666666666666,1.33038390211463
0.0388333333333333,1.34282754022946
0.039,1.35528810645706
0.0391666666666666,1.36776226050785
0.0393333333333333,1.38024662206471
0.0394999999999999,1.39273772319423
0.0396666666666666,1.40523200870938
0.0398333333333333,1.41772583654725
0.0399999999999999,1.27351947325122
0.0401666666666666,1.27353236429209
0.0403333333333333,1.27354154787294
0.0405,1.27355494391556
0.0406666666666666,1.27357641647543
0.0408333333333333,1.27360549735581
0.0409999999999999,1.27363743329293
0.0411666666666666,1.2736727056077
0.0413333333333333,1.27371361809717
0.0414999999999999,1.27375903302288
0.0416666666666666,1.27380878330016
0.0418333333333333,1.27386268653568
0.042,1.27392054503567
0.0421666666666666,1.27398214581375
0.0423333333333333,1.27404726482079
0.0425,1.27411566778573
0.0426666666666666,1.27418710749116
0.0428333333333333,1.27426132996425
0.0429999999999999,1.27433807448171
0.0431666666666666,1.27441707357686
0.0433333333333333,1.27449805304796
0.0434999999999999,1.27458073677977
0.0436666666666666,1.27466484666497
0.0438333333333333,1.2747501008739
0.0439999999999999,1.27483621878063
0.0441666666666666,1.27492292086423
0.0443333333333333,1.27500992871304
0.0444999999999999,1.27509696502832
0.0446666666666666,1.27518375732547
0.0448333333333333,1.2752700370807
0.0449999999999999,1.27535553934248
0.0451666666666666,1.27544000527182
0.0453333333333333,1.27552318197591
0.0454999999999999,1.2756048225073
0.0456666666666666,1.2756846858634
0.0458333333333333,1.27576253901074
0.0459999999999999,1.27583815562345
0.0461666666666666,1.27591131676032
0.0463333333333333,1.2759818112687
0.0464999999999999,1.27604943561062
0.0466666666666666,1.27611399385934
0.0468333333333333,1.27617529769603
0.0469999999999999,1.27623316705179
0.0471666666666666,1.27628742879425
0.0473333333333333,1.27633791795558
0.0474999999999999,1.276384476835
0.0476666666666666,1.2764269548637
0.0478333333333333,1.27646520860032
0.0479999999999999,1.27649910172798
0.0481666666666666,1.27652850487155
0.0483333333333333,1.27655329445925
0.0484999999999999,1.27657335406264
0.0486666666666666,1.27658857297476
0.0488333333333333,1.27659884613561
0.0489999999999999,1.27660407412835
0.0491666666666666,1.27660416317605
0.0493333333333333,1.27659902459948
0.0494999999999999,1.27658857394449
0.0496666666666666,1.27657273217841
0.0498333333333333,1.27655142423313
0.0499999999999999,1.27652457898938
0.0501666666666666,1.27649212927493
0.0503333333333333,1.27645401186075
0.0505,1.27641016684015
0.0506666666666666,1.27636053701482
0.0508333333333333,1.27630506885919
0.051,1.27624371124746
0.0511666666666666,1.27617641548624
0.0513333333333333,1.27610313531289
0.0514999999999999,1.27602382689364
0.0516666666666666,1.2759384482536
0.0518333333333333,1.27584695887069
0.0519999999999999,1.27574932041426
0.0521666666666666,1.27564549571193
0.0523333333333333,1.27553544881444
0.0524999999999999,1.27541914499473
0.0526666666666666,1.27529655074692
0.0528333333333333,1.27516763331289
0.0529999999999999,1.27503236041892
0.0531666666666666,1.27489070083793
0.0533333333333333,1.27474262357073
0.0535,1.27458809793111
0.0536666666666666,1.27442709354447
0.0538333333333333,1.27425958034724
0.0539999999999999,1.27408552821273
0.0541666666666666,1.27390490677323
0.0543333333333333,1.27371768585959
0.0544999999999999,1.27352383485115
0.0546666666666666,1.27332332276596
0.0548333333333333,1.27311611826132
0.0549999999999999,1.2729021896329
0.0551666666666666,1.27268150452498
0.0553333333333333,1.27245402979432
0.0554999999999999,1.27221973187483
0.0556666666666666,1.27197857624549
0.0558333333333333,1.27173052751952
0.056,1.27147554944454
0.0561666666666666,1.27121360490129
0.0563333333333333,1.27094465568222
0.0565,1.27066866236387
0.0566666666666666,1.27038558463204
0.0568333333333333,1.27009538082987
0.0569999999999999,1.26979800803641
0.0571666666666666,1.2694934220673
0.0573333333333333,1.26918157747415
0.0574999999999999,1.26886242737348
0.0576666666666666,1.26853592330597
0.0578333333333333,1.26820201554893
0.0579999999999999,1.26786065271221
0.0581666666666666,1.26751178180311
0.0583333333333333,1.2671553482254
0.0585,1.26679129577972
0.0586666666666666,1.26641956653122
0.0588333333333333,1.26604010063823
0.059,1.26565283667032
0.0591666666666666,1.26525771123188
0.0593333333333333,1.26485465900605
0.0594999999999999,1.26444361275408
0.0596666666666666,1.2640245033154
0.0598333333333333,1.26359725950458
0.06,1.26316180789777
0.0601666666666666,1.26271807316845
0.0603333333333333,1.26226597772386
0.0604999999999999,1.26180544172315
0.0606666666666666,1.26133638307663
0.0608333333333333,1.26085871744631
0.061,1.26037235816355
0.0611666666666666,1.25987721596427
0.0613333333333333,1.25937319935218
0.0615,1.25886021423678
0.0616666666666666,1.25833816392008
0.0618333333333333,1.25780694909682
0.062,1.2572664678539
0.0621666666666666,1.25671661560539
0.0623333333333333,1.25615728476578
0.0625,1.25558836514837
0.0626666666666666,1.25500974359752
0.0628333333333333,1.2544213039387
0.063,1.25382292697761
0.0631666666666666,1.25321449050106
0.0633333333333333,1.25259586922286
0.0635,1.25196693438885
0.0636666666666666,1.2513275542124
0.0638333333333333,1.25067759350052
0.064,1.25001691355636
0.0641666666666666,1.24934537217945
0.0643333333333333,1.24866282366591
0.0644999999999999,1.24796911876497
0.0646666666666666,1.24726410420456
0.0648333333333333,1.24654762316783
0.065,1.24581951491213
0.0651666666666666,1.24507961461494
0.0653333333333333,1.24432775337423
0.0655,1.24356375820827
0.0656666666666666,1.24278745202133
0.0658333333333333,1.24199865304003
0.0659999999999999,1.2411971753316
0.0661666666666666,1.24038282841901
0.0663333333333333,1.2395554170574
0.0665,1.23871474123519
0.0666666666666666,1.23786059617381
0.0668333333333333,1.23699277230009
0.0669999999999999,1.23611105458683
0.0671666666666666,1.23521522310672
0.0673333333333333,1.23430505265315
0.0675,1.23338031243326
0.0676666666666666,1.23244076606808
0.0678333333333333,1.2314861715925
0.068,1.23051628143474
0.0681666666666666,1.22953084165388
0.0683333333333333,1.22852959252034
0.0684999999999999,1.22751226815693
0.0686666666666666,1.22647859613116
0.0688333333333333,1.22542829745526
0.069,1.2243610865861
0.0691666666666666,1.22327667141074
0.0693333333333333,1.22217475238141
0.0695,1.22105502310341
0.0696666666666666,1.21991717001899
0.0698333333333333,1.21876087188166
0.07,1.21758579975725
0.0701666666666666,1.21639161702354
0.0703333333333333,1.21517797936069
0.0705,1.21394453379224
0.0706666666666666,1.21269091925608
0.0708333333333333,1.21141676635477
0.071,1.21012169670466
0.0711666666666666,1.20880532293641
0.0713333333333333,1.20746724869464
0.0715,1.20610706863276
0.0716666666666666,1.20472436738501
0.0718333333333333,1.20331872008418
0.072,1.20188969220791
0.0721666666666666,1.20043683880798
0.0723333333333333,1.19895970451153
0.0725,1.19745782352084
0.0726666666666666,1.19593071961034
0.0728333333333333,1.19437790508032
0.073,1.19279888118325
0.0731666666666666,1.19119313808153
0.0733333333333333,1.18956015400412
0.0735,1.18789939524595
0.0736666666666666,1.18621031616906
0.0738333333333333,1.1844923592006
0.074,1.1827449538548
0.0741666666666666,1.18096751704278
0.0743333333333333,1.17915945312092
0.0745,1.17732015309179
0.0746666666666666,1.17544899460476
0.0748333333333333,1.17354534195689
0.075,1.17160854609295
0.0751666666666666,1.16963794383071
0.0753333333333333,1.16763285808493
0.0755,1.16559259788488
0.0756666666666666,1.16351645788219
0.0758333333333333,1.16140371835161
0.076,1.15925364519149
0.0761666666666666,1.15706548992502
0.0763333333333333,1.15483848935508
0.0765,1.15257186580313
0.0766666666666666,1.1502648268387
0.0768333333333333,1.14791656556596
0.077,1.14552626063174
0.0771666666666666,1.14309307622621
0.0773333333333333,1.14061616208451
0.0775,1.13809465390998
0.0776666666666666,1.13552767389696
0.0778333333333333,1.13291432964782
0.078,1.13025371605388
0.0781666666666666,1.12754491532804
0.0783333333333333,1.12478699700639
0.0785,1.12197901794992
0.0786666666666666,1.11912002401591
0.0788333333333333,1.11620905141291
0.079,1.1132451238782
0.0791666666666666,1.11022725743649
0.0793333333333333,1.10715446049918
0.0795,1.10402573386718
0.0796666666666666,1.10084007073207
0.0798333333333333,1.09759646022227
0.08,1.09429389052879
0.0801666666666666,1.09093134290983
0.0803333333333333,1.08750780112736
0.0805,1.08402225169614
0.0806666666666667,1.08047368388616
0.0808333333333333,1.07686108972542
0.081,1.07318347011993
0.0811666666666666,1.0694398411082
0.0813333333333333,1.06562922282781
0.0815,1.06175065572622
0.0816666666666666,1.05780320108782
0.0818333333333333,1.05378594103667
0.082,1.04969797853964
0.0821666666666666,1.04553844665715
0.0823333333333333,1.04130651940748
0.0825,1.03700139397847
0.0826666666666666,1.03262231525378
0.0828333333333333,1.0281685767625
0.083,1.02363952068091
0.0831666666666666,1.01903453783485
0.0833333333333333,1.01435308003118
0.0835,1.00959467617201
0.0836666666666666,1.00475890763309
0.0838333333333333,0.999845440252298
0.084,0.994854025722754
0.0841666666666666,0.989784501593083
0.0843333333333333,0.984636791266423
0.0845,0.97941091806335
0.0846666666666666,0.974107024515297
0.0848333333333333,0.968725344930789
0.085,0.963266238941666
0.0851666666666666,0.95773019296379
0.0853333333333333,0.952117820190811
0.0855,0.946429860588205
0.0856666666666666,0.940667193432372
0.0858333333333333,0.934830852886306
0.086,0.928922008014937
0.0861666666666666,0.922941985255073
0.0863333333333333,0.916892268867555
0.0865,0.910774500921685
0.0866666666666666,0.904590481280593
0.0868333333333333,0.898342173758568
0.087,0.892031706304392
0.0871666666666666,0.885661373491349
0.0873333333333333,0.879233631523487
0.0875,0.872751096036284
0.0876666666666666,0.866216542071388
0.0878333333333333,0.859632904049882
0.088,0.853003271230576
0.0881666666666666,0.846330861372421
0.0883333333333333,0.839619057421094
0.0885,0.832871364837156
0.0886666666666666,0.826091405609911
0.0888333333333333,0.819282918224181
0.089,0.812449757625976
0.0891666666666666,0.805593818174409
0.0893333333333333,0.798730450951437
0.0895,0.791847094343163
0.0896666666666666,0.784939912801389
0.0898333333333333,0.77802947976104
0.09,0.771161273333636
0.0901666666666666,0.764406659647786
0.0903333333333333,0.757883696417784
0.0905,0.751339573411537
0.0906666666666666,0.744811797559959
0.0908333333333333,0.738304360197416
0.091,0.731821193826385
0.0911666666666666,0.725366172107577
0.0913333333333333,0.718943109850897
0.0915,0.712555745451378
0.0916666666666666,0.706207690267176
0.0918333333333333,0.699902484916173
0.092,0.693643547061088
0.0921666666666666,0.687434167295608
0.0923333333333333,0.681277509156705
0.0925,0.675176609138589
0.0926666666666666,0.669134366855715
0.0928333333333333,0.663153522997242
0.093,0.65723668185661
0.0931666666666666,0.651386293293575
0.0933333333333333,0.645604654026388
0.0935,0.639893907664878
0.0936666666666666,0.634256044745762
0.0938333333333333,0.628692900648601
0.094,0.623206163163832
0.0941666666666666,0.617797363308297
0.0943333333333333,0.612467885667021
0.0945,0.607218974125481
0.0946666666666666,0.602051731916721
0.0948333333333333,0.596967121670058
0.095,0.591965967806708
0.0951666666666666,0.587048982726076
0.0953333333333333,0.582216739707238
0.0955,0.577469696956927
0.0956666666666666,0.572808205613906
0.0958333333333333,0.568232509802062
0.096,0.563742746684309
0.0961666666666666,0.559338949937167
0.0963333333333333,0.555021081145737
0.0965,0.550788999410809
0.0966666666666667,0.546642485995752
0.0968333333333333,0.542581252618031
0.097,0.538604941504584
0.0971666666666666,0.534713125446954
0.0973333333333333,0.530905310435153
0.0975,0.527180962994832
0.0976666666666666,0.523539485631052
0.0978333333333333,0.519980235035815
0.098,0.516502529428061
0.0981666666666667,0.513105648610781
0.0983333333333333,0.509788834027489
0.0984999999999999,0.506551290062911
0.0986666666666666,0.503392203430399
0.0988333333333333,0.500310727542611
0.099,0.497305992729819
0.0991666666666666,0.494377112000457
0.0993333333333333,0.491523181102115
0.0995,0.488743278581601
0.0996666666666666,0.486036466047248
0.0998333333333333,0.483401799521577
0.1,0.480838321734184
0.100166666666667,0.478345066173399
0.100333333333333,0.475921060863832
0.1005,0.473565328431654
0.100666666666667,0.471276886169745
0.100833333333333,0.469054745826242
0.101,0.466897918880862
0.101166666666667,0.464805413443252
0.101333333333333,0.462776235780288
0.1015,0.460809391615227
0.101666666666667,0.458903886194345
0.101833333333333,0.457058724352647
0.102,0.45527291039003
0.102166666666667,0.453545450315959
0.102333333333333,0.451875348653657
0.1025,0.450261612109188
0.102666666666667,0.448703247776069
0.102833333333333,0.447199263190539
0.103,0.445748666385877
0.103166666666667,0.444350466274641
0.103333333333333,0.443003675610026
0.1035,0.441707302360784
0.103666666666667,0.440460360333548
0.103833333333333,0.439261863963211
0.104,0.438110828335139
0.104166666666667,0.437006269206087
0.104333333333333,0.435947204070669
0.1045,0.434932659669528
0.104666666666667,0.433961653691241
0.104833333333333,0.43303321533539
0.105,0.432146377521216
0.105166666666667,0.431300176849584
0.105333333333333,0.430493653565533
0.1055,0.429725853181745
0.105666666666667,0.42899584084163
0.105833333333333,0.428302673305306
0.106,0.427645427643568
0.106166666666667,0.427023193508268
0.106333333333333,0.426435073019837
0.1065,0.425880180657955
0.106666666666667,0.425357645038791
0.106833333333333,0.424866628673694
0.107,0.424406296835864
0.107166666666667,0.423975846397805
0.107333333333333,0.423574501703402
0.1075,0.42320151440218
0.107666666666667,0.422856163291652
0.107833333333333,0.422537755735254
0.108,0.422245646954278
0.108166666666667,0.421979216380521
0.108333333333333,0.421737886741793
0.1085,0.421521124778234
0.108666666666667,0.421328441089092
0.108833333333333,0.421159389993624
0.109,0.42101156339182
0.109166666666667,0.420891728107456
0.109333333333333,0.420790535850046
0.1095,0.420711515604359
0.109666666666667,0.420656048220309
0.109833333333333,0.420623263892008
0.11,0.420610534479723
0.110166666666667,0.657724587116849
0.110333333333333,0.655256193357354
0.1105,0.652752134367673
0.110666666666667,0.65021090284521
0.110833333333333,0.647631096216479
0.111,0.64501141381767
0.111166666666667,0.642350654309123
0.111333333333333,0.639647808190969
0.1115,0.636902698588723
0.111666666666667,0.634114448748221
0.111833333333333,0.631282955964043
0.112,0.628408242291111
0.112166666666667,0.625490452762027
0.112333333333333,0.622529853820208
0.1125,0.619526912368447
0.112666666666667,0.61648241193695
0.112833333333333,0.613397108209102
0.113,0.610271987007619
0.113166666666667,0.607108151519709
0.113333333333333,0.60390682170966
0.1135,0.600669333840804
0.113666666666667,0.597397140090686
0.113833333333333,0.594091744641089
0.114,0.590754822724487
0.114166666666667,0.587388053279715
0.114333333333333,0.583993144907655
0.1145,0.580571898114776
0.114666666666667,0.577126205440608
0.114833333333333,0.573658051588411
0.115,0.570169093901478
0.115166666666667,0.566661538144563
0.115333333333333,0.563137276713104
0.1155,0.559598213875212
0.115666666666667,0.556046316036444
0.115833333333333,0.552483612036877
0.116,0.548912193411977
0.116166666666667,0.545333686878434
0.116333333333333,0.541750348998586
0.1165,0.538164033448314
0.116666666666667,0.534576586770315
0.116833333333333,0.530989892788793
0.117,0.527405872865753
0.117166666666667,0.523826486114561
0.117333333333333,0.52025325229942
0.1175,0.516688230662684
0.117666666666667,0.513133123531654
0.117833333333333,0.509589613076455
0.118,0.506059402028378
0.118166666666667,0.502544213812795
0.118333333333333,0.499045792644005
0.1185,0.495565537879392
0.118666666666667,0.492105243685633
0.118833333333333,0.488666440180599
0.119,0.485250631825642
0.119166666666667,0.481859333767174
0.119333333333333,0.478494071781453
0.1195,0.475156382181898
0.119666666666667,0.471847557685646
0.119833333333333,0.468569152844515
0.12,0.465322546314938
0.120166666666667,0.462109090290823
0.120333333333333,0.458930141569906
0.1205,0.455787061221117
0.120666666666667,0.45268121420904
0.120833333333333,0.449613801291076
0.121,0.446586186141012
0.121166666666667,0.44359962017524
0.121333333333333,0.440655327817787
0.1215,0.437754532707842
0.121666666666667,0.434898456997838
0.121833333333333,0.432088320602383
0.122,0.42932522911858
0.122166666666667,0.426610385241286
0.122333333333333,0.423944916358032
0.1225,0.42132991887509
0.122666666666667,0.418766481416726
0.122833333333333,0.416255683726926
0.123,0.413798595526644
0.123166666666667,0.411396195610551
0.123333333333333,0.409049517685277
0.1235,0.406759535900353
0.123666666666667,0.404527184743379
0.123833333333333,0.402353381449952
0.124,0.400239024642214
0.124166666666667,0.398184992948414
0.124333333333333,0.396192079928774
0.1245,0.394261105163676
0.124666666666667,0.39239283172802
0.124833333333333,0.39058797265672
0.125,0.388847212967029
0.125166666666667,0.387171208378611
0.125333333333333,0.385560584063458
0.1255,0.384015881829643
0.125666666666667,0.38253764628276
0.125833333333333,0.381126365062786
0.126,0.379782471423149
0.126166666666667,0.378506361721177
0.126333333333333,0.377298394679178
0.1265,0.376158890729637
0.126666666666667,0.375088099132191
0.126833333333333,0.374086251311264
0.127,0.373153524832119
0.127166666666667,0.372290053534697
0.127333333333333,0.371495930955464
0.1275,0.370771210423546
0.127666666666667,0.370115905270907
0.127833333333333,0.369529988366878
0.128,0.369013398272417
0.128166666666667,0.368566028106588
0.128333333333333,0.368187754935354
0.1285,0.367878418724166
0.128666666666667,0.367637823142617
0.128833333333333,0.367465736473961
0.129,0.335864507103754
0.129166666666667,0.454277910020525
0.129333333333333,0.442758622045817
0.1295,0.346700077872047
0.129666666666667,0.211540008611646
0.129833333333333,0.0828439813348241
0.13,0.00980676393258154
0.130166666666667,0.00833802522356207
0.130333333333333,0.00833905810439258
0.1305,0.00833903940339316
0.130666666666667,0.00833797348101271
0.130833333333333,0.00833586679880343
0.131,0.00833272784085385
0.131166666666667,0.00832856701485244
0.131333333333333,0.00832339797541022
0.1315,0.00831723527695482
0.131666666666667,0.00831009467969829
0.131833333333333,0.00830199620548537
0.132,0.0082929606436578
0.132166666666667,0.00828300936642112
0.132333333333333,0.00827216413531142
0.1325,0.00826045218187601
0.132666666666667,0.0082478995972974
0.132833333333333,0.00823453067573544
0.133,0.00822037653098213
0.133166666666667,0.0082054672710765
0.133333333333333,0.00818983180348839
0.1335,0.00817349764441634
0.133666666666667,0.00815649911746722
0.133833333333333,0.00813886856785338
0.134,0.00812063318925419
0.134166666666667,0.00810182844715278
0.134333333333333,0.00808248757783794
0.1345,0.00806264145472955
0.134666666666667,0.0080423184662293
0.134833333333333,0.00802155324937934
0.135,0.00800037891113158
0.135166666666667,0.00797882159784071
0.135333333333333,0.00795691511034586
0.1355,0.00793469071731304
0.135666666666667,0.00791217709957193
0.135833333333333,0.00788940030688784
0.136,0.00786639072304394
0.136166666666667,0.0078431779646868
0.136333333333333,0.00781978516659993
0.1365,0.0077962408050611
0.136666666666667,0.00777257123028
0.136833333333333,0.00774880066837984
0.137,0.00772495123310848
0.137166666666667,0.0077010471958388
0.137333333333333,0.00767711234659652
0.1375,0.00765316622840718
0.137666666666667,0.0076292307297099
0.137833333333333,0.00760532632496504
0.138,0.0075814721050154
0.138166666666667,0.00755768581374518
0.138333333333333,0.00753398566873677
0.1385,0.00751038905680996
0.138666666666667,0.00748691206508475
0.138833333333333,0.00746357033675047
0.139,0.00744037880793655
0.139166666666667,0.00741735174450753
0.139333333333333,0.0073945027824028
0.1395,0.00737184505691373
0.139666666666667,0.0073493901337715
0.139833333333333,0.00732715106796978
0.14,0.00730513834977401
0.140166666666667,0.00728336231576497
0.140333333333333,0.00726183318061767
0.1405,0.00724056107063991
0.140666666666667,0.00721955523023616
0.140833333333333,0.00719882251720274
0.141,0.00717837345527349
0.141166666666667,0.00715821463896577
0.141333333333333,0.00713835287992072
0.1415,0.00711879522991939
0.141666666666667,0.00709954900465514
0.141833333333333,0.00708062063324138
0.142,0.00706201346673717
0.142166666666667,0.0070437359864818
0.142333333333333,0.00702579201731308
0.1425,0.00700818581819838
0.142666666666667,0.00699092209684714
0.142833333333333,0.00697400602456226
0.143,0.00695744206938159
0.143166666666667,0.00694123113003636
0.143333333333333,0.00692538008867613
0.1435,0.00690989089294619
0.143666666666667,0.00689476603265016
0.143833333333333,0.00688000854788323
0.144,0.00686562203716265
0.144166666666667,0.00685160964351425
0.144333333333333,0.00683797063523188
0.1445,0.0068247106828098
0.144666666666667,0.00681183051262255
0.144833333333333,0.00679933143330542
0.145,0.00678721533955276
0.145166666666667,0.00677548471581509
0.145333333333333,0.00676414183812654
0.1455,0.00675318492990338
0.145666666666667,0.00674261878227308
0.145833333333333,0.00673244335551727
0.146,0.00672265919542136
0.146166666666667,0.00671326743455345
0.146333333333333,0.0067042697934031
0.1465,0.00669566800507406
0.146666666666667,0.00668745962773493
0.146833333333333,0.00667964885522944
0.147,0.00667223517953748
0.147166666666667,0.0066652186656801
0.147333333333333,0.00665859995181503
0.1475,0.00665238024918111
0.147666666666667,0.00664656097437281
0.147833333333333,0.0066411392320062
0.148,0.0066361188569069
0.148166666666667,0.0066314990508755
0.148333333333333,0.00662727957392093
0.1485,0.00662346074405007
0.148666666666667,0.00662004343690605
0.148833333333333,0.0066170289073356
0.149,0.00661441388372298
0.149166666666667,0.00661220204162075
0.149333333333333,0.0066103923791862
0.1495,0.00660898444327531
0.149666666666667,0.00660797832942031
0.149833333333333,0.00660737468165668
0.15,0.00660717469220112


==> data/straight_B_at_y=0.1_p=5_128x128_p-ver.txt <==
x,y
0,0.00291335318365134
0.000166666666666667,0.00291346897390644
0.000333333333333333,0.00291381634373847
0.0005,0.00291439529651211
0.000666666666666667,0.00291520583614988
0.000833333333333333,0.00291624796740872
0.001,0.00291752169626453
0.00116666666666667,0.00291902703040522
0.00133333333333333,0.00292076397524144
0.0015,0.00292273253655002
0.00166666666666667,0.00292493272057411
0.00183333333333333,0.00292736453018413
0.002,0.00293002796418811
0.00216666666666667,0.00293292301839058
0.00233333333333333,0.00293604968673757
0.0025,0.00293940795071555
0.00266666666666667,0.0029429977884215
0.00283333333333333,0.0029468191704114
0.003,0.00295087205516023
0.00316666666666667,0.00295515638725139
0.00333333333333333,0.00295967209879886
0.0035,0.00296441911090782
0.00366666666666667,0.00296939731796534
0.00383333333333333,0.00297460660039349
0.004,0.00298004681771634
0.00416666666666667,0.0029857178030455
0.00433333333333333,0.0029916193599238
0.0045,0.00299775126350284
0.00466666666666666,0.00300411326168154
0.00483333333333333,0.00301070505632286
0.005,0.00301752631665982
0.00516666666666666,0.00302457667036482
0.00533333333333333,0.00303185569737602
0.0055,0.00303936292517233
0.00566666666666667,0.00304709782866554
0.00583333333333333,0.0030550598299423
0.006,0.00306324827924193
0.00616666666666666,0.00307166246577975
0.00633333333333333,0.00308030160647509
0.0065,0.00308916484035281
0.00666666666666666,0.00309825122219677
0.00683333333333333,0.00310755971950514
0.007,0.00311708920915009
0.00716666666666666,0.00312683846210687
0.00733333333333333,0.00313680614845702
0.0075,0.00314699082177393
0.00766666666666666,0.00315739091659994
0.00783333333333333,0.00316800474093437
0.008,0.00317883046782438
0.00816666666666666,0.00318986612649928
0.00833333333333333,0.0032011095963066
0.00849999999999999,0.00321255860315473
0.00866666666666666,0.00322421069541746
0.00883333333333333,0.0032360632484716
0.00899999999999999,0.00324811345754707
0.00916666666666666,0.00326035832076101
0.00933333333333333,0.00327279462156485
0.00949999999999999,0.00328541893883954
0.00966666666666666,0.00329822763342269
0.00983333333333333,0.00331121680936678
0.01,0.00332438233071576
0.0101666666666667,0.00333771981807872
0.0103333333333333,0.00335122461966524
0.0105,0.00336489178174495
0.0106666666666667,0.0033787160826408
0.0108333333333333,0.00339269201060758
0.011,0.0034068137039457
0.0111666666666667,0.00342107498509098
0.0113333333333333,0.00343546936668937
0.0115,0.00344999000852975
0.0116666666666667,0.00346462967422834
0.0118333333333333,0.00347938079557982
0.012,0.00349423544681468
0.0121666666666667,0.00350918526126724
0.0123333333333333,0.00352422148512698
0.0125,0.00353933500064674
0.0126666666666667,0.00355451627136391
0.0128333333333333,0.0035697552879245
0.013,0.00358504166409815
0.0131666666666667,0.00360036461636705
0.0133333333333333,0.0036157128662801
0.0135,0.00363107471052949
0.0136666666666667,0.00364643806750324
0.0138333333333333,0.00366179042188452
0.014,0.00367711877126008
0.0141666666666667,0.00369240974516672
0.0143333333333333,0.00370764960090984
0.0145,0.00372282413775477
0.0146666666666667,0.00373791877407128
0.0148333333333333,0.00375291861545957
0.015,0.00376780842029931
0.0151666666666667,0.00378257256876778
0.0153333333333333,0.00379719518441875
0.0155,0.00381166015433352
0.0156666666666667,0.00382595109222072
0.0158333333333333,0.0038400514131304
0.016,0.0038539444076357
0.0161666666666667,0.00386761325278211
0.0163333333333333,0.00388104102668715
0.0165,0.00389421080733685
0.0166666666666667,0.00390710571583667
0.0168333333333333,0.00391970895141319
0.017,0.0039320038615848
0.0171666666666667,0.00394397399835741
0.0173333333333333,0.00395560318095204
0.0175,0.0039668755595432
0.0176666666666667,0.00397777567797934
0.0178333333333333,0.00398828852520485
0.018,0.00399839962114451
0.0181666666666667,0.00400809508419175
0.0183333333333333,0.00401736165706826
0.0185,0.00402618678939865
0.0186666666666667,0.00403455871605918
0.0188333333333333,0.00404246649362907
0.019,0.0040499000366935
0.0191666666666667,0.00405685019034779
0.0193333333333333,0.00406330878512011
0.0195,0.00406926864544423
0.0196666666666667,0.00407472363397793
0.0198333333333333,0.00407966868712869
0.02,0.0102355295980509
0.0201666666666667,0.209119455912888
0.0203333333333333,0.45164907098238
0.0205,0.576421892284325
0.0206666666666667,0.544529227048894
0.0208333333333333,0.438779949245187
0.021,0.462854057922855
0.0211666666666666,0.493759137868337
0.0213333333333333,0.495092670712643
0.0215,0.496604978305237
0.0216666666666666,0.498294746437765
0.0218333333333333,0.500160551377528
0.022,0.502200867547051
0.0221666666666667,0.504414075586962
0.0223333333333333,0.506798471260177
0.0225,0.509352274456623
0.0226666666666666,0.512073637565545
0.0228333333333333,0.514960654616736
0.023,0.518011370123178
0.0231666666666667,0.521223787685014
0.0233333333333333,0.524595878451302
0.0235,0.528125589429053
0.0236666666666666,0.531810851351159
0.0238333333333333,0.53564958612573
0.024,0.539639714548882
0.0241666666666667,0.543779162357873
0.0243333333333333,0.548065866877092
0.0245,0.552497783267985
0.0246666666666666,0.557072889799683
0.0248333333333333,0.561789192418617
0.025,0.566644729573761
0.0251666666666666,0.571637577204483
0.0253333333333333,0.576765850834866
0.0255,0.582027709444447
0.0256666666666666,0.58742135894769
0.0258333333333333,0.592945054228858
0.026,0.598597100388019
0.0261666666666667,0.604375854906141
0.0263333333333333,0.610279730370366
0.0265,0.61630719313509
0.0266666666666667,0.622456764925392
0.0268333333333333,0.628727024161342
0.027,0.635116605634151
0.0271666666666667,0.641624199346152
0.0273333333333333,0.648248550618379
0.0275,0.654988461573655
0.0276666666666666,0.66184278732136
0.0278333333333333,0.668810436082959
0.028,0.675890369147542
0.0281666666666666,0.683081599101217
0.0283333333333333,0.690383187147123
0.0285,0.697794241710477
0.0286666666666667,0.705313919435628
0.0288333333333333,0.712941419672311
0.029,0.720675983641636
0.0291666666666666,0.728516893501899
0.0293333333333333,0.736463469697416
0.0295,0.744515067262054
0.0296666666666667,0.75267107330804
0.0298333333333333,0.760930907646303
0.03,0.769294016224588
0.0301666666666666,0.777759869461431
0.0303333333333333,0.786327960514028
0.0305,0.794997802005538
0.0306666666666666,0.803768921447439
0.0308333333333333,0.812640858108313
0.031,0.821613162453539
0.0311666666666666,0.830685389477963
0.0313333333333333,0.839857096026797
0.0315,0.849127838061673
0.0316666666666666,0.858497166911088
0.0318333333333333,0.867964623715314
0.032,0.877529736807262
0.0321666666666666,0.88719201795733
0.0323333333333333,0.896950957398278
0.0325,0.906806019828963
0.0326666666666666,0.916756640368459
0.0328333333333333,0.926802220588303
0.033,0.936942121880049
0.0331666666666666,0.947175665641414
0.0333333333333333,0.957502123054731
0.0335,0.967920714851265
0.0336666666666666,0.97843060588721
0.0338333333333333,0.989030899679298
0.034,0.999720634798267
0.0341666666666666,1.01049877749306
0.0343333333333333,1.02136422803246
0.0345,1.03231580049127
0.0346666666666666,1.04335223113209
0.0348333333333333,1.05447217208291
0.035,1.06567418499841
0.0351666666666666,1.07695673876956
0.0353333333333333,1.08831820289154
0.0355,1.09975686260598
0.0356666666666666,1.11127088792386
0.0358333333333333,1.12285835323448
0.036,1.1345172316405
0.0361666666666666,1.14624538932371
0.0363333333333333,1.15804058563322
0.0365,1.16990047037774
0.0366666666666666,1.18182260608802
0.0368333333333333,1.1938044326466
0.037,1.20584329583952
0.0371666666666666,1.21793644475967
0.0373333333333333,1.23008102931057
0.0375,1.24227410327575
0.0376666666666666,1.25451262947543
0.0378333333333333,1.26679350056122
0.038,1.27911351410319
0.0381666666666666,1.29146940075816
0.0383333333333333,1.30385782683457
0.0385,1.31627539703428
0.0386666666666666,1.32871865736517
0.0388333333333333,1.34118412367912
0.039,1.35366826119001
0.0391666666666666,1.3661675138285
0.0393333333333333,1.37867830559426
0.0395,1.39119705112582
0.0396666666666666,1.40372016370097
0.0398333333333333,1.4162440634503
0.0399999999999999,1.273505716013
0.0401666666666666,1.27351839271134
0.0403333333333333,1.27352274816896
0.0405,1.27353992739564
0.0406666666666666,1.27356632437532
0.0408333333333333,1.27359216863249
0.0409999999999999,1.27362056453368
0.0411666666666666,1.27365858677177
0.0413333333333333,1.27369960295717
0.0415,1.27374513387156
0.0416666666666666,1.27379501169664
0.0418333333333333,1.27384905265255
0.042,1.27390705809494
0.0421666666666666,1.27396881561186
0.0423333333333333,1.2740341002707
0.0425,1.27410267588538
0.0426666666666666,1.27417429624401
0.0428333333333333,1.27424870642644
0.0429999999999999,1.27432564406637
0.0431666666666666,1.27440484061277
0.0433333333333333,1.27448602259138
0.0434999999999999,1.27456891282468
0.0436666666666666,1.2746532315801
0.0438333333333333,1.27473869769243
0.0439999999999999,1.27482502969325
0.0441666666666666,1.27491194675504
0.0443333333333333,1.27499916962884
0.0444999999999999,1.27508642157931
0.0446666666666666,1.27517342917922
0.0448333333333333,1.27525992299647
0.0449999999999999,1.27534563828827
0.0451666666666666,1.2754303156402
0.0453333333333333,1.27551370142295
0.0454999999999999,1.27559554824048
0.0456666666666666,1.27567561537948
0.0458333333333333,1.27575366911288
0.0459999999999999,1.27582948291707
0.0461666666666666,1.27590283771818
0.0463333333333333,1.27597352206308
0.0464999999999999,1.27604133217778
0.0466666666666666,1.27610607202112
0.0468333333333333,1.27616755333956
0.0469999999999999,1.27622559562224
0.0471666666666666,1.2762800260108
0.0473333333333333,1.2763306792392
0.0475,1.27637739751263
0.0476666666666666,1.27642003034083
0.0478333333333333,1.27645843437292
0.0479999999999999,1.27649247323251
0.0481666666666666,1.276522017301
0.0483333333333333,1.27654694349293
0.0485,1.27656713504936
0.0486666666666666,1.27658248129572
0.0488333333333333,1.2765928773957
0.0489999999999999,1.27659822411098
0.0491666666666666,1.27659842755941
0.0493333333333333,1.27659339895533
0.0494999999999999,1.27658305436282
0.0496666666666666,1.27656731445563
0.0498333333333333,1.2765461042611
0.0499999999999999,1.27651935292047
0.0501666666666666,1.27648699345333
0.0503333333333333,1.27644896252371
0.0504999999999999,1.27640520020222
0.0506666666666666,1.27635564975216
0.0508333333333333,1.27630025741095
0.051,1.27623897217162
0.0511666666666666,1.27617174558222
0.0513333333333333,1.27609853155133
0.0514999999999999,1.27601928615231
0.0516666666666666,1.27593396743319
0.0518333333333333,1.27584253524838
0.0519999999999999,1.27574495108371
0.0521666666666666,1.27564117788555
0.0523333333333333,1.27553117990798
0.0524999999999999,1.27541492256231
0.0526666666666666,1.27529237226783
0.0528333333333333,1.27516349630803
0.0529999999999999,1.27502826270555
0.0531666666666666,1.27488664008992
0.0533333333333333,1.27473859757042
0.0534999999999999,1.27458410462324
0.0536666666666666,1.27442313098083
0.0538333333333333,1.27425564652057
0.0539999999999999,1.27408162115915
0.0541666666666666,1.27390102476179
0.0543333333333333,1.27371382704346
0.0545,1.27351999747592
0.0546666666666666,1.27331950520574
0.0548333333333333,1.27311231897126
0.0549999999999999,1.2728984070204
0.0551666666666666,1.27267773703358
0.0553333333333333,1.27245027605537
0.0555,1.27221599042
0.0556666666666666,1.27197484568331
0.0558333333333333,1.27172680655947
0.056,1.27147183685779
0.0561666666666666,1.27120989942021
0.0563333333333333,1.27094095606206
0.0565,1.27066496751853
0.0566666666666666,1.27038189338543
0.0568333333333333,1.27009169206615
0.057,1.26979432072055
0.0571666666666666,1.26948973521381
0.0573333333333333,1.26917789006437
0.0575,1.26885873839575
0.0576666666666666,1.26853223189061
0.0578333333333333,1.26819832074105
0.0579999999999999,1.26785695360196
0.0581666666666666,1.26750807754671
0.0583333333333333,1.26715163802135
0.0585,1.26678757879829
0.0586666666666666,1.26641584193154
0.0588333333333333,1.26603636771484
0.059,1.2656490946339
0.0591666666666666,1.26525395932346
0.0593333333333333,1.26485089652339
0.0595,1.2644398390338
0.0596666666666666,1.26402071766947
0.0598333333333333,1.26359346121564
0.06,1.2631579963836
0.0601666666666666,1.26271424776303
0.0603333333333333,1.26226213777716
0.0605,1.26180158663619
0.0606666666666666,1.2613325122895
0.0608333333333333,1.26085483037715
0.0609999999999999,1.26036845418222
0.0611666666666666,1.25987329458161
0.0613333333333333,1.25936925999408
0.0615,1.25885625633013
0.0616666666666666,1.2583341869404
0.0618333333333333,1.257802952562
0.062,1.25726245126247
0.0621666666666666,1.25671257838755
0.0623333333333333,1.2561532265028
0.0625,1.25558428533502
0.0626666666666666,1.25500564171464
0.0628333333333333,1.25441717951549
0.0629999999999999,1.25381877959129
0.0631666666666666,1.25321031971249
0.0633333333333333,1.25259167450307
0.0634999999999999,1.25196271537338
0.0636666666666666,1.25132331045017
0.0638333333333333,1.25067332450941
0.064,1.25001261890435
0.0641666666666666,1.24934105149096
0.0643333333333333,1.24865847655273
0.0644999999999999,1.24796474472604
0.0646666666666666,1.24725970291892
0.0648333333333333,1.24654319422981
0.065,1.24581505786585
0.0651666666666666,1.24507512905798
0.0653333333333333,1.2443232389717
0.0654999999999999,1.24355921461718
0.0656666666666666,1.24278287876055
0.0658333333333333,1.24199404982701
0.066,1.24119254180305
0.0661666666666666,1.2403781641395
0.0663333333333333,1.23955072165011
0.0665,1.23871001440454
0.0666666666666666,1.23785583762218
0.0668333333333333,1.23698798156486
0.0669999999999999,1.2361062314222
0.0671666666666666,1.23521036719495
0.0673333333333333,1.23430016357996
0.0675,1.23337538984821
0.0676666666666666,1.23243580971898
0.0678333333333333,1.23148118123336
0.068,1.23051125662573
0.0681666666666666,1.22952578218968
0.0683333333333333,1.22852449813914
0.0685,1.22750713847165
0.0686666666666666,1.22647343082527
0.0688333333333333,1.2254230963306
0.069,1.22435584946034
0.0691666666666666,1.22327139788016
0.0693333333333333,1.22216944229008
0.0695,1.22104967626309
0.0696666666666666,1.21991178608453
0.0698333333333333,1.21875545058659
0.07,1.2175803409749
0.0701666666666666,1.21638612065568
0.0703333333333333,1.21517244506293
0.0705,1.21393896147496
0.0706666666666666,1.21268530883103
0.0708333333333333,1.21141111754595
0.071,1.21011600932131
0.0711666666666666,1.20879959695053
0.0713333333333333,1.20746148412278
0.0715,1.20610126522725
0.0716666666666666,1.20471852514962
0.0718333333333333,1.20331283906786
0.072,1.20188377224641
0.0721666666666666,1.20043087982859
0.0723333333333333,1.1989537066247
0.0725,1.19745178689959
0.0726666666666666,1.19592464416113
0.0728333333333333,1.1943717909431
0.073,1.19279272859266
0.0731666666666666,1.1911869470524
0.0733333333333333,1.18955392464555
0.0735,1.18789312786228
0.0736666666666666,1.18620401114649
0.0738333333333333,1.18448601668229
0.074,1.18273857418658
0.0741666666666666,1.18096110070417
0.0743333333333333,1.17915300040644
0.0745,1.17731366438874
0.0746666666666666,1.17544247048799
0.0748333333333333,1.1735387830987
0.075,1.17160195299007
0.0751666666666666,1.16963131714536
0.0753333333333333,1.16762619860777
0.0755,1.16558590633914
0.0756666666666666,1.16350973507579
0.0758333333333333,1.16139696523334
0.076,1.15924686281094
0.0761666666666666,1.15705867929659
0.0763333333333333,1.15483165162245
0.0765,1.15256500213788
0.0766666666666666,1.15025793860769
0.0768333333333333,1.14790965420391
0.077,1.14551932759854
0.0771666666666666,1.14308612305686
0.0773333333333333,1.1406091905313
0.0775,1.13808766584741
0.0776666666666666,1.13552067093588
0.0778333333333333,1.13290731409847
0.078,1.13024669026921
0.0781666666666666,1.12753788145616
0.0783333333333333,1.12477995718718
0.0785,1.12197197495506
0.0786666666666666,1.11911298081659
0.0788333333333333,1.11620201008606
0.079,1.11323808807359
0.0791666666666666,1.11022023081972
0.0793333333333333,1.10714744612722
0.0795,1.10401873460352
0.0796666666666666,1.10083309070341
0.0798333333333333,1.09758950400009
0.08,1.09428696063583
0.0801666666666667,1.09092444481417
0.0803333333333333,1.08750094029957
0.0805,1.08401543236074
0.0806666666666667,1.08046690973409
0.0808333333333333,1.07685436658798
0.081,1.07317680479658
0.0811666666666666,1.06943323650661
0.0813333333333333,1.06562268672008
0.0815,1.06174419591475
0.0816666666666666,1.05779682323962
0.0818333333333333,1.05377964974578
0.082,1.04969178161657
0.0821666666666666,1.0455323537604
0.0823333333333333,1.04130053380995
0.0825,1.03699552606069
0.0826666666666666,1.03261657552588
0.0828333333333333,1.02816297256886
0.083,1.02363405758131
0.0831666666666666,1.01902922566098
0.0833333333333333,1.01434793161235
0.0834999999999999,1.00958969537384
0.0836666666666667,1.00475410723702
0.0838333333333333,0.999840833334131
0.084,0.99484962138372
0.0841666666666666,0.989780306469822
0.0843333333333333,0.984632816821724
0.0845,0.979407179700677
0.0846666666666666,0.974103527469387
0.0848333333333333,0.968722103258721
0.085,0.963263267114586
0.0851666666666666,0.957727501570506
0.0853333333333333,0.952115417189835
0.0855,0.946427758106119
0.0856666666666666,0.940665407244906
0.0858333333333333,0.934829391031145
0.086,0.928920883596029
0.0861666666666666,0.922941211590831
0.0863333333333333,0.916891857167996
0.0865,0.910774460789269
0.0866666666666666,0.904590824030529
0.0868333333333333,0.89834291154683
0.087,0.892032851407498
0.0871666666666666,0.885662935203509
0.0873333333333333,0.879235618510294
0.0875,0.872753518494519
0.0876666666666666,0.866219411172111
0.0878333333333333,0.859636228666455
0.088,0.853007055321941
0.0881666666666666,0.846335121227028
0.0883333333333333,0.839623796282916
0.0885,0.832876583837586
0.0886666666666667,0.826097111710348
0.0888333333333333,0.819289122812332
0.089,0.812456465765583
0.0891666666666666,0.805590669400762
0.0893333333333333,0.798738148082824
0.0895,0.791867933985635
0.0896666666666666,0.784953918331459
0.0898333333333333,0.778028920802531
0.09,0.771160570280882
0.0901666666666666,0.764426297410248
0.0903333333333333,0.757894259464472
0.0905,0.751350622635188
0.0906666666666666,0.744823325106734
0.0908333333333333,0.738316354503085
0.091,0.731833650658465
0.0911666666666666,0.725379093566475
0.0913333333333333,0.718956491333234
0.0915,0.712569568635886
0.0916666666666666,0.70622195666202
0.0918333333333333,0.699917183698976
0.092,0.693658664896476
0.0921666666666666,0.687449694841975
0.0923333333333333,0.681293440678086
0.0925,0.675192935223033
0.0926666666666666,0.669151070843335
0.0928333333333333,0.663170596036747
0.093,0.657254111630947
0.0931666666666666,0.651404067113944
0.0933333333333333,0.645622759396443
0.0935,0.639912332168765
0.0936666666666666,0.634274775258687
0.0938333333333333,0.628711924558331
0.094,0.623225464381481
0.0941666666666666,0.617816928934422
0.0943333333333333,0.612487704445149
0.0945,0.607239032518262
0.0946666666666666,0.602072013881348
0.0948333333333333,0.596987612131536
0.0949999999999999,0.591986657723064
0.0951666666666666,0.587069853247446
0.0953333333333333,0.582237777938002
0.0955,0.577490892824065
0.0956666666666666,0.572829546018219
0.0958333333333333,0.568253978118564
0.096,0.563764327610795
0.0961666666666666,0.559360636268449
0.0963333333333333,0.555042854750905
0.0965,0.550810847775772
0.0966666666666666,0.546664399698757
0.0968333333333333,0.542603219634294
0.097,0.538626946486012
0.0971666666666666,0.534735153977643
0.0973333333333333,0.530927355577356
0.0975,0.527203008990496
0.0976666666666666,0.523561520517365
0.0978333333333333,0.520002249590012
0.098,0.516524512696253
0.0981666666666667,0.51312758711265
0.0983333333333333,0.509810714637815
0.0985,0.50657310521321
0.0986666666666667,0.503413939916249
0.0988333333333333,0.500332373966803
0.099,0.49732753977272
0.0991666666666666,0.494398549457945
0.0993333333333333,0.491544497166544
0.0995,0.488764461366953
0.0996666666666666,0.486057507083995
0.0998333333333333,0.483422687557053
0.1,0.480859045957616
0.100166666666667,0.478365617061142
0.100333333333333,0.475941428615557
0.1005,0.473585502469764
0.100666666666667,0.47129685570381
0.100833333333333,0.469074501742414
0.101,0.46691745105222
0.101166666666667,0.464824711903342
0.101333333333333,0.462795290997754
0.1015,0.460828194079971
0.101666666666667,0.458922426280463
0.101833333333333,0.457076992458554
0.102,0.455290897593565
0.102166666666667,0.453563146948187
0.102333333333333,0.451892746308108
0.1025,0.450278701955732
0.102666666666667,0.448720020976753
0.102833333333333,0.447215711257957
0.103,0.445764781481418
0.103166666666667,0.444366241227547
0.103333333333333,0.443019101067346
0.1035,0.441722372746897
0.103666666666667,0.440475068959557
0.103833333333333,0.439276203803278
0.104,0.438124792919548
0.104166666666667,0.437019853623237
0.104333333333333,0.4359604051776
0.1045,0.434945469306211
0.104666666666667,0.433974070768475
0.104833333333333,0.43304523748991
0.105,0.432158001556206
0.105166666666667,0.431311399979149
0.105333333333333,0.430504475446944
0.1055,0.429736277201852
0.105666666666667,0.429005862388973
0.105833333333333,0.428312297310674
0.106,0.427654658491111
0.106166666666667,0.427032034377479
0.106333333333333,0.426443527012091
0.1065,0.42588825368724
0.106666666666667,0.425365348650204
0.106833333333333,0.424873965344288
0.107,0.4244132782763
0.107166666666667,0.423982485225118
0.107333333333333,0.423580809422667
0.1075,0.423207501875455
0.107666666666667,0.422861843676761
0.107833333333333,0.422543148279454
0.108,0.422250764010402
0.108166666666667,0.421984076036635
0.108333333333333,0.421742509046843
0.1085,0.421525529262166
0.108666666666667,0.421332646480637
0.108833333333333,0.421163416126228
0.109,0.421020940400843
0.109166666666667,0.420892680862318
0.109333333333333,0.42079522217645
0.1095,0.420716560443352
0.109666666666667,0.420658714656237
0.109833333333333,0.420626204581977
0.11,0.420615265064011
0.110166666666667,0.656042396415837
0.110333333333333,0.653561283165632
0.1105,0.651046082912996
0.110666666666667,0.648495111293885
0.110833333333333,0.645906888299717
0.111,0.643280143062562
0.111166666666667,0.64061381867868
0.111333333333333,0.637907069048962
0.1115,0.635159263259325
0.111666666666667,0.632369944168948
0.111833333333333,0.629538881690595
0.112,0.626666024193315
0.112166666666667,0.623751499398679
0.112333333333333,0.620795615436344
0.1125,0.617798852725059
0.112666666666667,0.614761855023098
0.112833333333333,0.611685390703985
0.113,0.608570396764129
0.113166666666667,0.605417929053804
0.113333333333333,0.602229159741202
0.1135,0.599005374909926
0.113666666666667,0.595747972275021
0.113833333333333,0.59245841335539
0.114,0.589138265766576
0.114166666666667,0.585789159323596
0.114333333333333,0.58241278587913
0.1145,0.579010888669061
0.114666666666667,0.575585258225354
0.114833333333333,0.572137728338127
0.115,0.568670149303573
0.115166666666667,0.565184407899294
0.115333333333333,0.561682401577047
0.1155,0.558166039318814
0.115666666666667,0.554637235167296
0.115833333333333,0.551097904221689
0.116,0.547549958636601
0.116166666666667,0.543995300005477
0.116333333333333,0.540435822203329
0.1165,0.536873401667837
0.116666666666667,0.533309898712653
0.116833333333333,0.529747155101131
0.117,0.526186991036629
0.117166666666667,0.52263120213682
0.117333333333333,0.519081562830919
0.1175,0.51553982129303
0.117666666666667,0.512007698617915
0.117833333333333,0.50848689053145
0.118,0.504979067494542
0.118166666666667,0.501485872785968
0.118333333333333,0.498008920560432
0.1185,0.494549803081493
0.118666666666667,0.491110084180062
0.118833333333333,0.487691301506643
0.119,0.484294968388473
0.119166666666667,0.48092257495189
0.119333333333333,0.477575586971004
0.1195,0.474255444680663
0.119666666666667,0.470963569705993
0.119833333333333,0.467701359745834
0.12,0.464470190889992
0.120166666666667,0.461271419174414
0.120333333333333,0.458106381679958
0.1205,0.454976395706812
0.120666666666667,0.451882757900534
0.120833333333333,0.448826749162573
0.121,0.44580963094418
0.121166666666667,0.442832646550414
0.121333333333333,0.439897021968834
0.1215,0.437003966350478
0.121666666666667,0.434154671122977
0.121833333333333,0.431350309045481
0.122,0.428592036739381
0.122166666666667,0.42588099208631
0.122333333333333,0.423218294342039
0.1225,0.420605044028522
0.122666666666667,0.418042322565732
0.122833333333333,0.41553119108339
0.123,0.413072689179919
0.123166666666667,0.410667835416338
0.123333333333333,0.408317625273843
0.1235,0.406023030243863
0.123666666666667,0.403784996942141
0.123833333333333,0.401604446045017
0.124,0.399482270797494
0.124166666666667,0.397419335502833
0.124333333333333,0.395416474828162
0.1245,0.393474492151704
0.124666666666667,0.391594157978101
0.124833333333333,0.389776208903618
0.125,0.388021346470965
0.125166666666667,0.386330235674101
0.125333333333333,0.384703503507851
0.1255,0.38314173836461
0.125666666666667,0.381645489068085
0.125833333333333,0.380215263139528
0.126,0.378851526577652
0.126166666666667,0.377554703596365
0.126333333333333,0.376325175643171
0.1265,0.375163280524862
0.126666666666667,0.374069313222674
0.126833333333333,0.3730435260928
0.127,0.372086127586282
0.127166666666667,0.371197283594165
0.127333333333333,0.370377118813611
0.1275,0.369625716685735
0.127666666666667,0.368943119456368
0.127833333333333,0.368329330933257
0.128,0.367784317920762
0.128166666666667,0.367308009786348
0.128333333333333,0.366900301186569
0.1285,0.366561054778837
0.128666666666667,0.366290101999861
0.128833333333333,0.366087243915458
0.129,0.34361723026918
0.129166666666667,0.326165550127204
0.129333333333333,0.406108366719795
0.1295,0.430531933609771
0.129666666666667,0.337553569624668
0.129833333333333,0.156436718977655
0.13,0.0108955857198777
0.130166666666667,0.00833262617903214
0.130333333333333,0.00833364979088744
0.1305,0.00833362436017681
0.130666666666667,0.00833255403699202
0.130833333333333,0.00833044524008334
0.131,0.00832730657818868
0.131166666666667,0.00832314875106224
0.131333333333333,0.00831798458435265
0.1315,0.0083118289413956
0.131666666666667,0.00830469854696996
0.131833333333333,0.00829661194540925
0.132,0.00828758945799198
0.132166666666667,0.00827765301704377
0.132333333333333,0.00826682599105596
0.1325,0.00825513316419631
0.132666666666667,0.00824260060951137
0.132833333333333,0.00822925549837836
0.133,0.00821512601441481
0.133166666666667,0.00820024122804537
0.133333333333333,0.00818463096728645
0.1335,0.00816832569139153
0.133666666666667,0.00815135637985335
0.133833333333333,0.00813375438211436
0.134,0.00811555135077208
0.134166666666667,0.00809677915962955
0.134333333333333,0.00807746967615962
0.1345,0.00805765473989735
0.134666666666667,0.00803736614897402
0.134833333333333,0.00801663549259235
0.135,0.00799549397629836
0.135166666666667,0.0079739725168337
0.135333333333333,0.00795210170029602
0.1355,0.00792991149331122
0.135666666666667,0.00790743131750555
0.135833333333333,0.00788469013110915
0.136,0.00786171626781091
0.136166666666667,0.00783853725049641
0.136333333333333,0.00781517999024524
0.1365,0.00779167079220588
0.136666666666667,0.00776803507177854
0.136833333333333,0.00774429747357239
0.137,0.00772048199400054
0.137166666666667,0.00769661186724402
0.137333333333333,0.00767270939530376
0.1375,0.00764879616729056
0.137666666666667,0.00762489309890268
0.137833333333333,0.00760102020403522
0.138,0.00757719671207569
0.138166666666667,0.00755344118581463
0.138333333333333,0.00752977146098534
0.1385,0.007506204516076
0.138666666666667,0.00748275665560175
0.138833333333333,0.00745944356119773
0.139,0.00743628013852217
0.139166666666667,0.00741328060913263
0.139333333333333,0.00739045860134556
0.1395,0.00736782712998691
0.139666666666667,0.00734539851346856
0.139833333333333,0.00732318450319251
0.14,0.00730119632742532
0.140166666666667,0.00727944460938899
0.140333333333333,0.00725793942869372
0.1405,0.00723669038125314
0.140666666666667,0.00721570658199027
0.140833333333333,0.00719499662296127
0.141,0.00717456865571247
0.141166666666667,0.0071544304171718
0.141333333333333,0.00713458920310838
0.1415,0.007115051903754
0.141666666666667,0.00709582503804766
0.141833333333333,0.00707691476602637
0.142,0.00705832687573271
0.142166666666667,0.00704006683368083
0.142333333333333,0.00702213979004735
0.1425,0.00700455058920634
0.142666666666667,0.00698730378701348
0.142833333333333,0.00697040366708858
0.143,0.00695385425505717
0.143166666666667,0.0069376593220651
0.143333333333333,0.00692182241717032
0.1435,0.00690634685471289
0.143666666666667,0.00689123574587128
0.143833333333333,0.0068764920045084
0.144,0.00686211835240982
0.144166666666667,0.0068481173317001
0.144333333333333,0.00683449131574775
0.1445,0.00682124253252543
0.144666666666667,0.0068083730400153
0.144833333333333,0.00679588476640657
0.145,0.00678377950972334
0.145166666666667,0.00677205893716995
0.145333333333333,0.00676072459449543
0.1455,0.00674977791857459
0.145666666666667,0.0067392202559951
0.145833333333333,0.006729052833386
0.146,0.00671927679735606
0.146166666666667,0.00670989321144462
0.146333333333333,0.00670090305302386
0.1465,0.00669230721957965
0.146666666666667,0.00668410654013229
0.146833333333333,0.00667630178972968
0.147,0.00666889366154051
0.147166666666667,0.00666188280031577
0.147333333333333,0.00665526979888359
0.1475,0.00664905519475638
0.147666666666667,0.00664323947371331
0.147833333333333,0.00663782307931244
0.148,0.00663280642152669
0.148166666666667,0.00662818985702952
0.148333333333333,0.00662397371176399
0.1485,0.00662015827828602
0.148666666666667,0.00661674381331627
0.148833333333333,0.00661373053906251
0.149,0.00661111865133828
0.149166666666667,0.00660890831921255
0.149333333333333,0.00660709967924251
0.1495,0.00660569284394882
0.149666666666667,0.00660468790068489
0.149833333333333,0.00660408491075771
0.15,0.00660388390879604


==> data/straight_B_at_y=0.1_p=6_128x128_p-ver.txt <==
x,y
0,0.00291309843636573
0.000166666666666667,0.00291321418668955
0.000333333333333333,0.00291356143861359
0.0005,0.00291414019442182
0.000666666666666667,0.00291495045798561
0.000833333333333333,0.0029159922343391
0.001,0.0029172655293633
0.00116666666666667,0.00291877034957732
0.00133333333333333,0.0029205067012929
0.0015,0.00292247459048356
0.00166666666666667,0.00292467402163873
0.00183333333333333,0.00292710499733561
0.002,0.00292976751717836
0.00216666666666667,0.002932661576812
0.00233333333333333,0.00293578716701624
0.0025,0.0029391442722332
0.00266666666666667,0.00294273286962951
0.00283333333333333,0.00294655292733092
0.003,0.00295060440318101
0.00316666666666667,0.00295488724295797
0.00333333333333333,0.00295940137860406
0.0035,0.00296414672647421
0.00366666666666667,0.00296912318511803
0.00383333333333333,0.00297433063335741
0.004,0.00297976892777739
0.00416666666666666,0.00298543790044801
0.00433333333333333,0.00299133735626234
0.0045,0.00299746707018898
0.00466666666666666,0.00300382678443244
0.00483333333333333,0.00301041620528432
0.005,0.00301723499993734
0.00516666666666666,0.003024282793061
0.00533333333333333,0.00303155916314364
0.0055,0.00303906363873604
0.00566666666666666,0.00304679569446396
0.00583333333333333,0.00305475474676244
0.006,0.00306294014954346
0.00616666666666666,0.00307135118939261
0.00633333333333333,0.00307998708101372
0.0065,0.00308884696174152
0.00666666666666666,0.00309792988643835
0.00683333333333333,0.00310723482196381
0.007,0.00311676064107266
0.00716666666666666,0.00312650611660985
0.00733333333333333,0.00313646991471341
0.00749999999999999,0.00314665058891076
0.00766666666666666,0.00315704657230246
0.00783333333333333,0.00316765617088677
0.008,0.00317847755622377
0.00816666666666666,0.00318950875710073
0.00833333333333333,0.00320074765201962
0.00849999999999999,0.00321219196013722
0.00866666666666666,0.00322383923390206
0.00883333333333333,0.00323568684852248
0.00899999999999999,0.00324773199366879
0.00916666666666666,0.00325997166429219
0.00933333333333333,0.00327240264989772
0.00949999999999999,0.00328502152532536
0.00966666666666666,0.00329782463958116
0.00983333333333333,0.00331080810719226
0.00999999999999999,0.00332396779509297
0.0101666666666667,0.00333729931309368
0.0103333333333333,0.00335079800339486
0.0105,0.00336445892799124
0.0106666666666667,0.00337827685837484
0.0108333333333333,0.00339224626335409
0.011,0.00340636129995831
0.0111666666666667,0.00342061579911021
0.0113333333333333,0.00343500325619079
0.0115,0.00344951682091915
0.0116666666666667,0.00346414928484237
0.0118333333333333,0.00347889307186952
0.012,0.00349374022786791
0.0121666666666667,0.00350868241317148
0.0123333333333333,0.00352371089068873
0.0125,0.00353881651947698
0.0126666666666667,0.00355398974850218
0.0128333333333333,0.00356922060853779
0.013,0.00358449870754031
0.0131666666666667,0.0035998132271444
0.0133333333333333,0.00361515292080441
0.0135,0.00363050611103316
0.0136666666666667,0.00364586069112069
0.0138333333333333,0.003661204128497
0.014,0.00367652346817878
0.0141666666666667,0.00369180533956655
0.0143333333333333,0.00370703596691032
0.0145,0.00372220117952145
0.0146666666666667,0.00373728642699836
0.0148333333333333,0.00375227679609506
0.015,0.00376715703070918
0.0151666666666667,0.00378191155525437
0.0153333333333333,0.00379652450065609
0.0155,0.00381097973516051
0.0156666666666667,0.0038252608940734
0.0158333333333333,0.00383935141955665
0.016,0.00385323459867513
0.0161666666666667,0.00386689360472841
0.0163333333333333,0.00388031154494107
0.0165,0.00389347150961862
0.0166666666666667,0.0039063566236762
0.0168333333333333,0.00391895009891221
0.017,0.00393123529521963
0.0171666666666667,0.00394319577842409
0.0173333333333333,0.00395481537912414
0.0175,0.00396607825742086
0.0176666666666666,0.00397696896745809
0.0178333333333333,0.00398747251893958
0.018,0.00399757444157713
0.0181666666666667,0.00400726085031711
0.0183333333333333,0.00401651850748909
0.0185,0.00402533488200538
0.0186666666666667,0.00403369820919817
0.0188333333333333,0.00404159754790111
0.019,0.0040490228305535
0.0191666666666666,0.00405596491351617
0.0193333333333333,0.00406241562080775
0.0195,0.00406836778376383
0.0196666666666667,0.00407381527475107
0.0198333333333333,0.00407875303554895
0.02,0.0136248662210356
0.0201666666666666,0.265113750824601
0.0203333333333333,0.486673694745594
0.0205,0.538072383770202
0.0206666666666666,0.491470727970155
0.0208333333333333,0.473276551360354
0.021,0.506888179094569
0.0211666666666666,0.494827186498547
0.0213333333333333,0.49616034122635
0.0215,0.497669788440195
0.0216666666666666,0.499354246386482
0.0218333333333333,0.501212328157486
0.022,0.503242549332034
0.0221666666666667,0.505443335967185
0.0223333333333333,0.507813032838512
0.0225,0.510349911827388
0.0226666666666666,0.513052180394361
0.0228333333333333,0.515917990096025
0.023,0.518945445020193
0.0231666666666666,0.522132610067401
0.0233333333333333,0.525477519092374
0.0235,0.528978182811334
0.0236666666666666,0.532632596364029
0.0238333333333333,0.536438746604739
0.024,0.540394619033153
0.0241666666666666,0.544498204338359
0.0243333333333333,0.548747504500854
0.0245,0.553140538528854
0.0246666666666666,0.557675347776738
0.0248333333333333,0.562350000756505
0.025,0.567162597598493
0.0251666666666666,0.572111274057404
0.0253333333333333,0.577194205114371
0.0255,0.582409608131969
0.0256666666666666,0.58775574565976
0.0258333333333333,0.593230927871615
0.026,0.598833514567366
0.0261666666666666,0.604561916904792
0.0263333333333333,0.610414598764201
0.0265,0.616390077824072
0.0266666666666666,0.622486926304967
0.0268333333333333,0.628703771472788
0.027,0.635039295894562
0.0271666666666666,0.641492237390259
0.0273333333333333,0.648061388823659
0.0275,0.654745597642379
0.0276666666666666,0.661543765243619
0.0278333333333333,0.6684548461209
0.028,0.675477846862412
0.0281666666666666,0.682611824997305
0.0283333333333333,0.689855887636046
0.0285,0.697209190022424
0.0286666666666666,0.70467093390781
0.0288333333333333,0.712240365817464
0.029,0.719916775167242
0.0291666666666666,0.727699492271247
0.0293333333333333,0.735587886238887
0.0295,0.743581362728159
0.0296666666666666,0.751679361612862
0.0298333333333333,0.759881354523292
0.03,0.76818684227159
0.0301666666666666,0.776595352180324
0.0303333333333333,0.785106435287781
0.0305,0.793719663434419
0.0306666666666666,0.802434626270338
0.0308333333333333,0.811250928095196
0.031,0.82016818465452
0.0311666666666666,0.829186019732089
0.0313333333333333,0.838304061727469
0.0315,0.847521940059528
0.0316666666666666,0.856839281412208
0.0318333333333333,0.866255706024518
0.032,0.875770823635305
0.0321666666666666,0.885384229579536
0.0323333333333333,0.895095500505909
0.0325,0.904904190244356
0.0326666666666666,0.914809825447192
0.0328333333333333,0.924811901033535
0.033,0.934909875911894
0.0331666666666666,0.945103168103197
0.0333333333333333,0.955391150392015
0.0335,0.965773145366146
0.0336666666666666,0.976248420892283
0.0338333333333333,0.986816185369754
0.034,0.997475582800838
0.0341666666666666,1.00822568848655
0.0343333333333333,1.01906550391647
0.0345,1.02999395268689
0.0346666666666666,1.04100987566755
0.0348333333333333,1.0521120269574
0.035,1.06329906975743
0.0351666666666666,1.07456957220652
0.0353333333333333,1.08592200416515
0.0354999999999999,1.0973547333307
0.0356666666666666,1.10886602267602
0.0358333333333333,1.12045402740236
0.0359999999999999,1.13211679288018
0.0361666666666666,1.14385225282897
0.0363333333333333,1.15565822778996
0.0365,1.16753242455493
0.0366666666666666,1.17947243572764
0.0368333333333333,1.19147574016193
0.0369999999999999,1.2035397038677
0.0371666666666666,1.21566158163062
0.0373333333333333,1.22783851928321
0.0375,1.24006755669245
0.0376666666666666,1.2523456311529
0.0378333333333333,1.26466958227257
0.038,1.2770361563239
0.0381666666666666,1.28944201247572
0.0383333333333333,1.30188372888742
0.0385,1.31435780968483
0.0386666666666666,1.32686069283042
0.0388333333333333,1.33938875779316
0.0389999999999999,1.35193833489365
0.0391666666666666,1.36450571362422
0.0393333333333333,1.37708715287596
0.0394999999999999,1.38967889037331
0.0396666666666666,1.40227715271403
0.0398333333333333,1.41487816607488
0.0399999999999999,1.2735072433363
0.0401666666666666,1.27351381485888
0.0403333333333333,1.27351928537103
0.0404999999999999,1.27354533189578
0.0406666666666666,1.27356508761203
0.0408333333333333,1.27358573109955
0.0409999999999999,1.27362426552229
0.0411666666666666,1.2736576165511
0.0413333333333333,1.27369866625974
0.0414999999999999,1.27374423210422
0.0416666666666666,1.27379414617024
0.0418333333333333,1.27384822455323
0.0419999999999999,1.27390626845228
0.0421666666666666,1.2739680653324
0.0423333333333333,1.27403339013899
0.0424999999999999,1.27410200654024
0.0426666666666666,1.27417366820026
0.0428333333333333,1.27424812006092
0.0429999999999999,1.27432509962579
0.0431666666666666,1.27440433822602
0.0433333333333333,1.27448556226766
0.0434999999999999,1.2745684944495
0.0436666666666666,1.27465285493268
0.0438333333333333,1.274738362467
0.0439999999999999,1.27482473546205
0.0441666666666666,1.27491169299624
0.0443333333333333,1.27499895576214
0.0444999999999999,1.27508624694381
0.0446666666666666,1.27517329302568
0.0448333333333333,1.27525982452602
0.0449999999999999,1.27534557666372
0.0451666666666666,1.27543028995016
0.0453333333333333,1.27551371071118
0.0454999999999999,1.27559559154188
0.0456666666666666,1.27567569169409
0.0458333333333333,1.27575377739842
0.0459999999999999,1.27582962212904
0.0461666666666666,1.27590300680755
0.0463333333333333,1.275973719956
0.0464999999999999,1.27604155779587
0.0466666666666666,1.27610632430485
0.0468333333333333,1.27616783122865
0.0469999999999999,1.27622589805245
0.0471666666666666,1.27628035194052
0.0473333333333333,1.27633102764248
0.0474999999999999,1.27637776737121
0.0476666666666666,1.2764204206554
0.0478333333333333,1.27645884417348
0.0479999999999999,1.27649290156621
0.0481666666666666,1.27652246323357
0.0483333333333333,1.27654740612098
0.0484999999999999,1.27656761349249
0.0486666666666666,1.27658297469688
0.0488333333333333,1.27659338492615
0.0489999999999999,1.27659874497061
0.0491666666666666,1.27659896097158
0.0493333333333333,1.27659394417079
0.0494999999999999,1.2765836106617
0.0496666666666666,1.27656788114153
0.0498333333333333,1.27654668066456
0.0499999999999999,1.27651993839956
0.0501666666666666,1.27648758739176
0.0503333333333333,1.27644956432701
0.0504999999999999,1.27640580930367
0.0506666666666666,1.27635626560897
0.0508333333333333,1.27630087950095
0.0509999999999999,1.27623959999701
0.0511666666666666,1.27617237866901
0.0513333333333333,1.27609916944496
0.0514999999999999,1.27601992841722
0.0516666666666666,1.27593461365724
0.0518333333333333,1.27584318503791
0.0519999999999999,1.27574560406103
0.0521666666666666,1.27564183369297
0.0523333333333333,1.27553183820648
0.0524999999999999,1.27541558302724
0.0526666666666666,1.27529303458922
0.0528333333333333,1.27516416019453
0.0529999999999999,1.2750289278789
0.0531666666666666,1.27488730628423
0.0533333333333333,1.2747392645349
0.0535,1.27458477212068
0.0536666666666666,1.27442379878465
0.0538333333333333,1.27425631441491
0.0539999999999999,1.27408228894172
0.0541666666666666,1.27390169224003
0.0543333333333333,1.27371449403326
0.0544999999999999,1.27352066380475
0.0546666666666666,1.27332017071027
0.0548333333333333,1.27311298349549
0.0549999999999999,1.2728990704165
0.0551666666666666,1.27267839916325
0.0553333333333333,1.27245093678681
0.0554999999999999,1.27221664962769
0.0556666666666666,1.27197550324967
0.0558333333333333,1.27172746237311
0.0559999999999999,1.27147249081278
0.0561666666666666,1.27121055141601
0.0563333333333333,1.27094160600505
0.0564999999999999,1.27066561531888
0.0566666666666666,1.27038253895808
0.0568333333333333,1.27009233533162
0.0569999999999999,1.26979496160336
0.0571666666666666,1.26949037364179
0.0573333333333333,1.26917852596942
0.0574999999999999,1.26885937171465
0.0576666666666666,1.26853286256221
0.0578333333333333,1.26819894870769
0.0579999999999999,1.26785757880933
0.0581666666666666,1.26750869994343
0.0583333333333333,1.26715225755827
0.0585,1.26678819542877
0.0586666666666666,1.2664164556121
0.0588333333333333,1.26603697840363
0.0589999999999999,1.26564970229089
0.0591666666666666,1.26525456391131
0.0593333333333333,1.2648514980063
0.0594999999999999,1.26444043737724
0.0596666666666666,1.26402131284083
0.0598333333333333,1.26359405318441
0.0599999999999999,1.26315858511978
0.0601666666666666,1.26271483323839
0.0603333333333333,1.26226271996459
0.0604999999999999,1.26180216550973
0.0606666666666666,1.26133308782409
0.0608333333333333,1.26085540254873
0.061,1.26036902296827
0.0611666666666666,1.25987385995944
0.0613333333333333,1.25936982194225
0.0615,1.25885681482837
0.0616666666666666,1.25833474196852
0.0618333333333333,1.25780350409996
0.0619999999999999,1.25726299929225
0.0621666666666666,1.25671312289054
0.0623333333333333,1.25615376746067
0.0625,1.25558482273068
0.0626666666666666,1.25500617553146
0.0628333333333333,1.25441770973629
0.0629999999999999,1.25381930619965
0.0631666666666666,1.25321084269274
0.0633333333333333,1.25259219383959
0.0634999999999999,1.25196323105023
0.0636666666666666,1.2513238224526
0.0638333333333333,1.25067383282242
0.0639999999999999,1.25001312351323
0.0641666666666666,1.24934155238079
0.0643333333333333,1.2486589737097
0.0644999999999999,1.24796523813575
0.0646666666666666,1.24726019256706
0.0648333333333333,1.24654368010287
0.065,1.24581553995055
0.0651666666666666,1.24507560734047
0.0653333333333333,1.24432371343817
0.0654999999999999,1.24355968525561
0.0656666666666666,1.24278334555796
0.0658333333333333,1.24199451276995
0.0659999999999999,1.24119300087965
0.0661666666666666,1.24037861933798
0.0663333333333333,1.23955117295792
0.0664999999999999,1.23871046180978
0.0666666666666666,1.23785628111419
0.0668333333333333,1.23698842113252
0.0669999999999999,1.23610666705415
0.0671666666666666,1.23521079888156
0.0673333333333333,1.2343005913118
0.0674999999999999,1.23337581361528
0.0676666666666666,1.23243622951197
0.0678333333333333,1.2314815970447
0.068,1.23051166844762
0.0681666666666666,1.22952619001434
0.0683333333333333,1.22852490196073
0.0685,1.22750753828484
0.0686666666666666,1.22647382662462
0.0688333333333333,1.22542348811169
0.069,1.2243562372209
0.0691666666666666,1.22327178161819
0.0693333333333333,1.2221698220041
0.0695,1.22105005195357
0.0696666666666666,1.2199121577537
0.0698333333333333,1.21875581823646
0.07,1.2175807046093
0.0701666666666666,1.21638648028139
0.0703333333333333,1.21517280068717
0.0705,1.21393931310672
0.0706666666666666,1.21268565648155
0.0708333333333333,1.21141146122884
0.071,1.21011634905144
0.0711666666666666,1.20879993274502
0.0713333333333333,1.20746181600226
0.0715,1.20610159321424
0.0716666666666666,1.20471884926913
0.0718333333333333,1.20331315934818
0.072,1.2018840887192
0.0721666666666666,1.20043119252824
0.0723333333333333,1.19895401558894
0.0725,1.19745209217039
0.0726666666666666,1.195924945784
0.0728333333333333,1.19437208896826
0.073,1.19279302307372
0.0731666666666666,1.19118723804795
0.0733333333333333,1.18955421221951
0.0735,1.18789341208363
0.0736666666666666,1.18620429208883
0.0738333333333333,1.18448629442551
0.074,1.18273884881734
0.0741666666666666,1.18096137231461
0.0743333333333333,1.17915326909403
0.0745,1.17731393026083
0.0746666666666666,1.17544273365944
0.0748333333333333,1.17353904368948
0.075,1.17160221112977
0.0751666666666666,1.16963157297367
0.0753333333333333,1.16762645227214
0.0755,1.16558615799275
0.0756666666666666,1.16350998488917
0.0758333333333333,1.16139721338725
0.076,1.15924710949083
0.0761666666666666,1.15705892470244
0.0763333333333333,1.15483189596996
0.0765,1.15256524565372
0.0766666666666666,1.15025818152241
0.0768333333333333,1.14790989677683
0.077,1.14551957010463
0.0771666666666666,1.1430863657724
0.0773333333333333,1.14060943375385
0.0775,1.13808790989972
0.0776666666666666,1.13552091615396
0.0778333333333333,1.13290756081902
0.078,1.13024693887433
0.0781666666666666,1.12753813235066
0.0783333333333333,1.12478021077153
0.0785,1.12197223165846
0.0786666666666666,1.11911324110786
0.0788333333333333,1.11620227445013
0.079,1.11323835698928
0.0791666666666666,1.1102205048327
0.0793333333333333,1.10714772581658
0.0795,1.10401902053501
0.0796666666666666,1.10083338347772
0.0798333333333333,1.09758980427988
0.08,1.09428726910039
0.0801666666666666,1.09092476212617
0.0803333333333333,1.08750126721555
0.0804999999999999,1.08401576968252
0.0806666666666666,1.08046725823886
0.0808333333333333,1.07685472709133
0.081,1.07317717820399
0.0811666666666666,1.06943362373813
0.0813333333333333,1.06562308866905
0.0815,1.06174461359069
0.0816666666666666,1.05779725771015
0.0818333333333333,1.05378010204356
0.082,1.04969225281125
0.0821666666666666,1.04553284503745
0.0823333333333333,1.04130104636114
0.0825,1.03699606105367
0.0826666666666666,1.03261713424513
0.0828333333333333,1.02816355636179
0.083,1.02363466776205
0.0831666666666666,1.01902986357319
0.0833333333333333,1.01434859871998
0.0835,1.0095903931297
0.0836666666666666,1.00475483710586
0.0838333333333333,0.999841596849122
0.084,0.99485042012192
0.0841666666666666,0.98978114200648
0.0843333333333333,0.984633690750848
0.0845,0.979408093684984
0.0846666666666666,0.974104483133506
0.0848333333333333,0.968723102331671
0.0849999999999999,0.963264311269259
0.0851666666666666,0.957728592462796
0.0853333333333333,0.95211655654512
0.0854999999999999,0.946428947667244
0.0856666666666666,0.940666648677014
0.0858333333333333,0.934830685937286
0.086,0.928922233818225
0.0861666666666666,0.922942618727584
0.0863333333333333,0.91689332269025
0.0864999999999999,0.910775986332365
0.0866666666666666,0.9045924112632
0.0868333333333333,0.898344561820052
0.087,0.892034566019525
0.0871666666666666,0.885664715776781
0.0873333333333333,0.87923746625775
0.0875,0.87275543437836
0.0876666666666666,0.866221396368988
0.0878333333333333,0.859638284402241
0.088,0.853009182272227
0.0881666666666666,0.84633732007516
0.0883333333333333,0.839626067935648
0.0884999999999999,0.832878928774878
0.0886666666666666,0.826099530110644
0.0888333333333333,0.819291614986391
0.089,0.812459032038512
0.0891666666666666,0.805617859977511
0.0893333333333333,0.798721191705712
0.0895,0.79185841611961
0.0896666666666666,0.784980526422702
0.0898333333333333,0.778044737890072
0.09,0.771138544519705
0.0901666666666666,0.764435460358179
0.0903333333333333,0.757896524220415
0.0905,0.751352953391234
0.0906666666666666,0.744825720812515
0.0908333333333333,0.738318814108893
0.091,0.731836173072182
0.0911666666666666,0.725381677405117
0.0913333333333333,0.71895913495292
0.0915,0.712572270457852
0.0916666666666666,0.706224715065265
0.0918333333333333,0.699919996492738
0.092,0.693661530031591
0.0921666666666666,0.687452610360587
0.0923333333333333,0.681296404254226
0.0924999999999999,0.675195944189475
0.0926666666666666,0.669154122855964
0.0928333333333333,0.663173688604345
0.093,0.657257241803309
0.0931666666666666,0.651407232079726
0.0933333333333333,0.645625956466486
0.0935,0.639915558365164
0.0936666666666666,0.634278027310829
0.0938333333333333,0.628715199528645
0.094,0.62322875915744
0.0941666666666666,0.617820240171186
0.0943333333333333,0.612491028856042
0.0944999999999999,0.607242366885161
0.0946666666666666,0.602075354837269
0.0948333333333333,0.596990956141501
0.0949999999999999,0.591990001433024
0.0951666666666666,0.587073193166354
0.0953333333333333,0.582241110532416
0.0955,0.57749421453923
0.0956666666666666,0.572832853290763
0.0958333333333333,0.568257267344792
0.096,0.563767595134776
0.0961666666666666,0.559363878447909
0.0963333333333333,0.555046067855445
0.0965,0.550814028127181
0.0966666666666666,0.546667543551454
0.0968333333333333,0.542606323175078
0.097,0.538630005908107
0.0971666666666666,0.534738165485399
0.0973333333333333,0.530930315282247
0.0975,0.527205912943634
0.0976666666666666,0.523564364838003
0.0978333333333333,0.520005030313784
0.098,0.516527225759498
0.0981666666666666,0.513130228458468
0.0983333333333333,0.509813280235943
0.0984999999999999,0.506575590900049
0.0986666666666666,0.503416341473876
0.0988333333333333,0.50033468722127
0.099,0.497329760471712
0.0991666666666666,0.494400673241051
0.0993333333333333,0.491546519661733
0.0994999999999999,0.488766378223016
0.0996666666666666,0.486059313822278
0.0998333333333333,0.48342437964733
0.1,0.480860618880329
0.100166666666667,0.478367066246602
0.100333333333333,0.475942749398774
0.1005,0.473586690161598
0.100666666666667,0.471297905635556
0.100833333333333,0.469075409162235
0.101,0.466918211177422
0.101166666666667,0.46482531994033
0.101333333333333,0.462795742165128
0.1015,0.460828483546029
0.101666666666667,0.458922549202013
0.101833333333333,0.45707694404175
0.102,0.45529067304822
0.102166666666667,0.453562741517596
0.102333333333333,0.451892155229933
0.1025,0.450277920592763
0.102666666666667,0.448719044735299
0.102833333333333,0.447214535591519
0.103,0.445763401966649
0.103166666666667,0.44436465358991
0.103333333333333,0.443017301188329
0.1035,0.44172035655973
0.103666666666667,0.440472832687056
0.103833333333333,0.439273743872298
0.104,0.438122105926433
0.104166666666667,0.43701693641346
0.104333333333333,0.435957254950555
0.1045,0.434942083592676
0.104666666666667,0.433970447291069
0.104833333333333,0.433041374450078
0.105,0.432153897577071
0.105166666666667,0.431307054040734
0.105333333333333,0.430499886944551
0.1055,0.429731446113843
0.105666666666667,0.429000789204894
0.105833333333333,0.428306982945839
0.106,0.427649104490989
0.106166666666667,0.427026242917381
0.106333333333333,0.426437500832493
0.1065,0.425881996106443
0.106666666666667,0.425358863728593
0.106833333333333,0.424867257752086
0.107,0.424406353366014
0.107166666666667,0.423975349016072
0.107333333333333,0.42357346863783
0.1075,0.423199963921429
0.107666666666667,0.422854116617021
0.107833333333333,0.422535240881199
0.108,0.422242685595938
0.108166666666667,0.421975836697529
0.108333333333333,0.421734119421745
0.1085,0.421517000522659
0.108666666666667,0.421323990375325
0.108833333333333,0.42115464496085
0.109,0.421003422681921
0.109166666666667,0.420886162590529
0.109333333333333,0.420782463460461
0.1095,0.420708890079761
0.109666666666667,0.42065103277096
0.109833333333333,0.420615776903697
0.11,0.420610895207897
0.110166666666667,0.654579794885118
0.110333333333333,0.65206291747588
0.1105,0.649514221903687
0.110666666666667,0.64693209233561
0.110833333333333,0.644315115049846
0.111,0.641662077945538
0.111166666666667,0.638971969597034
0.111333333333333,0.636243977762953
0.1115,0.633477485562096
0.111666666666667,0.63067206806254
0.111833333333333,0.627827486954314
0.112,0.624943684971621
0.112166666666667,0.622020779231063
0.112333333333333,0.619059054032209
0.1125,0.616058953051335
0.112666666666667,0.613021071272932
0.112833333333333,0.609946145638736
0.113,0.60683504689668
0.113166666666667,0.60368876969521
0.113333333333333,0.600508423594411
0.1135,0.597295223720694
0.113666666666667,0.594050481055796
0.113833333333333,0.590775593862651
0.114,0.587472037762963
0.114166666666667,0.584141357905113
0.114333333333333,0.580785159642288
0.1145,0.577405100819954
0.114666666666667,0.574002884021632
0.114833333333333,0.570580248713541
0.115,0.567138965045126
0.115166666666667,0.563680826411033
0.115333333333333,0.560207644332097
0.1155,0.556721242160631
0.115666666666667,0.553223450312436
0.115833333333333,0.549716101627735
0.116,0.546201026818433
0.116166666666667,0.542680051172388
0.116333333333333,0.539154990640279
0.1165,0.535627649390448
0.116666666666667,0.532099816859567
0.116833333333333,0.528573265715184
0.117,0.525049749991381
0.117166666666667,0.521531003377423
0.117333333333333,0.518018738151679
0.1175,0.514514643982245
0.117666666666667,0.511020387334236
0.117833333333333,0.507537610837997
0.118,0.504067932996515
0.118166666666667,0.500612948026926
0.118333333333333,0.497174225833221
0.1185,0.493753312170106
0.118666666666667,0.490351728875607
0.118833333333333,0.486970974196029
0.119,0.483612523248707
0.119166666666667,0.48027782847693
0.119333333333333,0.476968320166668
0.1195,0.473685407039913
0.119666666666667,0.470430476792851
0.119833333333333,0.467204896716611
0.12,0.464010014193861
0.120166666666667,0.460847157331073
0.120333333333333,0.457717635426121
0.1205,0.454622739428136
0.120666666666667,0.4515637424159
0.120833333333333,0.44854189991834
0.121,0.445558450260304
0.121166666666667,0.442614614726511
0.121333333333333,0.439711597795527
0.1215,0.436850587163487
0.121666666666667,0.434032753711526
0.121833333333333,0.431259251446489
0.122,0.428531217262628
0.122166666666667,0.42584977067049
0.122333333333333,0.423216013362379
0.1225,0.420631028779586
0.122666666666667,0.418095881494815
0.122833333333333,0.415611616520869
0.123,0.413179258575081
0.123166666666667,0.410799811200959
0.123333333333333,0.408474255832509
0.1235,0.406203550767897
0.123666666666667,0.403988630103109
0.123833333333333,0.401830402570688
0.124,0.399729750334257
0.124166666666667,0.397687527759408
0.124333333333333,0.395704560134728
0.1245,0.393781642370185
0.124666666666667,0.391919537720186
0.124833333333333,0.390118976474533
0.125,0.388380654701483
0.125166666666667,0.386705233027193
0.125333333333333,0.385093335452353
0.1255,0.383545548253678
0.125666666666667,0.382062418956355
0.125833333333333,0.380644455452038
0.126,0.37929212514874
0.126166666666667,0.378005854323251
0.126333333333333,0.376786027609287
0.1265,0.37563298759394
0.126666666666667,0.374547034612334
0.126833333333333,0.37352842671775
0.127,0.372577379836043
0.127166666666667,0.371694068048867
0.127333333333333,0.370878624119514
0.1275,0.370131140195475
0.127666666666667,0.369451668645753
0.127833333333333,0.368840223094509
0.128,0.368296779646244
0.128166666666667,0.367821278198274
0.128333333333333,0.367413623935112
0.1285,0.367073688924118
0.128666666666667,0.366801313808382
0.128833333333333,0.366596309584253
0.129,0.376385536373789
0.129166666666667,0.351820570241248
0.129333333333333,0.366052550719105
0.1295,0.401479379898956
0.129666666666667,0.363474000095804
0.129833333333333,0.198156455473502
0.13,0.0128005386089194
0.130166666666667,0.00833087826352486
0.130333333333333,0.00833189970157461
0.1305,0.00833187279799654
0.130666666666667,0.0083308017030752
0.130833333333333,0.00832869280436461
0.131,0.00832555468516434
0.131166666666667,0.00832139807249869
0.131333333333333,0.00831623577204312
0.1315,0.00831008259358784
0.131666666666667,0.00830295526141114
0.131833333333333,0.00829487232681322
0.132,0.00828585406314152
0.132166666666667,0.00827592235348812
0.132333333333333,0.00826510058081398
0.1325,0.00825341351046869
0.132666666666667,0.00824088716292215
0.132833333333333,0.00822754868886203
0.133,0.00821342624982843
0.133166666666667,0.00819854889011298
0.133333333333333,0.00818294640623766
0.1335,0.00816664922966293
0.133666666666667,0.00814968831028751
0.133833333333333,0.00813209498909895
0.134,0.0081139008915221
0.134166666666667,0.00809513782022883
0.134333333333333,0.00807583765189339
0.1345,0.00805603223554494
0.134666666666667,0.00803575330452433
0.134833333333333,0.00801503239453535
0.135,0.00799390075573523
0.135166666666667,0.00797238928738027
0.135333333333333,0.00795052846841271
0.1355,0.00792834829801999
0.135666666666667,0.00790587824119514
0.135833333333333,0.00788314718114903
0.136,0.00786018337794585
0.136166666666667,0.00783701443011911
0.136333333333333,0.00781366724713995
0.1365,0.00779016802063598
0.136666666666667,0.00776654220343306
0.136833333333333,0.0077428144959035
0.137,0.00771900883205159
0.137166666666667,0.00769514836897849
0.137333333333333,0.00767125548645483
0.1375,0.00764735178410361
0.137666666666667,0.00762345808227262
0.137833333333333,0.00759959442529043
0.138,0.0075757800926601
0.138166666666667,0.00755203360596877
0.138333333333333,0.00752837273620075
0.1385,0.00750481452361512
0.138666666666667,0.0074813752876244
0.138833333333333,0.0074580706434403
0.139,0.00743491551670023
0.139166666666667,0.00741192416513001
0.139333333333333,0.00738911019495463
0.1395,0.00736648657594105
0.139666666666667,0.00734406566765651
0.139833333333333,0.00732185923409557
0.14,0.0072998784654899
0.140166666666667,0.00727813399602896
0.140333333333333,0.00725663592696095
0.1405,0.00723539384515532
0.140666666666667,0.00721441683971119
0.140833333333333,0.00719371352677337
0.141,0.00717329206455243
0.141166666666667,0.00715316017415997
0.141333333333333,0.00713332515628093
0.1415,0.00711379391136759
0.141666666666667,0.0070945729565674
0.141833333333333,0.00707566844085752
0.142,0.00705708616528278
0.142166666666667,0.00703883159633757
0.142333333333333,0.00702090988322033
0.1425,0.00700332587183685
0.142666666666667,0.00698608412073244
0.142833333333333,0.00696918891494914
0.143,0.0069526442785487
0.143166666666667,0.00693645398976329
0.143333333333333,0.00692062159205106
0.1435,0.00690515040720346
0.143666666666667,0.00689004354638986
0.143833333333333,0.00687530392193956
0.144,0.00686093425795489
0.144166666666667,0.00684693710007214
0.144333333333333,0.00683331482615074
0.1445,0.006820069654991
0.144666666666667,0.00680720365566031
0.144833333333333,0.00679471875586698
0.145,0.00678261675024709
0.145166666666667,0.00677089930810213
0.145333333333333,0.00675956798068645
0.1455,0.00674862420834418
0.145666666666667,0.0067380693271739
0.145833333333333,0.00672790457523069
0.146,0.00671813109868742
0.146166666666667,0.00670874995737173
0.146333333333333,0.00669976213013631
0.1465,0.00669116852008157
0.146666666666667,0.00668296995898869
0.146833333333333,0.00667516721227751
0.147,0.00666776098272867
0.147166666666667,0.00666075191487817
0.147333333333333,0.00665414059842965
0.1475,0.00664792757173394
0.147666666666667,0.00664211332531771
0.147833333333333,0.00663669830428123
0.148,0.00663168291182463
0.148166666666667,0.00662706751103958
0.148333333333333,0.00662285242785503
0.1485,0.00661903795279165
0.148666666666667,0.00661562434290784
0.148833333333333,0.00661261182391772
0.149,0.00661000059098085
0.149166666666667,0.00660779081103289
0.149333333333333,0.00660598262297187
0.1495,0.00660457613938317
0.149666666666667,0.00660357144691827
0.149833333333333,0.00660296860691868
0.15,0.0066027676562898


==> data/straight_B_at_y=0.1_p=7_128x128_p-ver.txt <==
x,y
0,0.00291279608272621
0.000166666666666667,0.00291291179488302
0.000333333333333333,0.00291325893213968
0.0005,0.0029138374968159
0.000666666666666666,0.00291464749262738
0.000833333333333333,0.00291568892446434
0.001,0.00291696179807854
0.00116666666666667,0.00291846611967679
0.00133333333333333,0.00292020189543097
0.0015,0.00292216913088056
0.00166666666666667,0.00292436783025608
0.00183333333333333,0.00292679799569652
0.002,0.00292945962637176
0.00216666666666667,0.00293235271750487
0.00233333333333333,0.00293547725928935
0.0025,0.00293883323570757
0.00266666666666667,0.00294242062322923
0.00283333333333333,0.00294623938941133
0.003,0.00295028949137616
0.00316666666666667,0.00295457087417163
0.00333333333333333,0.00295908346901255
0.0035,0.0029638271913921
0.00366666666666667,0.00296880193906744
0.00383333333333333,0.00297400758990339
0.004,0.00297944399958673
0.00416666666666666,0.00298511099918492
0.00433333333333333,0.0029910083925616
0.0045,0.00299713595363785
0.00466666666666666,0.00300349342348301
0.00483333333333333,0.00301008050725539
0.005,0.00301689687094741
0.00516666666666666,0.00302394213797217
0.00533333333333333,0.00303121588555491
0.0055,0.0030387176409289
0.00566666666666666,0.00304644687734103
0.00583333333333333,0.00305440300984286
0.006,0.00306258539087552
0.00616666666666666,0.00307099330562725
0.00633333333333333,0.00307962596717298
0.0065,0.00308848251137399
0.00666666666666666,0.00309756199153334
0.00683333333333333,0.00310686337281787
0.00699999999999999,0.00311638552640578
0.00716666666666666,0.00312612722339486
0.00733333333333333,0.00313608712842197
0.0075,0.00314626379303296
0.00766666666666666,0.00315665564876273
0.00783333333333333,0.00316726099992622
0.00799999999999999,0.00317807801615038
0.00816666666666666,0.00318910472458986
0.00833333333333333,0.00320033900186953
0.00849999999999999,0.0032117785657354
0.00866666666666666,0.00322342096640513
0.00883333333333332,0.00323526357766
0.00899999999999999,0.00324730358760981
0.00916666666666666,0.00325953798922762
0.00933333333333333,0.0032719635705908
0.00949999999999999,0.00328457690485912
0.00966666666666666,0.00329737434004394
0.00983333333333333,0.00331035198849324
0.00999999999999999,0.00332350571624914
0.0101666666666667,0.00333683113213159
0.0103333333333333,0.00335032357674202
0.0105,0.00336397811131848
0.0106666666666667,0.00337778950646493
0.0108333333333333,0.00339175223092649
0.011,0.00340586044025533
0.0111666666666667,0.00342010796564525
0.0113333333333333,0.00343448830278362
0.0115,0.00344899460095065
0.0116666666666667,0.00346361965235849
0.0118333333333333,0.00347835588178513
0.012,0.00349319533669832
0.0121666666666667,0.00350812967783556
0.0123333333333333,0.00352315017043116
0.0125,0.00353824767617147
0.0126666666666667,0.00355341264599188
0.0128333333333333,0.00356863511384603
0.013,0.00358390469159482
0.0131666666666667,0.00359921056510966
0.0133333333333333,0.00361454149183249
0.0135,0.00362988579978473
0.0136666666666667,0.00364523138838564
0.0138333333333333,0.00366056573105131
0.014,0.00367587587984248
0.0141666666666667,0.00369114847235233
0.0143333333333333,0.00370636974079735
0.0145,0.00372152552387682
0.0146666666666667,0.00373660128093052
0.0148333333333333,0.00375158210927131
0.015,0.00376645276420089
0.0151666666666667,0.00378119768211094
0.0153333333333333,0.00379580100694011
0.0155,0.00381024661948237
0.0156666666666667,0.0038245181704586
0.0158333333333333,0.00383859911640291
0.016,0.00385247275928892
0.0161666666666667,0.00386612228915693
0.0163333333333333,0.00387953082995305
0.0165,0.00389268148866243
0.0166666666666666,0.00390555740696873
0.0168333333333333,0.00391814181604205
0.017,0.00393041809341218
0.0171666666666667,0.00394236982225475
0.0173333333333333,0.00395398085235895
0.0175,0.00396523536252048
0.0176666666666666,0.00397611792402344
0.0178333333333333,0.00398661356451399
0.018,0.00399670783200195
0.0181666666666667,0.00400638685831304
0.0183333333333333,0.0040156374214689
0.0185,0.00402444700645918
0.0186666666666667,0.00403280386380537
0.0188333333333333,0.00404069706531534
0.019,0.0040481165565628
0.0191666666666666,0.00405505320537955
0.0193333333333333,0.00406149884606982
0.0195,0.00406744631866389
0.0196666666666667,0.00407288950289948
0.0198333333333333,0.00407782334655908
0.02,0.0116027390227633
0.0201666666666666,0.257273309206252
0.0203333333333333,0.510541575583398
0.0205,0.557485617329406
0.0206666666666666,0.467002638408882
0.0208333333333333,0.460475412363501
0.021,0.543431624790803
0.0211666666666666,0.494754587541454
0.0213333333333333,0.496088638690875
0.0215,0.497598506102966
0.0216666666666666,0.499282912444305
0.0218333333333333,0.501140476034245
0.022,0.503169718448234
0.0221666666666666,0.505369072447883
0.0223333333333333,0.50773689015819
0.0225,0.510271451404293
0.0226666666666666,0.51297097213757
0.0228333333333333,0.515833612868151
0.023,0.518857487039729
0.0231666666666666,0.522040669279034
0.0233333333333333,0.525381203461021
0.0235,0.528877110538983
0.0236666666666666,0.532526396092355
0.0238333333333333,0.536327057553766
0.024,0.540277091082812
0.0241666666666666,0.544374498060294
0.0243333333333333,0.548617291183863
0.0245,0.553003500150096
0.0246666666666666,0.557531176914442
0.0248333333333333,0.562198400526646
0.025,0.567003281539782
0.0251666666666666,0.571943965999177
0.0253333333333333,0.577018639017784
0.0255,0.582225527949084
0.0256666666666666,0.587562905169327
0.0258333333333333,0.593029090483599
0.026,0.598622453173155
0.0261666666666666,0.604341413696956
0.0263333333333333,0.610184445069445
0.0265,0.616150073927554
0.0266666666666666,0.622236881307843
0.0268333333333333,0.628443503149306
0.027,0.634768630537968
0.0271666666666666,0.641211009713036
0.0273333333333333,0.647769441843512
0.0275,0.654442782597845
0.0276666666666666,0.661229941512347
0.0278333333333333,0.668129881176364
0.028,0.675141616244482
0.0281666666666666,0.682264212282222
0.0283333333333333,0.689496784462747
0.0285,0.696838496112585
0.0286666666666666,0.704288557123778
0.0288333333333333,0.711846222230214
0.029,0.719510789159226
0.0291666666666666,0.727281596660423
0.0293333333333333,0.735158022414225
0.0295,0.743139480826843
0.0296666666666666,0.751225420707348
0.0298333333333333,0.759415322836318
0.03,0.767708697418525
0.0301666666666666,0.776105081425798
0.0303333333333333,0.784604035829177
0.0305,0.793205142714757
0.0306666666666666,0.801908002291205
0.0308333333333333,0.810712229780492
0.031,0.819617452194542
0.0311666666666666,0.82862330499632
0.0313333333333333,0.837729428644622
0.0315,0.846935465023746
0.0316666666666666,0.856241053752713
0.0318333333333333,0.865645828383832
0.032,0.875149412481886
0.0321666666666666,0.884751415593931
0.0323333333333333,0.894451429107384
0.0325,0.904249022001718
0.0326666666666666,0.914143736504569
0.0328333333333333,0.924135083646569
0.033,0.934222538737947
0.0331666666666666,0.944405536762894
0.0333333333333333,0.95468346771574
0.0335,0.965055671881875
0.0336666666666666,0.975521435082975
0.0338333333333333,0.986079983911124
0.034,0.996730480956693
0.0341666666666666,1.00747202006661
0.0343333333333333,1.01830362164988
0.0345,1.02922422805854
0.0346666666666666,1.04023269907484
0.0348333333333333,1.05132780753252
0.035,1.06250823511151
0.0351666666666666,1.07377256833475
0.0353333333333333,1.08511929480972
0.0355,1.09654679974989
0.0356666666666666,1.10805336281773
0.0358333333333333,1.11963715532931
0.036,1.13129623786482
0.0361666666666666,1.14302855831484
0.0363333333333333,1.15483195041689
0.0364999999999999,1.16670413281918
0.0366666666666666,1.17864270868142
0.0368333333333333,1.19064516589991
0.0369999999999999,1.2027088779291
0.0371666666666666,1.21483110527862
0.0373333333333333,1.22700899766007
0.0375,1.23923959683945
0.0376666666666666,1.25151984019864
0.0378333333333333,1.26384656496922
0.038,1.27621651321443
0.0381666666666666,1.28862633746964
0.0383333333333333,1.30107260708287
0.0384999999999999,1.31355181518734
0.0386666666666666,1.32606038630932
0.0388333333333333,1.3385946845384
0.0389999999999999,1.35115102224618
0.0391666666666666,1.36372566926125
0.0393333333333333,1.37631486246175
0.0394999999999999,1.38891481572277
0.0396666666666666,1.4015217301296
0.0398333333333333,1.41413180434991
0.0399999999999999,1.27351502341738
0.0401666666666666,1.27350432867694
0.0403333333333333,1.27352528795666
0.0404999999999999,1.27354582042851
0.0406666666666666,1.27355466885891
0.0408333333333333,1.27359249653677
0.0409999999999999,1.27361560310373
0.0411666666666666,1.27365631033609
0.0413333333333333,1.2736973634813
0.0414999999999999,1.27374293289352
0.0416666666666666,1.27379285064241
0.0418333333333333,1.27384693280662
0.0419999999999999,1.27390498056756
0.0421666666666666,1.2739667813737
0.0423333333333333,1.27403211015243
0.0424999999999999,1.27410073055415
0.0426666666666666,1.27417239622576
0.0428333333333333,1.27424685209244
0.0429999999999999,1.27432383564054
0.0431666666666666,1.27440307818485
0.0433333333333333,1.27448430611658
0.0434999999999999,1.27456724211943
0.0436666666666666,1.27465160633953
0.0438333333333333,1.27473711751449
0.0439999999999999,1.27482349404003
0.0441666666666666,1.27491045498438
0.0443333333333333,1.27499772102916
0.0444999999999999,1.2750850153475
0.0446666666666666,1.27517206441637
0.0448333333333333,1.2752585987458
0.0449999999999999,1.27534435354749
0.0451666666666666,1.27542906932699
0.0453333333333333,1.27551249240499
0.0454999999999999,1.27559437537206
0.0456666666666666,1.27567447747664
0.0458333333333333,1.27575256494619
0.0459999999999999,1.27582841125309
0.0461666666666666,1.27590179731721
0.0463333333333333,1.27597251166031
0.0464999999999999,1.27604035050288
0.0466666666666666,1.27610511782278
0.0468333333333333,1.27616662536775
0.0469999999999999,1.2762246926221
0.0471666666666666,1.27627914675331
0.0473333333333333,1.27632982251111
0.0474999999999999,1.27637656211239
0.0476666666666666,1.27641921508689
0.0478333333333333,1.2764576381152
0.0479999999999999,1.27649169484301
0.0481666666666666,1.27652125567036
0.0483333333333333,1.27654619754783
0.0484999999999999,1.27656640374191
0.0486666666666666,1.27658176360311
0.0488333333333333,1.27659217232856
0.0489999999999999,1.27659753071212
0.0491666666666666,1.27659774489554
0.0493333333333333,1.27659272612684
0.0494999999999999,1.27658239050121
0.0496666666666666,1.27656665871834
0.0498333333333333,1.2765454558369
0.0499999999999999,1.27651871102807
0.0501666666666666,1.27648635733946
0.0503333333333333,1.27644833146144
0.0504999999999999,1.27640457349367
0.0506666666666666,1.27635502672578
0.0508333333333333,1.27629963742004
0.0509999999999999,1.27623835459437
0.0511666666666666,1.27617112982424
0.0513333333333333,1.27609791704041
0.0514999999999999,1.27601867233578
0.0516666666666666,1.27593335378568
0.0518333333333333,1.27584192126363
0.0519999999999999,1.27574433627395
0.0521666666666666,1.2756405617846
0.0523333333333333,1.27553056206981
0.0524999999999999,1.27541430255762
0.0526666666666666,1.27529174968272
0.0528333333333333,1.27516287074886
0.0529999999999999,1.27502763379339
0.0531666666666666,1.27488600745883
0.0533333333333333,1.27473796087063
0.0534999999999999,1.27458346352075
0.0536666666666666,1.27442248515248
0.0538333333333333,1.27425499565421
0.0539999999999999,1.2740809649586
0.0541666666666666,1.27390036293948
0.0543333333333333,1.27371315932272
0.0544999999999999,1.27351932359052
0.0546666666666666,1.27331882490057
0.0548333333333333,1.27311163199911
0.0549999999999999,1.27289771314067
0.0551666666666666,1.27267703601872
0.0553333333333333,1.27244956768127
0.0554999999999999,1.272215274472
0.0556666666666666,1.27197412195292
0.0558333333333333,1.27172607484551
0.0559999999999999,1.27147109696452
0.0561666666666666,1.27120915115663
0.0563333333333333,1.27094019924554
0.0564999999999999,1.27066420196851
0.0566666666666666,1.27038111892765
0.0568333333333333,1.27009090853056
0.0569999999999999,1.26979352794162
0.0571666666666666,1.2694889330294
0.0573333333333333,1.26917707831582
0.0574999999999999,1.26885791692847
0.0576666666666666,1.26853140055347
0.0578333333333333,1.26819747938383
0.0579999999999999,1.26785610207943
0.0581666666666666,1.26750721571595
0.0583333333333333,1.26715076574031
0.0584999999999999,1.26678669592782
0.0586666666666666,1.26641494833513
0.0588333333333333,1.26603546325693
0.0589999999999999,1.2656481791806
0.0591666666666666,1.26525303274299
0.0593333333333333,1.26484995868518
0.0594999999999999,1.26443888980782
0.0596666666666666,1.26401975692757
0.0598333333333333,1.26359248883012
0.0599999999999999,1.26315701222856
0.0601666666666666,1.26271325171171
0.0603333333333333,1.26226112970508
0.0604999999999999,1.26180056641915
0.0606666666666666,1.26133147980238
0.0608333333333333,1.26085378549699
0.0609999999999999,1.26036739678563
0.0611666666666666,1.25987222454561
0.0613333333333333,1.2593681771953
0.0614999999999999,1.2588551606464
0.0616666666666666,1.2583330782494
0.0618333333333333,1.25780183074031
0.062,1.25726131618784
0.0621666666666666,1.2567114299378
0.0623333333333333,1.2561520645544
0.0624999999999999,1.25558310976542
0.0626666666666666,1.25500445240129
0.0628333333333333,1.25441597633488
0.0629999999999999,1.25381756241983
0.0631666666666666,1.2532090884271
0.0633333333333333,1.25259042897969
0.0634999999999999,1.25196145548857
0.0636666666666666,1.25132203607877
0.0638333333333333,1.25067203552811
0.0639999999999999,1.25001131518855
0.0641666666666666,1.24933973291461
0.0643333333333333,1.24865714299227
0.0644999999999999,1.24796339605604
0.0646666666666666,1.24725833901347
0.0648333333333333,1.24654181496431
0.0649999999999999,1.24581366311497
0.0651666666666666,1.24507371869598
0.0653333333333333,1.24432181287288
0.0654999999999999,1.24355777265719
0.0656666666666666,1.24278142081377
0.0658333333333333,1.24199257576862
0.0659999999999999,1.24119105150781
0.0661666666666666,1.24037665748413
0.0663333333333333,1.23954919851019
0.0664999999999999,1.23870847465592
0.0666666666666666,1.23785428114312
0.0668333333333333,1.23698640823337
0.0669999999999999,1.23610464111565
0.0671666666666666,1.23520875979419
0.0673333333333333,1.23429853896587
0.0674999999999999,1.23337374790157
0.0676666666666666,1.23243415032331
0.0678333333333333,1.23147950427379
0.0679999999999999,1.23050956198842
0.0681666666666666,1.22952406976206
0.0683333333333333,1.22852276781162
0.0684999999999999,1.22750539013696
0.0686666666666666,1.22647166437754
0.0688333333333333,1.22542131166637
0.069,1.22435404648025
0.0691666666666666,1.22326957648737
0.0693333333333333,1.2221676023898
0.0695,1.2210478177657
0.0696666666666666,1.2199099089043
0.0698333333333333,1.21875355464011
0.07,1.217578426184
0.0701666666666666,1.21638418694826
0.0703333333333333,1.2151704923706
0.0705,1.2139369897344
0.0706666666666666,1.21268331798614
0.0708333333333333,1.21140910754632
0.071,1.21011398012237
0.0711666666666666,1.2087975485156
0.0713333333333333,1.20745941642292
0.0715,1.20609917824158
0.0716666666666666,1.20471641886466
0.0718333333333333,1.20331071348049
0.072,1.20188162736304
0.0721666666666666,1.20042871566559
0.0723333333333333,1.198951523209
0.0725,1.1974495842707
0.0726666666666666,1.19592242236987
0.0728333333333333,1.19436955005456
0.073,1.19279046868408
0.0731666666666666,1.19118466821603
0.0733333333333333,1.18955162699038
0.0735,1.1878908115124
0.0736666666666666,1.18620167624294
0.0738333333333333,1.1844836633852
0.074,1.18273620267534
0.0741666666666666,1.1809587111777
0.0743333333333333,1.17915059308397
0.0745,1.17731123951466
0.0746666666666666,1.17544002833055
0.0748333333333333,1.17353632394844
0.075,1.17159947716543
0.0751666666666666,1.16962882499358
0.0753333333333333,1.16762369050449
0.0755,1.1655833826864
0.0756666666666666,1.16350719631541
0.0758333333333333,1.16139441184116
0.076,1.15924429529139
0.0761666666666666,1.15705609819514
0.0763333333333333,1.15482905752663
0.0765,1.15256239567556
0.0766666666666666,1.15025532044016
0.0768333333333333,1.1479070250517
0.077,1.14551668823224
0.0771666666666666,1.14308347428233
0.0773333333333333,1.14060653321129
0.0775,1.13808500090754
0.0776666666666666,1.13551799935539
0.0778333333333333,1.13290463689756
0.078,1.13024400855727
0.0781666666666666,1.12753519641064
0.0783333333333333,1.12477727002783
0.0784999999999999,1.12196928697932
0.0786666666666666,1.11911029341354
0.0788333333333333,1.11619932471319
0.0789999999999999,1.11323540623873
0.0791666666666666,1.1102175541546
0.0793333333333333,1.10714477635738
0.0795,1.10401607350377
0.0796666666666666,1.10083044014754
0.0798333333333333,1.09758686599124
0.0799999999999999,1.09428433726373
0.0801666666666666,1.09092183822338
0.0803333333333333,1.08749835280132
0.0804999999999999,1.08401286639045
0.0806666666666666,1.0804643677808
0.0808333333333333,1.07685185125893
0.081,1.07317431887452
0.0811666666666666,1.06943078287332
0.0813333333333333,1.0656202683182
0.0814999999999999,1.06174181589413
0.0816666666666666,1.05779448489887
0.0818333333333333,1.05377735644208
0.082,1.04968953683976
0.0821666666666666,1.04553016121123
0.0823333333333333,1.04129839729384
0.0825,1.03699344945714
0.0826666666666666,1.03261456292954
0.0828333333333333,1.02816102823701
0.0829999999999999,1.023632185837
0.0831666666666666,1.01902743095416
0.0833333333333333,1.01434621861281
0.0834999999999999,1.00958806883462
0.0836666666666666,1.00475257201715
0.0838333333333332,0.999839394456388
0.0839999999999999,0.994848284000515
0.0841666666666666,0.989779075815709
0.0843333333333333,0.984631698236294
0.0844999999999999,0.979406178664049
0.0846666666666666,0.974102649495185
0.0848333333333333,0.968721354028061
0.0849999999999999,0.963262652314387
0.0851666666666666,0.957727026915148
0.0853333333333333,0.952115088502207
0.0854999999999999,0.94642758126478
0.0856666666666666,0.940665388065292
0.0858333333333333,0.934829535279109
0.0859999999999999,0.928921197271709
0.0861666666666666,0.922941700443209
0.0863333333333333,0.916892526785588
0.0865,0.91077531688126
0.0866666666666666,0.904591872292303
0.0868333333333333,0.898344157277693
0.0869999999999999,0.892034299771662
0.0871666666666666,0.885664591585825
0.0873333333333333,0.879237487771833
0.0874999999999999,0.872755605109096
0.0876666666666666,0.866221719677461
0.0878333333333333,0.859638763487655
0.0879999999999999,0.853009820148384
0.0881666666666666,0.84633811956059
0.0883333333333333,0.839627031639785
0.0884999999999999,0.83288005907409
0.0886666666666666,0.826100829147286
0.0888333333333333,0.819293084653291
0.089,0.812460673956528
0.0891666666666666,0.805605418406619
0.0893333333333333,0.798739787348044
0.0894999999999999,0.791848843262269
0.0896666666666666,0.784973881044469
0.0898333333333333,0.778064601870137
0.0899999999999999,0.771137982883558
0.0901666666666666,0.764432075088242
0.0903333333333333,0.757899128761013
0.0905,0.751355724537763
0.0906666666666666,0.744828657551883
0.0908333333333333,0.738321915126698
0.091,0.731839436780395
0.0911666666666666,0.725385101945967
0.0913333333333333,0.718962718185074
0.0915,0.712576009992027
0.0916666666666666,0.70622860825692
0.0918333333333333,0.699924040460449
0.092,0.693665721663481
0.0921666666666666,0.687456946331514
0.0923333333333333,0.681300881037793
0.0925,0.675200558066766
0.0926666666666666,0.669158869935723
0.0928333333333333,0.663178564833582
0.0929999999999999,0.657262242977776
0.0931666666666666,0.651412353868434
0.0933333333333333,0.645631194415207
0.0934999999999999,0.639920907909857
0.0936666666666666,0.634283483802076
0.0938333333333333,0.628720758230753
0.0939999999999999,0.623234415272226
0.0941666666666666,0.617825988836566
0.0943333333333333,0.61249686517532
0.0945,0.607248285921845
0.0946666666666666,0.602081351625034
0.0948333333333333,0.596997025709501
0.0949999999999999,0.5919961387937
0.0951666666666666,0.587079393339059
0.0953333333333333,0.582247368536666
0.0955,0.577500525415714
0.0956666666666666,0.572839212095339
0.0958333333333333,0.568263669152243
0.0959999999999999,0.563774035054863
0.0961666666666666,0.559370351616028
0.0963333333333333,0.555052569442898
0.0964999999999999,0.55082055333851
0.0966666666666666,0.546674087631211
0.0968333333333333,0.542612881404884
0.0969999999999999,0.538636573607024
0.0971666666666666,0.534744738014173
0.0973333333333333,0.53093688803856
0.0974999999999999,0.527212481365635
0.0976666666666666,0.523570924399037
0.0978333333333333,0.520011576525319
0.098,0.516533754168122
0.0981666666666666,0.513136734643369
0.0983333333333333,0.509819759809604
0.0984999999999999,0.506582039504672
0.0986666666666666,0.503422754780352
0.0988333333333333,0.500341060928098
0.099,0.497336090301567
0.0991666666666666,0.494406954940517
0.0993333333333333,0.49155274899995
0.0994999999999999,0.488772550989205
0.0996666666666666,0.486065425825087
0.0998333333333333,0.483430426715185
0.0999999999999999,0.480866596857982
0.100166666666667,0.478372970997182
0.100333333333333,0.475948576803785
0.1005,0.473592436119818
0.100666666666667,0.471303566065176
0.100833333333333,0.46908098000221
0.101,0.46692368838861
0.101166666666667,0.464830699509675
0.101333333333333,0.462801020105859
0.1015,0.460833655904144
0.101666666666667,0.458927612061057
0.101833333333333,0.457081893524358
0.102,0.455295505326156
0.102166666666667,0.453567452816289
0.102333333333333,0.451896741837315
0.1025,0.450282378865125
0.102666666666667,0.448723371110233
0.102833333333333,0.447218726596577
0.103,0.445767454228536
0.103166666666667,0.444368563850123
0.103333333333333,0.443021066312639
0.1035,0.441723973555556
0.103666666666667,0.440476298714009
0.103833333333333,0.43927705626109
0.104,0.438125262195305
0.104166666666667,0.437019934282133
0.104333333333333,0.435960092361259
0.1045,0.434944758726794
0.104666666666667,0.433972958588948
0.104833333333333,0.433043720629363
0.105,0.43215607765234
0.105166666666667,0.43130906734414
0.105333333333333,0.430501733143755
0.1055,0.429733125231565
0.105666666666667,0.429002301638343
0.105833333333333,0.428308329483813
0.106,0.427650286332259
0.106166666666667,0.427027261684141
0.106333333333333,0.426438358587408
0.1065,0.425882695365326
0.106666666666667,0.425359407468383
0.106833333333333,0.42486764942593
0.107,0.424406596900709
0.107166666666667,0.423975448826317
0.107333333333333,0.423573429619555
0.1075,0.423199791450432
0.107666666666667,0.42285381654968
0.107833333333333,0.422534819538715
0.108,0.422242149760082
0.108166666666667,0.421975193585056
0.108333333333333,0.421733376677129
0.1085,0.421516166188895
0.108666666666667,0.42132307286673
0.108833333333333,0.421153653040571
0.109,0.421015265928268
0.109166666666667,0.420888100547841
0.109333333333333,0.420782892809153
0.1095,0.420703291521944
0.109666666666667,0.420653801626423
0.109833333333333,0.420612960862733
0.11,0.420626109000374
0.110166666666667,0.654166591927391
0.110333333333333,0.651643551797344
0.1105,0.64908900878795
0.110666666666667,0.646501366500846
0.110833333333333,0.643879228549104
0.111,0.641221398603594
0.111166666666667,0.638526879372109
0.111333333333333,0.635794870511806
0.1115,0.633024765530242
0.111666666666667,0.630216147766139
0.111833333333333,0.627368785421503
0.112,0.624482625813302
0.112166666666667,0.621557788845279
0.112333333333333,0.618594559855227
0.1125,0.615593381856862
0.112666666666667,0.612554847305728
0.112833333333333,0.609479689507863
0.113,0.6063687736846
0.113166666666667,0.603223087870171
0.113333333333333,0.600043733666521
0.1135,0.596831916983465
0.113666666666667,0.59358893880368
0.113833333333333,0.590316186080991
0.114,0.587015122796128
0.114166666666667,0.583687281279962
0.114333333333333,0.580334253808106
0.1145,0.576957684537416
0.114666666666667,0.573559261813938
0.114833333333333,0.57014071088476
0.115,0.566703787026758
0.115166666666667,0.563250269130763
0.115333333333333,0.559781953720385
0.1155,0.556300649435933
0.115666666666667,0.552808171977097
0.115833333333333,0.549306339485018
0.116,0.545796968378019
0.116166666666667,0.542281869608188
0.116333333333333,0.538762845341239
0.1165,0.535241686025495
0.116666666666667,0.531720167838436
0.116833333333333,0.528200050500611
0.117,0.524683075409475
0.117166666666667,0.521170964094228
0.117333333333333,0.517665416956676
0.1175,0.514168112277987
0.117666666666667,0.510680705464689
0.117833333333333,0.507204828514533
0.118,0.503742089683098
0.118166666666667,0.500294073316507
0.118333333333333,0.496862339844771
0.1185,0.493448425904276
0.118666666666667,0.490053844574614
0.118833333333333,0.4866800857124
0.119,0.48332861635576
0.119166666666667,0.480000881198956
0.119333333333333,0.4766983031042
0.1195,0.473422283644323
0.119666666666667,0.470174203668254
0.119833333333333,0.466955423859431
0.12,0.463767285292484
0.120166666666667,0.46061110996845
0.120333333333333,0.457488201316957
0.1205,0.454399844659451
0.120666666666667,0.451347307625434
0.120833333333333,0.44833184050596
0.121,0.445354676550404
0.121166666666667,0.442417032184031
0.121333333333333,0.439520107155341
0.1215,0.436665084597331
0.121666666666667,0.433853131004452
0.121833333333333,0.431085396120319
0.122,0.428363012730472
0.122166666666667,0.425687096364646
0.122333333333333,0.423058744899511
0.1225,0.420479038070443
0.122666666666667,0.417949036884156
0.122833333333333,0.415469782941334
0.123,0.41304229766915
0.123166666666667,0.410667581462693
0.123333333333333,0.408346612752953
0.1235,0.406080346988357
0.123666666666667,0.403869715557246
0.123833333333333,0.401715624641489
0.124,0.399618954022288
0.124166666666667,0.397580555844469
0.124333333333333,0.395601253345195
0.1245,0.393681839572133
0.124666666666667,0.391823076086954
0.124833333333333,0.390025691685715
0.125,0.388290381135582
0.125166666666667,0.386617803952681
0.125333333333333,0.385008583233347
0.1255,0.383463304551553
0.125666666666667,0.381982514944028
0.125833333333333,0.380566721991685
0.126,0.37921639301824
0.126166666666667,0.377931954414385
0.126333333333333,0.376713791104368
0.1265,0.375562246165343
0.126666666666667,0.374477620607238
0.126833333333333,0.373460173325638
0.127,0.372510121229491
0.127166666666667,0.371627639548799
0.127333333333333,0.370812862325573
0.1275,0.370065883083241
0.127666666666667,0.369386755672693
0.127833333333333,0.368775495289448
0.128,0.36823207964791
0.128166666666667,0.367756450309057
0.128333333333333,0.367348514136658
0.1285,0.367008144877787
0.128666666666667,0.366735184838468
0.128833333333333,0.366529446640845
0.129,0.403800167816873
0.129166666666667,0.342217031286771
0.129333333333333,0.347695285918429
0.1295,0.415992273525309
0.129666666666667,0.38132532927621
0.129833333333333,0.192298234170227
0.13,0.0116312790225534
0.130166666666667,0.00832867388138028
0.130333333333333,0.00832969495795839
0.1305,0.00832966859988359
0.130666666666667,0.00832859894971336
0.130833333333333,0.00832649238422011
0.131,0.00832335747335134
0.131166666666667,0.00831920492716684
0.131333333333333,0.00831404753147538
0.1315,0.00830790007237792
0.131666666666667,0.00830077925140559
0.131833333333333,0.0082927035914728
0.132,0.00828369333514566
0.132166666666667,0.00827377033608222
0.132333333333333,0.00826295794484467
0.1325,0.00825128089026603
0.132666666666667,0.00823876515744426
0.132833333333333,0.00822543786338219
0.133,0.00821132713181786
0.133166666666667,0.00819646196757193
0.133333333333333,0.00818087213204689
0.1335,0.00816458802055958
0.133666666666667,0.00814764054201244
0.133833333333333,0.00813006100255345
0.134,0.00811188099250307
0.134166666666667,0.00809313227889397
0.134333333333333,0.00807384670227935
0.1345,0.00805405607960473
0.134666666666667,0.00803379211299689
0.134833333333333,0.00801308630401222
0.135,0.00799196987515551
0.135166666666667,0.00797047369656467
0.135333333333333,0.00794862822010996
0.1355,0.00792646341897651
0.135666666666667,0.0079040087338413
0.135833333333333,0.0078812930251839
0.136,0.00785834453094304
0.136166666666667,0.00783519083057519
0.136333333333333,0.00781185881372939
0.1365,0.00778837465467385
0.136666666666667,0.00776476379115031
0.136833333333333,0.0077410509079456
0.137,0.00771725992476856
0.137166666666667,0.00769341398780058
0.137333333333333,0.00766953546520513
0.1375,0.00764564594567654
0.137666666666667,0.00762176624019674
0.137833333333333,0.00759791638644977
0.138,0.00757411565572749
0.138166666666667,0.0075503825620455
0.138333333333333,0.00752673487318182
0.1385,0.00750318962342773
0.138666666666667,0.00747976312789496
0.138833333333333,0.00745647099793888
0.139,0.00743332815785544
0.139166666666667,0.0074103488623482
0.139333333333333,0.00738754671471345
0.1395,0.00736493468576642
0.139666666666667,0.00734252513294795
0.139833333333333,0.00732032982002711
0.14,0.00729835993673999
0.140166666666667,0.00727662611871104
0.140333333333333,0.00725513846729973
0.1405,0.0072339065693089
0.140666666666667,0.00721293951668808
0.140833333333333,0.00719224592583181
0.141,0.00717183395678785
0.141166666666667,0.00715171133197646
0.141333333333333,0.00713188535466805
0.1415,0.00711236292701796
0.141666666666667,0.00709315056763008
0.141833333333333,0.00707425442877656
0.142,0.00705568031300054
0.142166666666667,0.00703743368941468
0.142333333333333,0.00701951970930566
0.1425,0.0070019432214014
0.142666666666667,0.00698470878655799
0.142833333333333,0.00696782069189448
0.143,0.00695128296455058
0.143166666666667,0.00693509938477577
0.143333333333333,0.00691927349866707
0.1435,0.00690380863029855
0.143666666666667,0.00688870789343277
0.143833333333333,0.00687397420273145
0.144,0.00685961028447371
0.144166666666667,0.00684561868687228
0.144333333333333,0.00683200178987352
0.1445,0.00681876181457013
0.144666666666666,0.00680590083216563
0.144833333333333,0.00679342077253275
0.145,0.00678132343236696
0.145166666666667,0.00676961048294153
0.145333333333333,0.00675828347751298
0.1455,0.00674734385831588
0.145666666666667,0.00673679296324922
0.145833333333333,0.00672663203218052
0.146,0.00671686221295073
0.146166666666667,0.0067074845670365
0.146333333333333,0.00669850007490396
0.1465,0.00668990964108806
0.146666666666667,0.00668171409893324
0.146833333333333,0.00667391421511191
0.147,0.00666651069382525
0.147166666666667,0.0066595041807666
0.147333333333333,0.00665289526682632
0.1475,0.00664668449154609
0.147666666666667,0.00664087234634518
0.147833333333333,0.0066354592774986
0.148,0.00663044568891771
0.148166666666666,0.0066258319446827
0.148333333333333,0.00662161837138694
0.1485,0.0066178052602639
0.148666666666667,0.00661439286910997
0.148833333333333,0.0066113814240221
0.149,0.00660877112092837
0.149166666666666,0.00660656212693726
0.149333333333333,0.00660475458149913
0.1495,0.00660334859738522
0.149666666666667,0.00660234426148316
0.149833333333333,0.00660174163541502
0.15,0.00660154075598074


==> data/tabledata.txt <==
4.22540333075851	0.225403330758517
5	0.225403330758517
5.77459666924148	0.225403330758517
4.22540333075852	1
5	1
5.77459666924148	1
4.22540333075852	1.77459666924148
5	1.77459666924148
5.77459666924148	1.77459666924148
4.22540333075852	2.22540333075852
5	2.22540333075852
5.77459666924148	2.22540333075852
4.22540333075852	3
5	3
5.77459666924148	3
4.22540333075852	3.77459666924148
5	3.77459666924148
5.77459666924148	3.77459666924148
0.225403330758517	4.22540333075851
1	4.22540333075852
1.77459666924148	4.22540333075852
0.225403330758517	5
1	5
1.77459666924148	5
0.225403330758517	5.77459666924148
1	5.77459666924148
1.77459666924148	5.77459666924148
2.22540333075852	4.22540333075852
3	4.22540333075852
3.77459666924148	4.22540333075852
2.22540333075852	5
3	5
3.77459666924148	5
2.22540333075852	5.77459666924148
3	5.77459666924148
3.77459666924148	5.77459666924148
4.22540333075852	4.22540333075852
5	4.22540333075852
5.77459666924148	4.22540333075852
4.22540333075852	5
5	5
5.77459666924148	5
4.22540333075852	5.77459666924148
5	5.77459666924148
5.77459666924148	5.77459666924148
3.38812243558064	1.78198397163921
3.66045178104948	1.00321104200462
3.77301886724467	0.221138993258357
3.67350347707353	1.77853851755709
3.81543311193734	1.00174541345575
3.87325201284194	0.223022092335099
3.93011597857063	1.77544039097454
3.95981995933825	1.00037997489344
3.97168686500263	0.224871406532698
0.221138993258358	3.77301886724467
1.00321104200462	3.66045178104948
1.78198397163921	3.38812243558064
0.223022092335099	3.87325201284194
1.00174541345575	3.81543311193734
1.77853851755709	3.67350347707353
0.224871406532698	3.97168686500263
1.00037997489344	3.95981995933825
1.77544039097454	3.93011597857063
2.09736039580249	3.23413259032339
2.42467042710659	3.06899193138523
2.73814813833682	2.88375590068083
2.15739333091641	3.5932095556145
2.6952481376678	3.50684536981168
3.22625711606824	3.40944410416725
2.21090612408229	3.91328738185764
2.93519595072887	3.89513298882429
3.65812030641296	3.87455618987272
2.88375590068082	2.73814813833682
3.06899193138523	2.42467042710659
3.23413259032339	2.09736039580249
3.40944410416725	3.22625711606824
3.50684536981168	2.6952481376678
3.5932095556145	2.15739333091641
3.87455618987272	3.65812030641296
3.89513298882429	2.93519595072887
3.91328738185764	2.21090612408229


==> data/union_10000_p5_0.01_y01.txt <==
x	scalpot	flux
0.00015	-4.42E-07	0.002946336
0.0003	-8.84E-07	0.002947148
0.00045	-1.33E-06	0.002947838
0.0006	-1.77E-06	0.002948306
0.00075	-2.21E-06	0.002948849
0.0009	-2.65E-06	0.002949468
0.00105	-3.09E-06	0.002950461
0.0012	-3.53E-06	0.002951727
0.00135	-3.98E-06	0.00295327
0.0015	-4.42E-06	0.002955294
0.00165	-4.86E-06	0.002957502
0.0018	-5.30E-06	0.002959999
0.00195	-5.74E-06	0.00296269
0.0021	-6.18E-06	0.00296548
0.00225	-6.62E-06	0.002968369
0.0024	-7.06E-06	0.002971459
0.00255	-7.50E-06	0.002974552
0.0027	-7.94E-06	0.002977746
0.00285	-8.38E-06	0.002981043
0.003	-8.82E-06	0.002984442
0.00315	-9.26E-06	0.00298804
0.0033	-9.70E-06	0.002991838
0.00345	-1.01E-05	0.002995841
0.0036	-1.06E-05	0.003000056
0.00375	-1.10E-05	0.003004585
0.0039	-1.15E-05	0.003009534
0.00405	-1.19E-05	0.003014622
0.0042	-1.23E-05	0.00302015
0.00435	-1.28E-05	0.003025839
0.0045	-1.32E-05	0.003031889
0.00465	-1.36E-05	0.003038119
0.0048	-1.41E-05	0.003044534
0.00495	-1.45E-05	0.00305105
0.0051	-1.49E-05	0.00305767
0.00525	-1.54E-05	0.003064376
0.0054	-1.58E-05	0.003071096
0.00555	-1.62E-05	0.003077896
0.0057	-1.67E-05	0.003084594
0.00585	-1.71E-05	0.003091475
0.006	-1.75E-05	0.003098355
0.00615	-1.79E-05	0.003105426
0.0063	-1.84E-05	0.003112649
0.00645	-1.88E-05	0.003120199
0.0066	-1.92E-05	0.003127994
0.00675	-1.97E-05	0.003136255
0.0069	-2.01E-05	0.003144808
0.00705	-2.05E-05	0.003153834
0.0072	-2.09E-05	0.003163208
0.00735	-2.13E-05	0.003173024
0.0075	-2.18E-05	0.003183115
0.00765	-2.22E-05	0.003193494
0.0078	-2.26E-05	0.003204175
0.00795	-2.30E-05	0.003214858
0.0081	-2.34E-05	0.003225527
0.00825	-2.38E-05	0.003236178
0.0084	-2.43E-05	0.003246794
0.00855	-2.47E-05	0.003257145
0.0087	-2.51E-05	0.003267434
0.00885	-2.55E-05	0.003277482
0.009	-2.59E-05	0.003287406
0.00915	-2.63E-05	0.003297351
0.0093	-2.67E-05	0.003307344
0.00945	-2.71E-05	0.003317527
0.0096	-2.75E-05	0.00332806
0.00975	-2.79E-05	0.003339003
0.0099	-2.83E-05	0.003350512
0.01005	-2.87E-05	0.003362634
0.0102	-2.90E-05	0.003375371
0.01035	-2.94E-05	0.003388707
0.0105	-2.98E-05	0.003402729
0.01065	-3.02E-05	0.003417149
0.0108	-3.06E-05	0.003431982
0.01095	-3.10E-05	0.003446963
0.0111	-3.13E-05	0.003461906
0.01125	-3.17E-05	0.003476637
0.0114	-3.21E-05	0.003490976
0.01155	-3.24E-05	0.003504746
0.0117	-3.28E-05	0.00351798
0.01185	-3.31E-05	0.003530562
0.012	-3.35E-05	0.003542503
0.01215	-3.38E-05	0.003553953
0.0123	-3.42E-05	0.003564976
0.01245	-3.45E-05	0.003575895
0.0126	-3.49E-05	0.003586888
0.01275	-3.52E-05	0.003598217
0.0129	-3.55E-05	0.003610267
0.01305	-3.59E-05	0.003623113
0.0132	-3.62E-05	0.003637018
0.01335	-3.65E-05	0.003651896
0.0135	-3.68E-05	0.003667909
0.01365	-3.71E-05	0.003685002
0.0138	-3.74E-05	0.003702751
0.01395	-3.77E-05	0.00372117
0.0141	-3.80E-05	0.003739652
0.01425	-3.83E-05	0.003757917
0.0144	-3.86E-05	0.003775483
0.01455	-3.89E-05	0.003791961
0.0147	-3.91E-05	0.003807091
0.01485	-3.94E-05	0.003820743
0.015	-3.97E-05	0.00383291
0.01515	-3.99E-05	0.003843335
0.0153	-4.02E-05	0.003852357
0.01545	-4.04E-05	0.003860001
0.0156	-4.06E-05	0.003867125
0.01575	-4.08E-05	0.003873895
0.0159	-4.11E-05	0.003881114
0.01605	-4.13E-05	0.003889255
0.0162	-4.15E-05	0.003898624
0.01635	-4.16E-05	0.003909789
0.0165	-4.18E-05	0.003922986
0.01665	-4.20E-05	0.003938168
0.0168	-4.22E-05	0.003955335
0.01695	-4.24E-05	0.003974128
0.0171	-4.25E-05	0.003994001
0.01725	-4.27E-05	0.004014209
0.0174	-4.28E-05	0.004033532
0.01755	-4.30E-05	0.004051397
0.0177	-4.31E-05	0.004066952
0.01785	-4.32E-05	0.004079376
0.018	-4.33E-05	0.004088312
0.01815	-4.34E-05	0.004093333
0.0183	-4.35E-05	0.004094083
0.01845	-4.36E-05	0.004091148
0.0186	-4.37E-05	0.004084843
0.01875	-4.37E-05	0.004076001
0.0189	-4.37E-05	0.004065723
0.01905	-4.38E-05	0.004055346
0.0192	-4.38E-05	0.004046065
0.01935	-4.38E-05	0.004039506
0.0195	-4.38E-05	0.004036686
0.01965	-4.38E-05	0.004038618
0.0198	-4.38E-05	0.004045624
0.01995	-4.38E-05	0.004057547
0.0201	4.62E-06	0.484404198
0.02025	7.73E-05	0.484710375
0.0204	1.50E-04	0.485160618
0.02055	2.23E-04	0.485744404
0.0207	2.95E-04	0.486471216
0.02085	3.68E-04	0.487320541
0.021	4.41E-04	0.488311806
0.02115	5.14E-04	0.489444362
0.0213	5.87E-04	0.490697564
0.02145	6.60E-04	0.492100394
0.0216	7.32E-04	0.493632412
0.02175	8.05E-04	0.495292686
0.0219	8.79E-04	0.49709
0.02205	9.52E-04	0.499014243
0.0222	1.02E-03	0.50107369
0.02235	1.10E-03	0.503255684
0.0225	1.17E-03	0.505573439
0.02265	1.24E-03	0.508011085
0.0228	1.32E-03	0.51056977
0.02295	1.39E-03	0.513260683
0.0231	1.47E-03	0.516076585
0.02325	1.54E-03	0.519012465
0.0234	1.61E-03	0.522063909
0.02355	1.69E-03	0.525238794
0.0237	1.76E-03	0.528529664
0.02385	1.83E-03	0.531940903
0.024	1.91E-03	0.535461506
0.02415	1.98E-03	0.539097682
0.0243	2.06E-03	0.542849531
0.02445	2.13E-03	0.546710267
0.0246	2.21E-03	0.550674264
0.02475	2.28E-03	0.554757539
0.0249	2.36E-03	0.55894544
0.02505	2.43E-03	0.563231972
0.0252	2.51E-03	0.567624757
0.02535	2.58E-03	0.572126671
0.0255	2.66E-03	0.576732259
0.02565	2.73E-03	0.581435394
0.0258	2.81E-03	0.586243255
0.02595	2.89E-03	0.591142251
0.0261	2.96E-03	0.596148408
0.02625	3.04E-03	0.601246598
0.0264	3.11E-03	0.606437819
0.02655	3.19E-03	0.61172702
0.0267	3.27E-03	0.617118201
0.02685	3.34E-03	0.62259922
0.027	3.42E-03	0.628166022
0.02715	3.50E-03	0.633828861
0.0273	3.58E-03	0.639580927
0.02745	3.65E-03	0.645427053
0.0276	3.73E-03	0.651360289
0.02775	3.81E-03	0.657385626
0.0279	3.89E-03	0.663502165
0.02805	3.97E-03	0.669694955
0.0282	4.04E-03	0.67598345
0.02835	4.12E-03	0.682354208
0.0285	4.20E-03	0.688811394
0.02865	4.28E-03	0.695363176
0.0288	4.36E-03	0.701985901
0.02895	4.44E-03	0.708700637
0.0291	4.52E-03	0.715506711
0.02925	4.60E-03	0.722382593
0.0294	4.68E-03	0.729355153
0.02955	4.76E-03	0.736409763
0.0297	4.84E-03	0.743539019
0.02985	4.92E-03	0.750756168
0.03	5.00E-03	0.758061006
0.03015	5.08E-03	0.76543871
0.0303	5.17E-03	0.77290302
0.03045	5.25E-03	0.780453462
0.0306	5.33E-03	0.788075557
0.03075	5.41E-03	0.795790349
0.0309	5.49E-03	0.803583062
0.03105	5.58E-03	0.811460553
0.0312	5.66E-03	0.819408354
0.03135	5.74E-03	0.827440974
0.0315	5.83E-03	0.835557543
0.03165	5.91E-03	0.843758609
0.0318	5.99E-03	0.852036553
0.03195	6.08E-03	0.860391172
0.0321	6.16E-03	0.868829883
0.03225	6.25E-03	0.877352597
0.0324	6.33E-03	0.885945143
0.03255	6.42E-03	0.89462152
0.0327	6.50E-03	0.903381631
0.03285	6.59E-03	0.912226925
0.033	6.67E-03	0.921141857
0.03315	6.76E-03	0.930140385
0.0333	6.84E-03	0.939218058
0.03345	6.93E-03	0.948371403
0.0336	7.02E-03	0.957606008
0.03375	7.10E-03	0.966924305
0.0339	7.19E-03	0.976314265
0.03405	7.28E-03	0.985784082
0.0342	7.37E-03	0.99532587
0.03435	7.45E-03	1.004947875
0.0345	7.54E-03	1.014636357
0.03465	7.63E-03	1.024405476
0.0348	7.72E-03	1.034247205
0.03495	7.81E-03	1.04416423
0.0351	7.90E-03	1.054151238
0.03525	7.98E-03	1.064211494
0.0354	8.07E-03	1.074347878
0.03555	8.16E-03	1.084546824
0.0357	8.25E-03	1.094814102
0.03585	8.34E-03	1.105152906
0.036	8.43E-03	1.115555188
0.03615	8.52E-03	1.126021251
0.0363	8.61E-03	1.136551395
0.03645	8.70E-03	1.147154428
0.0366	8.79E-03	1.157813638
0.03675	8.88E-03	1.168493218
0.0369	8.97E-03	1.179280935
0.03705	9.06E-03	1.190150037
0.0372	9.15E-03	1.201019942
0.03735	9.24E-03	1.211977127
0.0375	9.34E-03	1.222930405
0.03765	9.43E-03	1.233966841
0.0378	9.52E-03	1.244999863
0.03795	9.61E-03	1.256116989
0.0381	9.70E-03	1.267231194
0.03825	9.79E-03	1.278435198
0.0384	9.88E-03	1.289636691
0.03855	9.97E-03	1.300928743
0.0387	1.01E-02	1.312218694
0.03885	1.02E-02	1.323515792
0.039	1.02E-02	1.334895113
0.03915	1.03E-02	1.346268257
0.0393	1.04E-02	1.357635389
0.03945	1.05E-02	1.369072886
0.0396	1.06E-02	1.380492101
0.03975	1.07E-02	1.391871701
0.0399	1.08E-02	1.403208474
0.04005	1.09E-02	1.273300026
0.0402	1.09E-02	1.273300053
0.04035	1.09E-02	1.273300346
0.0405	1.09E-02	1.273300853
0.04065	1.09E-02	1.27330154
0.0408	1.09E-02	1.273302392
0.04095	1.09E-02	1.273403403
0.0411	1.09E-02	1.273404578
0.04125	1.09E-02	1.273405921
0.0414	1.09E-02	1.273507438
0.04155	1.09E-02	1.273509134
0.0417	1.09E-02	1.273611006
0.04185	1.09E-02	1.273613051
0.042	1.09E-02	1.273715262
0.04215	1.09E-02	1.273717633
0.0423	1.09E-02	1.273820156
0.04245	1.08E-02	1.273822826
0.0426	1.08E-02	1.273925631
0.04275	1.08E-02	1.274028568
0.0429	1.08E-02	1.274031633
0.04305	1.08E-02	1.274134814
0.0432	1.08E-02	1.27423811
0.04335	1.08E-02	1.274241524
0.0435	1.08E-02	1.274345031
0.04365	1.08E-02	1.274448654
0.0438	1.08E-02	1.27455237
0.04395	1.08E-02	1.274556181
0.0441	1.08E-02	1.274660092
0.04425	1.08E-02	1.274764084
0.0444	1.08E-02	1.274868152
0.04455	1.08E-02	1.274872308
0.0447	1.08E-02	1.274976526
0.04485	1.08E-02	1.275080808
0.045	1.08E-02	1.275185147
0.04515	1.08E-02	1.27518956
0.0453	1.08E-02	1.275294003
0.04545	1.08E-02	1.275398492
0.0456	1.08E-02	1.275503021
0.04575	1.08E-02	1.275507608
0.0459	1.08E-02	1.275612207
0.04605	1.08E-02	1.275716834
0.0462	1.08E-02	1.275721508
0.04635	1.08E-02	1.275826194
0.0465	1.08E-02	1.275830907
0.04665	1.08E-02	1.275935637
0.0468	1.08E-02	1.276040391
0.04695	1.08E-02	1.276045178
0.0471	1.08E-02	1.276049968
0.04725	1.08E-02	1.276154762
0.0474	1.08E-02	1.27615958
0.04755	1.08E-02	1.276264394
0.0477	1.08E-02	1.276269228
0.04785	1.08E-02	1.276274066
0.048	1.08E-02	1.276378891
0.04815	1.08E-02	1.276383728
0.0483	1.08E-02	1.276388579
0.04845	1.08E-02	1.276393422
0.0486	1.08E-02	1.276398257
0.04875	1.07E-02	1.276403098
0.0489	1.07E-02	1.276407924
0.04905	1.07E-02	1.276412753
0.0492	1.07E-02	1.276417582
0.04935	1.07E-02	1.27642239
0.0495	1.07E-02	1.276427194
0.04965	1.07E-02	1.276432012
0.0498	1.07E-02	1.276436803
0.04995	1.07E-02	1.276441604
0.0501	1.07E-02	1.276346413
0.05025	1.07E-02	1.276351191
0.0504	1.07E-02	1.276255975
0.05055	1.07E-02	1.276260743
0.0507	1.07E-02	1.276265515
0.05085	1.07E-02	1.276170289
0.051	1.07E-02	1.276075065
0.05115	1.07E-02	1.276079798
0.0513	1.07E-02	1.275984552
0.05145	1.07E-02	1.275889303
0.0516	1.07E-02	1.275894029
0.05175	1.07E-02	1.27579875
0.0519	1.07E-02	1.275703489
0.05205	1.07E-02	1.275608198
0.0522	1.07E-02	1.275512923
0.05235	1.07E-02	1.275417616
0.0525	1.07E-02	1.275322322
0.05265	1.06E-02	1.275227019
0.0528	1.06E-02	1.275031752
0.05295	1.06E-02	1.274936425
0.0531	1.06E-02	1.274841108
0.05325	1.06E-02	1.274745801
0.0534	1.06E-02	1.274550506
0.05355	1.06E-02	1.274455192
0.0537	1.06E-02	1.274259891
0.05385	1.06E-02	1.274164545
0.054	1.06E-02	1.273969234
0.05415	1.06E-02	1.273773929
0.0543	1.06E-02	1.273678601
0.05445	1.06E-02	1.273483283
0.0546	1.06E-02	1.27328797
0.05475	1.06E-02	1.273092637
0.0549	1.06E-02	1.272897332
0.05505	1.06E-02	1.272702005
0.0552	1.06E-02	1.272506682
0.05535	1.06E-02	1.27231136
0.0555	1.06E-02	1.272116041
0.05565	1.06E-02	1.271920723
0.0558	1.06E-02	1.271625439
0.05595	1.05E-02	1.271430123
0.0561	1.05E-02	1.271234782
0.05625	1.05E-02	1.2709395
0.0564	1.05E-02	1.270744184
0.05655	1.05E-02	1.270448902
0.0567	1.05E-02	1.270253584
0.05685	1.05E-02	1.2699583
0.057	1.05E-02	1.269663014
0.05715	1.05E-02	1.269367754
0.0573	1.05E-02	1.269172427
0.05745	1.05E-02	1.268877162
0.0576	1.05E-02	1.268581894
0.05775	1.05E-02	1.268286623
0.0579	1.05E-02	1.267991348
0.05805	1.05E-02	1.267696097
0.0582	1.05E-02	1.267300853
0.05835	1.05E-02	1.267005594
0.0585	1.05E-02	1.266710329
0.05865	1.05E-02	1.266315129
0.0588	1.04E-02	1.266019854
0.05895	1.04E-02	1.265624643
0.0591	1.04E-02	1.265329385
0.05925	1.04E-02	1.264934192
0.0594	1.04E-02	1.264538993
0.05955	1.04E-02	1.264243745
0.0597	1.04E-02	1.263848532
0.05985	1.04E-02	1.263453342
0.06	1.04E-02	1.263058145
0.06015	1.04E-02	1.26266294
0.0603	1.04E-02	1.262267757
0.06045	1.04E-02	1.261872566
0.0606	1.04E-02	1.261377413
0.06075	1.04E-02	1.260982236
0.0609	1.04E-02	1.26058705
0.06105	1.04E-02	1.260091932
0.0612	1.04E-02	1.259696728
0.06135	1.04E-02	1.259201592
0.0615	1.03E-02	1.258706478
0.06165	1.03E-02	1.258311305
0.0618	1.03E-02	1.257816172
0.06195	1.03E-02	1.257321028
0.0621	1.03E-02	1.256825905
0.06225	1.03E-02	1.256330772
0.0624	1.03E-02	1.255835659
0.06255	1.03E-02	1.255340535
0.0627	1.03E-02	1.254745452
0.06285	1.03E-02	1.254250337
0.063	1.03E-02	1.253755211
0.06315	1.03E-02	1.253160125
0.0633	1.03E-02	1.25256506
0.06345	1.03E-02	1.252069929
0.0636	1.03E-02	1.25147484
0.06375	1.03E-02	1.250879771
0.0639	1.02E-02	1.250284689
0.06405	1.02E-02	1.249689627
0.0642	1.02E-02	1.249094518
0.06435	1.02E-02	1.24849943
0.0645	1.02E-02	1.247904361
0.06465	1.02E-02	1.247209335
0.0648	1.02E-02	1.246614238
0.06495	1.02E-02	1.245919185
0.0651	1.02E-02	1.245224151
0.06525	1.02E-02	1.244629045
0.0654	1.02E-02	1.243933982
0.06555	1.02E-02	1.243238938
0.0657	1.02E-02	1.24254388
0.06585	1.02E-02	1.241848806
0.066	1.02E-02	1.241053813
0.06615	1.02E-02	1.240358743
0.0663	1.01E-02	1.239563718
0.06645	1.01E-02	1.238868616
0.0666	1.01E-02	1.238073595
0.06675	1.01E-02	1.237278558
0.0669	1.01E-02	1.236483505
0.06705	1.01E-02	1.235688471
0.0672	1.01E-02	1.23489342
0.06735	1.01E-02	1.234098351
0.0675	1.01E-02	1.233303266
0.06765	1.01E-02	1.232408228
0.0678	1.01E-02	1.231513209
0.06795	1.01E-02	1.230718107
0.0681	1.01E-02	1.229823052
0.06825	1.01E-02	1.228928017
0.0684	1.01E-02	1.228032964
0.06855	1.00E-02	1.227037923
0.0687	1.00E-02	1.22614287
0.06885	1.00E-02	1.225247761
0.069	1.00E-02	1.224252702
0.06915	1.00E-02	1.223257662
0.0693	1.00E-02	1.222262603
0.06945	1.00E-02	1.221267525
0.0696	1.00E-02	1.220272428
0.06975	9.99E-03	1.21917742
0.0699	9.98E-03	1.218182284
0.07005	9.98E-03	1.217087237
0.0702	9.97E-03	1.215992172
0.07035	9.96E-03	1.214897086
0.0705	9.96E-03	1.21380198
0.07065	9.95E-03	1.212706853
0.0708	9.94E-03	1.211511781
0.07095	9.93E-03	1.210416652
0.0711	9.93E-03	1.209221578
0.07125	9.92E-03	1.208026444
0.0714	9.91E-03	1.206831328
0.07155	9.91E-03	1.205536269
0.0717	9.90E-03	1.20434111
0.07185	9.89E-03	1.203046009
0.072	9.89E-03	1.201750887
0.07215	9.88E-03	1.200455782
0.0723	9.87E-03	1.199160616
0.07245	9.86E-03	1.197765509
0.0726	9.86E-03	1.19647034
0.07275	9.85E-03	1.195075189
0.0729	9.84E-03	1.193580138
0.07305	9.83E-03	1.192184943
0.0732	9.83E-03	1.190789767
0.07335	9.82E-03	1.189294651
0.0735	9.81E-03	1.187799472
0.07365	9.81E-03	1.186304312
0.0738	9.80E-03	1.184709214
0.07395	9.79E-03	1.183114053
0.0741	9.78E-03	1.181518911
0.07425	9.78E-03	1.179923747
0.0744	9.77E-03	1.178328559
0.07455	9.76E-03	1.176633395
0.0747	9.75E-03	1.17493825
0.07485	9.75E-03	1.173243082
0.075	9.74E-03	1.171447938
0.07515	9.73E-03	1.169752725
0.0753	9.72E-03	1.167957536
0.07545	9.72E-03	1.166062457
0.0756	9.71E-03	1.164267223
0.07575	9.70E-03	1.1623721
0.0759	9.69E-03	1.160377004
0.07605	9.69E-03	1.158481792
0.0762	9.68E-03	1.156486695
0.07635	9.67E-03	1.154491532
0.0765	9.66E-03	1.152396441
0.07665	9.66E-03	1.150401232
0.0768	9.65E-03	1.148306097
0.07695	9.64E-03	1.146110991
0.0771	9.63E-03	1.143915908
0.07725	9.63E-03	1.141720803
0.0774	9.62E-03	1.139525632
0.07755	9.61E-03	1.137230582
0.0777	9.60E-03	1.134835565
0.07785	9.60E-03	1.132540427
0.078	9.59E-03	1.130145368
0.07815	9.58E-03	1.12765039
0.0783	9.57E-03	1.125255289
0.07845	9.57E-03	1.122660327
0.0786	9.56E-03	1.120165286
0.07875	9.55E-03	1.117570284
0.0789	9.54E-03	1.114875366
0.07905	9.53E-03	1.112180476
0.0792	9.53E-03	1.109485473
0.07935	9.52E-03	1.106690605
0.0795	9.51E-03	1.103895718
0.07965	9.50E-03	1.101000874
0.0798	9.50E-03	1.09810606
0.07995	9.49E-03	1.09521118
0.0801	9.48E-03	1.092116505
0.08025	9.47E-03	1.089121654
0.0804	9.47E-03	1.086026947
0.08055	9.46E-03	1.082832289
0.0807	9.45E-03	1.079637664
0.08085	9.44E-03	1.076343092
0.081	9.43E-03	1.073048506
0.08115	9.43E-03	1.069653974
0.0813	9.42E-03	1.066259479
0.08145	9.41E-03	1.062765041
0.0816	9.40E-03	1.059270591
0.08175	9.40E-03	1.055676251
0.0819	9.39E-03	1.052081852
0.08205	9.38E-03	1.048287737
0.0822	9.37E-03	1.044593442
0.08235	9.36E-03	1.040799263
0.0825	9.36E-03	1.036905153
0.08265	9.35E-03	1.032911214
0.0828	9.34E-03	1.028917222
0.08295	9.33E-03	1.024923226
0.0831	9.33E-03	1.020729487
0.08325	9.32E-03	1.016635566
0.0834	9.31E-03	1.01234196
0.08355	9.30E-03	1.008048305
0.0837	9.29E-03	1.003654787
0.08385	9.29E-03	0.999241249
0.084	9.28E-03	0.994737893
0.08415	9.27E-03	0.990184561
0.0843	9.26E-03	0.985561283
0.08445	9.25E-03	0.980878153
0.0846	9.25E-03	0.976125083
0.08475	9.24E-03	0.971322045
0.0849	9.23E-03	0.966449179
0.08505	9.22E-03	0.961506379
0.0852	9.22E-03	0.956513619
0.08535	9.21E-03	0.951450986
0.0855	9.20E-03	0.946328468
0.08565	9.19E-03	0.941146068
0.0858	9.18E-03	0.935913718
0.08595	9.18E-03	0.930611509
0.0861	9.17E-03	0.925249372
0.08625	9.16E-03	0.91983735
0.0864	9.15E-03	0.914365463
0.08655	9.15E-03	0.908843642
0.0867	9.14E-03	0.903261906
0.08685	9.13E-03	0.897630299
0.087	9.12E-03	0.891948766
0.08715	9.11E-03	0.886217312
0.0873	9.11E-03	0.880435939
0.08745	9.10E-03	0.874614692
0.0876	9.09E-03	0.868743472
0.08775	9.08E-03	0.862832386
0.0879	9.08E-03	0.856881437
0.08805	9.07E-03	0.850890568
0.0882	9.06E-03	0.844869886
0.08835	9.05E-03	0.838799434
0.0885	9.04E-03	0.8326892
0.08865	9.04E-03	0.826529273
0.0888	9.03E-03	0.820339684
0.08895	9.02E-03	0.814080649
0.0891	9.01E-03	0.80777227
0.08925	9.01E-03	0.80139493
0.0894	9.00E-03	0.794928956
0.08955	8.99E-03	0.788354695
0.0897	8.98E-03	0.781642659
0.08985	8.97E-03	0.774753412
0.09	8.97E-03	0.767657731
0.09015	8.96E-03	0.760294416
0.0903	8.95E-03	0.753773136
0.09045	8.95E-03	0.747807803
0.0906	8.94E-03	0.742382967
0.09075	8.93E-03	0.737396566
0.0909	8.92E-03	0.732698312
0.09105	8.92E-03	0.728139014
0.0912	8.91E-03	0.723571821
0.09135	8.90E-03	0.718862262
0.0915	8.89E-03	0.713926076
0.09165	8.89E-03	0.708717981
0.0918	8.88E-03	0.703242024
0.09195	8.87E-03	0.69752133
0.0921	8.86E-03	0.691607855
0.09225	8.86E-03	0.685562897
0.0924	8.85E-03	0.679476868
0.09255	8.84E-03	0.673409434
0.0927	8.84E-03	0.667439638
0.09285	8.83E-03	0.66162565
0.093	8.82E-03	0.656014592
0.09315	8.82E-03	0.650603861
0.0933	8.81E-03	0.64541147
0.09345	8.80E-03	0.640405705
0.0936	8.79E-03	0.635565137
0.09375	8.79E-03	0.630878662
0.0939	8.78E-03	0.626276263
0.09405	8.77E-03	0.621728074
0.0942	8.77E-03	0.617214846
0.09435	8.76E-03	0.612687835
0.0945	8.75E-03	0.608148405
0.09465	8.74E-03	0.603568406
0.0948	8.74E-03	0.598969162
0.09495	8.73E-03	0.594341711
0.0951	8.72E-03	0.58972687
0.09525	8.72E-03	0.58512497
0.0954	8.71E-03	0.580576309
0.09555	8.70E-03	0.576100787
0.0957	8.70E-03	0.571708027
0.09585	8.69E-03	0.567437391
0.096	8.68E-03	0.563287716
0.09615	8.68E-03	0.559268179
0.0963	8.67E-03	0.555377722
0.09645	8.66E-03	0.551605623
0.0966	8.66E-03	0.547961243
0.09675	8.65E-03	0.544404185
0.0969	8.64E-03	0.540944214
0.09705	8.64E-03	0.537551485
0.0972	8.63E-03	0.534216093
0.09735	8.62E-03	0.530918422
0.0975	8.62E-03	0.527658963
0.09765	8.61E-03	0.524438292
0.0978	8.60E-03	0.521237221
0.09795	8.60E-03	0.51806613
0.0981	8.59E-03	0.514935398
0.09825	8.58E-03	0.511835226
0.0984	8.58E-03	0.508795758
0.09855	8.57E-03	0.505807195
0.0987	8.56E-03	0.502899186
0.09885	8.56E-03	0.500061766
0.099	8.55E-03	0.497294522
0.09915	8.55E-03	0.494627183
0.0993	8.54E-03	0.492029354
0.09945	8.53E-03	0.489530598
0.0996	8.53E-03	0.487100854
0.09975	8.52E-03	0.484749839
0.0999	8.52E-03	0.482477392
0.10005	8.51E-03	0.480263506
0.1002	8.50E-03	0.478098225
0.10035	8.50E-03	0.476001328
0.1005	8.49E-03	0.473943014
0.10065	8.49E-03	0.471923547
0.1008	8.48E-03	0.469942943
0.10095	8.47E-03	0.468001302
0.1011	8.47E-03	0.466098883
0.10125	8.46E-03	0.464235704
0.1014	8.46E-03	0.46242183
0.10155	8.45E-03	0.460637501
0.1017	8.45E-03	0.458912718
0.10185	8.44E-03	0.457227634
0.102	8.44E-03	0.455592235
0.10215	8.43E-03	0.454006613
0.1023	8.43E-03	0.452480751
0.10245	8.42E-03	0.451004846
0.1026	8.42E-03	0.449588805
0.10275	8.41E-03	0.448232494
0.1029	8.41E-03	0.446915988
0.10305	8.40E-03	0.445659176
0.1032	8.40E-03	0.444441988
0.10335	8.39E-03	0.443284113
0.1035	8.39E-03	0.442155523
0.10365	8.38E-03	0.441086046
0.1038	8.38E-03	0.440045394
0.10395	8.37E-03	0.439033632
0.1041	8.37E-03	0.438060545
0.10425	8.36E-03	0.437126155
0.1044	8.36E-03	0.43621067
0.10455	8.36E-03	0.435324228
0.1047	8.35E-03	0.434467116
0.10485	8.35E-03	0.43363961
0.105	8.34E-03	0.432822064
0.10515	8.34E-03	0.43204484
0.1053	8.34E-03	0.431288298
0.10545	8.33E-03	0.430552953
0.1056	8.33E-03	0.429858813
0.10575	8.33E-03	0.429196134
0.1059	8.32E-03	0.428574864
0.10605	8.32E-03	0.427984926
0.1062	8.32E-03	0.42743618
0.10635	8.31E-03	0.426928274
0.1065	8.31E-03	0.426470977
0.10665	8.31E-03	0.426053973
0.1068	8.30E-03	0.425666866
0.10695	8.30E-03	0.425329297
0.1071	8.30E-03	0.425011145
0.10725	8.30E-03	0.424732345
0.1074	8.29E-03	0.424463077
0.10755	8.29E-03	0.424213595
0.1077	8.29E-03	0.423964295
0.10785	8.29E-03	0.42372564
0.108	8.29E-03	0.423488076
0.10815	8.29E-03	0.423232135
0.1083	8.28E-03	0.422988295
0.10845	8.28E-03	0.422726981
0.1086	8.28E-03	0.422468443
0.10875	8.28E-03	0.422212801
0.1089	8.28E-03	0.421960036
0.10905	8.28E-03	0.421740038
0.1092	8.28E-03	0.421562542
0.10935	8.28E-03	0.421447228
0.1095	8.28E-03	0.421423723
0.10965	8.28E-03	0.421511628
0.1098	8.28E-03	0.421760544
0.10995	8.28E-03	0.422210105
0.1101	8.23E-03	0.648513856
0.11025	8.15E-03	0.645671594
0.1104	8.08E-03	0.642878137
0.11055	8.01E-03	0.640139041
0.1107	7.93E-03	0.637437969
0.11085	7.86E-03	0.634754467
0.111	7.79E-03	0.632093761
0.11115	7.71E-03	0.629441748
0.1113	7.64E-03	0.626798414
0.11145	7.57E-03	0.624141947
0.1116	7.50E-03	0.621484995
0.11175	7.43E-03	0.618808436
0.1119	7.35E-03	0.616126338
0.11205	7.28E-03	0.613423165
0.1122	7.21E-03	0.610706615
0.11235	7.14E-03	0.607978164
0.1125	7.07E-03	0.605222247
0.11265	7.00E-03	0.602446644
0.1128	6.93E-03	0.599645132
0.11295	6.86E-03	0.596830183
0.1131	6.79E-03	0.593997212
0.11325	6.72E-03	0.591136767
0.1134	6.65E-03	0.588266269
0.11355	6.58E-03	0.585368342
0.1137	6.51E-03	0.582460517
0.11385	6.44E-03	0.579527104
0.114	6.37E-03	0.576590112
0.11415	6.30E-03	0.57362159
0.1143	6.24E-03	0.570649686
0.11445	6.17E-03	0.567660484
0.1146	6.10E-03	0.564654093
0.11475	6.03E-03	0.561638619
0.1149	5.97E-03	0.558614222
0.11505	5.90E-03	0.555581067
0.1152	5.83E-03	0.552539324
0.11535	5.77E-03	0.549481121
0.1155	5.70E-03	0.546422723
0.11565	5.63E-03	0.543362175
0.1158	5.57E-03	0.540295963
0.11595	5.50E-03	0.537222136
0.1161	5.44E-03	0.534154854
0.11625	5.37E-03	0.531074568
0.1164	5.31E-03	0.528001283
0.11655	5.24E-03	0.524929458
0.1167	5.18E-03	0.521851184
0.11685	5.11E-03	0.518788838
0.117	5.05E-03	0.515723128
0.11715	4.99E-03	0.51266574
0.1173	4.92E-03	0.509616918
0.11745	4.86E-03	0.506565745
0.1176	4.80E-03	0.503537639
0.11775	4.73E-03	0.500507931
0.1179	4.67E-03	0.497496428
0.11805	4.61E-03	0.494495101
0.1182	4.55E-03	0.49149882
0.11835	4.49E-03	0.488521804
0.1185	4.42E-03	0.485559077
0.11865	4.36E-03	0.482616457
0.1188	4.30E-03	0.479685859
0.11895	4.24E-03	0.476770891
0.1191	4.18E-03	0.473873974
0.11925	4.12E-03	0.471002135
0.1194	4.06E-03	0.468143974
0.11955	4.00E-03	0.465308483
0.1197	3.94E-03	0.462504765
0.11985	3.88E-03	0.459711057
0.12	3.82E-03	0.456946506
0.12015	3.76E-03	0.454206571
0.1203	3.70E-03	0.451491765
0.12045	3.64E-03	0.448793853
0.1206	3.58E-03	0.44614443
0.12075	3.52E-03	0.443508169
0.1209	3.47E-03	0.440903881
0.12105	3.41E-03	0.438327367
0.1212	3.35E-03	0.435779207
0.12135	3.29E-03	0.433273431
0.1215	3.23E-03	0.430788201
0.12165	3.17E-03	0.428342006
0.1218	3.12E-03	0.425930888
0.12195	3.06E-03	0.423541987
0.1221	3.00E-03	0.421198215
0.12225	2.95E-03	0.418895964
0.1224	2.89E-03	0.41662184
0.12255	2.83E-03	0.414381351
0.1227	2.77E-03	0.412188323
0.12285	2.72E-03	0.410034128
0.123	2.66E-03	0.407915417
0.12315	2.60E-03	0.405836662
0.1233	2.55E-03	0.403803944
0.12345	2.49E-03	0.401806697
0.1236	2.44E-03	0.399856687
0.12375	2.38E-03	0.397945341
0.1239	2.32E-03	0.396080222
0.12405	2.27E-03	0.394258268
0.1242	2.21E-03	0.392476707
0.12435	2.16E-03	0.390748938
0.1245	2.10E-03	0.389056531
0.12465	2.05E-03	0.387418959
0.1248	1.99E-03	0.385827235
0.12495	1.94E-03	0.384281841
0.1251	1.88E-03	0.382783256
0.12525	1.83E-03	0.381331953
0.1254	1.77E-03	0.379936991
0.12555	1.72E-03	0.378581436
0.1257	1.66E-03	0.377284487
0.12585	1.61E-03	0.376036669
0.126	1.55E-03	0.374838638
0.12615	1.50E-03	0.373681245
0.1263	1.44E-03	0.372583913
0.12645	1.39E-03	0.3715377
0.1266	1.33E-03	0.37054293
0.12675	1.28E-03	0.369599729
0.1269	1.22E-03	0.368708416
0.12705	1.17E-03	0.36786963
0.1272	1.11E-03	0.367093169
0.12735	1.06E-03	0.366359858
0.1275	1.01E-03	0.365679484
0.12765	9.51E-04	0.36505254
0.1278	8.97E-04	0.364479187
0.12795	8.43E-04	0.363959244
0.1281	7.89E-04	0.363493314
0.12825	7.34E-04	0.363081295
0.1284	6.80E-04	0.362713329
0.12855	6.26E-04	0.362409438
0.1287	5.72E-04	0.362159794
0.12885	5.17E-04	0.361964315
0.129	4.63E-04	0.361833094
0.12915	4.09E-04	0.361746159
0.1293	3.55E-04	0.361723491
0.12945	3.00E-04	0.361755051
0.1296	2.46E-04	0.361850769
0.12975	1.92E-04	0.362010538
0.1299	1.38E-04	0.362224194
0.13005	1.01E-04	0.008566586
0.1302	1.01E-04	0.00850235
0.13035	1.01E-04	0.008457494
0.1305	1.01E-04	0.008430923
0.13065	1.01E-04	0.008420192
0.1308	1.01E-04	0.008422527
0.13095	1.01E-04	0.008434492
0.1311	1.01E-04	0.008452732
0.13125	1.01E-04	0.008473661
0.1314	1.01E-04	0.008494393
0.13155	1.00E-04	0.008512029
0.1317	1.00E-04	0.008524607
0.13185	9.99E-05	0.008530562
0.132	9.96E-05	0.008528709
0.13215	9.93E-05	0.00851938
0.1323	9.90E-05	0.008502921
0.13245	9.87E-05	0.008480342
0.1326	9.83E-05	0.008452654
0.13275	9.80E-05	0.008421544
0.1329	9.76E-05	0.008388672
0.13305	9.72E-05	0.008355921
0.1332	9.67E-05	0.008325143
0.13335	9.63E-05	0.008297492
0.1335	9.59E-05	0.0082738
0.13365	9.54E-05	0.008254288
0.1338	9.49E-05	0.00823897
0.13395	9.45E-05	0.008227304
0.1341	9.40E-05	0.008218567
0.13425	9.35E-05	0.008211741
0.1344	9.29E-05	0.008205877
0.13455	9.24E-05	0.008199832
0.1347	9.18E-05	0.008192457
0.13485	9.12E-05	0.008182464
0.135	9.06E-05	0.008169454
0.13515	9.00E-05	0.008153136
0.1353	8.94E-05	0.008133354
0.13545	8.88E-05	0.008110417
0.1356	8.81E-05	0.008084529
0.13575	8.75E-05	0.008056245
0.1359	8.68E-05	0.008026212
0.13605	8.61E-05	0.007995456
0.1362	8.54E-05	0.007964765
0.13635	8.47E-05	0.007934992
0.1365	8.40E-05	0.00790669
0.13665	8.33E-05	0.007880291
0.1368	8.25E-05	0.007856103
0.13695	8.18E-05	0.007833917
0.1371	8.10E-05	0.007813707
0.13725	8.03E-05	0.007795114
0.1374	7.95E-05	0.007777883
0.13755	7.87E-05	0.007761411
0.1377	7.79E-05	0.007745255
0.13785	7.71E-05	0.007728604
0.138	7.63E-05	0.007711115
0.13815	7.55E-05	0.007692571
0.1383	7.47E-05	0.007672656
0.13845	7.39E-05	0.007651395
0.1386	7.30E-05	0.007628718
0.13875	7.22E-05	0.007604836
0.1389	7.13E-05	0.007580019
0.13905	7.05E-05	0.007554627
0.1392	6.96E-05	0.007529016
0.13935	6.88E-05	0.007503645
0.1395	6.79E-05	0.007478835
0.13965	6.70E-05	0.007454992
0.1398	6.61E-05	0.007432191
0.13995	6.52E-05	0.007410523
0.1401	6.43E-05	0.00739013
0.14025	6.34E-05	0.007370823
0.1404	6.25E-05	0.007352559
0.14055	6.16E-05	0.007335173
0.1407	6.07E-05	0.007318354
0.14085	5.98E-05	0.007301908
0.141	5.89E-05	0.007285608
0.14115	5.80E-05	0.007269055
0.1413	5.70E-05	0.007252225
0.14145	5.61E-05	0.007235047
0.1416	5.52E-05	0.007217465
0.14175	5.42E-05	0.007199432
0.1419	5.33E-05	0.007181091
0.14205	5.23E-05	0.007162598
0.1422	5.14E-05	0.007144009
0.14235	5.04E-05	0.007125564
0.1425	4.95E-05	0.007107411
0.14265	4.85E-05	0.007089748
0.1428	4.76E-05	0.007072686
0.14295	4.66E-05	0.007056344
0.1431	4.57E-05	0.007040793
0.14325	4.47E-05	0.007025989
0.1434	4.37E-05	0.00701182
0.14355	4.28E-05	0.006998392
0.1437	4.18E-05	0.006985502
0.14385	4.08E-05	0.006973158
0.144	3.98E-05	0.006961042
0.14415	3.89E-05	0.006949311
0.1443	3.79E-05	0.006937512
0.14445	3.69E-05	0.006925861
0.1446	3.59E-05	0.006914158
0.14475	3.49E-05	0.006902522
0.1449	3.39E-05	0.006890875
0.14505	3.30E-05	0.006879298
0.1452	3.20E-05	0.006867873
0.14535	3.10E-05	0.00685652
0.1455	3.00E-05	0.006845511
0.14565	2.90E-05	0.00683493
0.1458	2.80E-05	0.006824836
0.14595	2.70E-05	0.006815122
0.1461	2.60E-05	0.006806093
0.14625	2.50E-05	0.006797575
0.1464	2.40E-05	0.006789606
0.14655	2.30E-05	0.006782213
0.1467	2.20E-05	0.006775219
0.14685	2.10E-05	0.006768718
0.147	2.00E-05	0.006762572
0.14715	1.91E-05	0.006756716
0.1473	1.81E-05	0.006750916
0.14745	1.71E-05	0.006745398
0.1476	1.61E-05	0.006739853
0.14775	1.50E-05	0.006734577
0.1479	1.40E-05	0.006729371
0.14805	1.30E-05	0.006724331
0.1482	1.20E-05	0.006719555
0.14835	1.10E-05	0.006715134
0.1485	1.00E-05	0.006711156
0.14865	9.04E-06	0.006707717
0.1488	8.03E-06	0.006704907
0.14895	7.03E-06	0.006702717
0.1491	6.03E-06	0.006701045
0.14925	5.02E-06	0.006699988
0.1494	4.02E-06	0.006699148
0.14955	3.01E-06	0.006698328
0.1497	2.01E-06	0.006697231
0.14985	1.00E-06	0.006695456
0.15	1.00E-11	0.0066927
		


==> figures/tabledata.txt <==
%% LaTeX2e file `figures/tabledata.txt'
%% generated by the `filecontents' environment
%% from source `elsarticle-template-num' on 2026/02/19.
%%


==> template/changelog.txt <==
Change Log
-----------

 - Copyright year updated.
 - Support email id changed to support@elsevier.com.

------------------------------------------------------------------------


==> template/manifest.txt <==
% Copyright 2007-2026 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

changelog.txt
  change log file

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



